Fast 3D Extended Target Tracking using NURBS Surfaces

This paper proposes fast and novel methods to jointly estimate the target's unknown 3D shape and dynamics. Measurements are noisy and sparsely distributed 3D points from a light detection and ranging (LiDAR) sensor. The methods utilize non-uniform rational B-splines (NURBS) surfaces to approximate the target's shape. One method estimates Cartesian scaling parameters of a NURBS surface, whereas the second method estimates the corresponding NURBS weights, too. Major advantages are the capability of estimating a fully 3D shape as well as the fast processing time. Real-world evaluations with a static and dynamic vehicle show promising results compared to state-of-the-art 3D extended target tracking algorithms.

==> gp_result.csv <==
t,sx,sy,sz,syaw,sv,gx,gy,gz,gyaw,gv,l,w,h,inssx,inssy,insz,insyaw,insv,ginssx,ginssy,ginsz,ginsyaw,ginsv,insl,insw,insh,tpredict,tcorrect
1.43E+18,3.23862,20.3237,-0.715689,-0.520507,0.160561,618.395,557.583,541.572,-0.41343,0.160561,4.41347,2.2319,2.26729,3.32363,20.4651,-0.876438,-0.633744,0,618.463,557.728,541.406,-0.526993,0,4.457,1.809,1.686,0.00104474,0.131478
1.43E+18,3.11873,20.3478,-0.720414,-0.537952,0.156795,618.384,557.596,541.568,-0.433078,0.156795,4.43945,2.22959,2.28552,3.20257,20.4655,-0.882026,-0.631599,0,618.453,557.718,541.403,-0.527006,0,4.457,1.809,1.686,0.00116415,0.105037
1.43E+18,3.01354,20.3709,-0.718695,-0.553051,0.139996,618.417,557.611,541.57,-0.451037,0.139996,4.41014,2.16421,2.26832,3.06636,20.4695,-0.886456,-0.628992,0,618.458,557.71,541.399,-0.527229,0,4.457,1.809,1.686,0.00106867,0.133303
1.43E+18,2.90429,20.4137,-0.71934,-0.540023,0.170571,618.47,557.646,541.562,-0.441305,0.170571,4.40893,2.08204,2.23662,2.89342,20.4757,-0.884054,-0.625775,0,618.451,557.702,541.396,-0.527295,0,4.457,1.809,1.686,0.00104611,0.13089
1.43E+18,2.69425,20.4378,-0.727478,-0.546748,0.145205,618.473,557.652,541.562,-0.452548,0.145205,4.42208,2.01386,2.22269,2.6631,20.488,-0.891776,-0.621086,0,618.436,557.694,541.396,-0.527113,0,4.457,1.809,1.686,0.00117455,0.152853
1.43E+18,2.4779,20.4665,-0.728409,-0.530323,0.132439,618.478,557.663,541.563,-0.441032,0.132439,4.44535,2.03369,2.22339,2.42069,20.5008,-0.895001,-0.615992,0,618.417,557.688,541.396,-0.526924,0,4.457,1.809,1.686,0.0011336,0.116882
1.43E+18,2.22906,20.4858,-0.736102,-0.537822,0.140066,618.514,557.665,541.567,-0.454559,0.140066,4.4679,2.04318,2.22198,2.15654,20.5147,-0.906435,-0.610568,0,618.438,557.683,541.397,-0.52752,0,4.457,1.809,1.686,0.00121086,0.0997797
1.43E+18,1.97063,20.509,-0.74209,-0.551459,0.141374,618.537,557.67,541.568,-0.474131,0.141374,4.48011,2.05744,2.23772,1.89781,20.5281,-0.912316,-0.605226,0,618.461,557.679,541.398,-0.528107,0,4.457,1.809,1.686,0.00179061,0.130071
1.43E+18,1.66513,20.5358,-0.752753,-0.539931,0.134146,618.545,557.677,541.566,-0.46935,0.134146,4.47872,2.04055,2.23669,1.54799,20.5441,-0.922346,-0.597812,0,618.427,557.673,541.397,-0.527433,0,4.457,1.809,1.686,0.00105932,0.131859
1.43E+18,1.36552,20.5312,-0.763572,-0.540492,0.14545,618.588,557.656,541.555,-0.477118,0.14545,4.51819,2.08437,2.23373,1.20438,20.5573,-0.921493,-0.590655,0,618.424,557.668,541.398,-0.527481,0,4.457,1.809,1.686,0.00105716,0.100057
1.43E+18,1.02857,20.5375,-0.770717,-0.539052,0.146095,618.609,557.646,541.554,-0.483092,0.146095,4.53384,2.08788,2.2345,0.802982,20.5701,-0.926831,-0.582407,0,618.381,557.662,541.399,-0.526643,0,4.457,1.809,1.686,0.00106266,0.129964
1.43E+18,0.677702,20.5452,-0.772215,-0.5415,0.165199,618.647,557.639,541.556,-0.493563,0.165199,4.52969,2.09162,2.23207,0.407342,20.5801,-0.929275,-0.574231,0,618.374,557.657,541.401,-0.526492,0,4.457,1.809,1.686,0.00110696,0.100635
1.43E+18,0.274594,20.5627,-0.770976,-0.537854,0.167378,618.667,557.644,541.551,-0.498946,0.167378,4.54781,2.12377,2.23862,0.153286,20.585,-0.9264,-0.568902,0,618.544,557.657,541.396,-0.530204,0,4.457,1.809,1.686,0.00157126,0.109411
1.43E+18,-0.11986,20.5682,-0.773782,-0.526941,0.197671,618.716,557.639,541.546,-0.497211,0.197671,4.5707,2.14947,2.21564,-0.469595,20.5917,-0.918724,-0.556028,0,618.364,557.649,541.404,-0.526521,0,4.457,1.809,1.686,0.00135982,0.103703
1.43E+18,-0.558946,20.5651,-0.769884,-0.521584,0.20937,618.748,557.63,541.544,-0.501642,0.20937,4.59596,2.16024,2.22591,-0.944997,20.5916,-0.910891,-0.546272,0,618.36,557.644,541.406,-0.526557,0,4.457,1.809,1.686,0.0013494,0.10073
1.43E+18,-1.06364,20.5545,-0.778434,-0.511474,0.211777,618.767,557.616,541.545,-0.502358,0.211777,4.6046,2.16564,2.2271,-1.44221,20.5867,-0.91804,-0.536015,0,618.387,557.641,541.407,-0.527114,0,4.457,1.809,1.686,0.00104766,0.101539
1.43E+18,-1.51548,20.5358,-0.800859,-0.503829,0.213784,618.785,557.599,541.549,-0.503854,0.213784,4.60667,2.18464,2.26367,-1.93788,20.5792,-0.942414,-0.526502,0,618.362,557.639,541.41,-0.526722,0,4.457,1.809,1.686,0.00121973,0.102687
1.43E+18,-2.00971,20.5365,-0.842152,-0.516322,0.215228,618.809,557.604,541.556,-0.524938,0.215228,4.59698,2.18593,2.25093,-2.27191,20.5732,-0.969547,-0.520894,0,618.546,557.64,541.43,-0.529693,0,4.457,1.809,1.686,0.0013539,0.135081
1.43E+18,-2.44453,20.5298,-0.90503,-0.50673,0.203804,618.818,557.603,541.554,-0.521333,0.203804,4.59492,2.18846,2.24612,-2.8576,20.5614,-1.04221,-0.512634,0,618.404,557.637,541.42,-0.527423,0,4.457,1.809,1.686,0.00116104,0.122484
1.43E+18,-2.85519,20.5005,-0.965126,-0.503669,0.199793,618.819,557.579,541.559,-0.522504,0.199793,4.56612,2.18317,2.25415,-3.19079,20.5545,-1.08818,-0.509097,0,618.483,557.637,541.438,-0.528123,0,4.457,1.809,1.686,0.00117139,0.102083
1.43E+18,-3.22134,20.4914,-1.00406,-0.505475,0.190265,618.829,557.574,541.558,-0.526606,0.190265,4.57512,2.19035,2.25962,-3.68441,20.5462,-1.14856,-0.505891,0,618.365,557.636,541.418,-0.527228,0,4.457,1.809,1.686,0.0010229,0.135483
1.43E+18,-3.5455,20.4785,-1.03276,-0.510676,0.182372,618.833,557.561,541.555,-0.531669,0.182372,4.59485,2.17989,2.25446,-3.9775,20.5462,-1.16963,-0.506103,0,618.4,557.636,541.423,-0.527312,0,4.457,1.809,1.686,0.00137973,0.137924
1.43E+18,-3.83952,20.4684,-1.04505,-0.503495,0.171746,618.827,557.547,541.551,-0.522364,0.171746,4.58784,2.18333,2.24459,-4.29223,20.5522,-1.17645,-0.508529,0,618.374,557.637,541.425,-0.527618,0,4.457,1.809,1.686,0.0013009,0.128675
1.43E+18,-4.10369,20.4839,-1.04254,-0.510514,0.153564,618.817,557.552,541.551,-0.525401,0.153564,4.60881,2.18416,2.24264,-4.54221,20.5643,-1.17073,-0.512698,0,618.378,557.636,541.427,-0.527817,0,4.457,1.809,1.686,0.00140454,0.156145
1.43E+18,-4.31517,20.4852,-1.05706,-0.522475,0.148518,618.819,557.536,541.549,-0.531319,0.148518,4.60787,2.1919,2.24369,-4.75151,20.5862,-1.18178,-0.518938,0,618.382,557.639,541.429,-0.528023,0,4.457,1.809,1.686,0.0010384,0.120949
1.43E+18,-4.4969,20.515,-1.08654,-0.537156,0.135612,618.815,557.54,541.551,-0.537928,0.135612,4.60904,2.19467,2.26128,-4.92512,20.6173,-1.2134,-0.527109,0,618.385,557.64,541.429,-0.528117,0,4.457,1.809,1.686,0.00108423,0.129958
1.43E+18,-4.65695,20.5401,-1.12372,-0.541497,0.128846,618.809,557.533,541.554,-0.532925,0.128846,4.60079,2.19465,2.26342,-5.07583,20.6554,-1.25432,-0.536595,0,618.387,557.642,541.428,-0.528253,0,4.457,1.809,1.686,0.00139327,0.121189
1.43E+18,-4.81623,20.5794,-1.15958,-0.547228,0.115815,618.785,557.527,541.551,-0.526023,0.115815,4.61728,2.21928,2.28105,-5.17232,20.692,-1.27935,-0.545413,0,618.425,557.631,541.436,-0.524449,0,4.457,1.809,1.686,0.00105449,0.132826
1.43E+18,-4.85464,20.6526,-1.21613,-0.533571,0.112441,618.805,557.549,541.546,-0.498377,0.112441,4.5489,2.22267,2.21638,-5.25198,20.7631,-1.33838,-0.562003,0,618.402,557.644,541.43,-0.527034,0,4.457,1.809,1.686,0.00100952,0.131541
1.43E+18,-4.91931,20.7084,-1.26331,-0.554243,0.0957771,618.766,557.543,541.542,-0.50296,0.0957771,4.55731,2.19521,2.18602,-5.27724,20.8328,-1.3816,-0.577971,0,618.4,557.647,541.43,-0.526884,0,4.457,1.809,1.686,0.00109655,0.133121
1.43E+18,-4.94153,20.7661,-1.30294,-0.578872,0.0884178,618.745,557.541,541.54,-0.512067,0.0884178,4.57025,2.21926,2.19573,-5.27682,20.8996,-1.4172,-0.593546,0,618.4,557.651,541.431,-0.526905,0,4.457,1.809,1.686,0.00124742,0.126244
1.43E+18,-4.91288,20.8424,-1.32864,-0.600547,0.0919492,618.721,557.532,541.532,-0.511581,0.0919492,4.57156,2.23396,2.2025,-5.22085,20.9924,-1.43379,-0.615394,0,618.399,557.653,541.432,-0.526583,0,4.457,1.809,1.686,0.00153679,0.123799
1.43E+18,-4.83639,20.9231,-1.33602,-0.623493,0.0968725,618.698,557.527,541.532,-0.511966,0.0968725,4.57891,2.25432,2.21258,-5.11795,21.0868,-1.44023,-0.637894,0,618.398,557.657,541.432,-0.526529,0,4.457,1.809,1.686,0.00154025,0.13025
1.43E+18,-4.7592,21.0234,-1.33824,-0.651641,0.105627,618.655,557.538,541.53,-0.516734,0.105627,4.58606,2.27337,2.22911,-4.98085,21.1927,-1.44118,-0.663834,0,618.411,557.675,541.43,-0.529105,0,4.457,1.809,1.686,0.00107921,0.106546
1.43E+18,-4.67087,21.1059,-1.32304,-0.674161,0.139948,618.604,557.526,541.54,-0.514574,0.139948,4.55302,2.25145,2.22046,-4.82946,21.2896,-1.43517,-0.688721,0,618.416,557.681,541.43,-0.529333,0,4.457,1.809,1.686,0.00106615,0.106232
1.43E+18,-4.51095,21.2121,-1.34245,-0.709264,0.149316,618.576,557.536,541.537,-0.522949,0.149316,4.5716,2.27851,2.24714,-4.67818,21.37,-1.44621,-0.709947,0,618.381,557.659,541.435,-0.523828,0,4.457,1.809,1.686,0.00128687,0.12908
1.43E+18,-4.32914,21.3189,-1.36828,-0.744057,0.168792,618.539,557.545,541.532,-0.529531,0.168792,4.59413,2.29414,2.26672,-4.40766,21.4921,-1.4716,-0.743844,0,618.423,557.696,541.429,-0.529507,0,4.457,1.809,1.686,0.00114213,0.105433
1.43E+18,-4.1216,21.4247,-1.39176,-0.774336,0.185389,618.503,557.554,541.531,-0.530612,0.185389,4.58763,2.30596,2.27369,-4.15874,21.5897,-1.49342,-0.773144,0,618.425,557.704,541.429,-0.529598,0,4.457,1.809,1.686,0.00128583,0.105392
1.43E+18,-3.89987,21.5355,-1.39485,-0.806201,0.204041,618.465,557.572,541.528,-0.532625,0.204041,4.60193,2.31693,2.28503,-3.9463,21.6642,-1.49792,-0.797161,0,618.383,557.682,541.426,-0.523763,0,4.457,1.809,1.686,0.0014191,0.111384
1.43E+18,-3.64576,21.6402,-1.37699,-0.83407,0.208431,618.442,557.592,541.528,-0.529949,0.208431,4.59959,2.32396,2.28387,-3.61478,21.7671,-1.47327,-0.833742,0,618.432,557.721,541.431,-0.529814,0,4.457,1.809,1.686,0.00105186,0.131607
1.43E+18,-3.38582,21.7324,-1.34192,-0.865791,0.207628,618.428,557.609,541.526,-0.531248,0.207628,4.60712,2.33486,2.2885,-3.33925,21.8425,-1.43549,-0.864252,0,618.434,557.727,541.431,-0.529936,0,4.457,1.809,1.686,0.00105421,0.105955
1.43E+18,-3.12865,21.8211,-1.2946,-0.896759,0.206895,618.415,557.63,541.525,-0.531044,0.206895,4.60291,2.33774,2.28947,-3.08621,21.9076,-1.38945,-0.893717,0,618.422,557.725,541.429,-0.528261,0,4.457,1.809,1.686,0.00108122,0.10476
1.43E+18,-2.90539,21.8957,-1.26259,-0.925615,0.202619,618.409,557.653,541.526,-0.531624,0.202619,4.60731,2.34764,2.29356,-2.85862,21.9629,-1.358,-0.922028,0,618.425,557.731,541.429,-0.528313,0,4.457,1.809,1.686,0.00130175,0.102135
1.43E+18,-2.6905,21.9576,-1.29813,-0.951704,0.196859,618.406,557.674,541.524,-0.531077,0.196859,4.60313,2.34708,2.29463,-2.62812,22.0135,-1.3897,-0.950448,0,618.439,557.748,541.431,-0.530068,0,4.457,1.809,1.686,0.00107944,0.128335
1.43E+18,-2.41852,22.0168,-1.33726,-0.983583,0.191226,618.411,557.696,541.525,-0.532996,0.191226,4.58786,2.3661,2.31235,-2.35897,22.0629,-1.42901,-0.980713,0,618.443,557.762,541.432,-0.530354,0,4.457,1.809,1.686,0.00123232,0.108106
1.43E+18,-2.10148,22.0744,-1.41601,-1.0082,0.187256,618.416,557.725,541.52,-0.525771,0.187256,4.54961,2.39876,2.32552,-2.14724,22.0928,-1.48231,-1.00293,0,618.366,557.719,541.454,-0.520709,0,4.457,1.809,1.686,0.00136196,0.108083
1.43E+18,-1.76689,22.1121,-1.42242,-1.0417,0.184771,618.414,557.738,541.519,-0.525963,0.184771,4.55612,2.39781,2.32179,-1.71643,22.1364,-1.50776,-1.04604,0,618.445,557.783,541.432,-0.530542,0,4.457,1.809,1.686,0.00102144,0.134274
1.43E+18,-1.42859,22.1372,-1.38829,-1.0762,0.180795,618.419,557.754,541.519,-0.527228,0.180795,4.55275,2.40405,2.32355,-1.42008,22.1545,-1.4782,-1.07598,0,618.416,557.772,541.429,-0.527292,0,4.457,1.809,1.686,0.00150119,0.127099
1.43E+18,-1.11313,22.1518,-1.30875,-1.10867,0.178349,618.424,557.771,541.524,-0.527345,0.178349,4.56567,2.42795,2.33919,-1.0827,22.1626,-1.39844,-1.11156,0,618.442,557.796,541.434,-0.53056,0,4.457,1.809,1.686,0.00144966,0.123581
1.43E+18,-0.799548,22.1504,-1.22824,-1.1457,0.17598,618.432,557.786,541.518,-0.53095,0.17598,4.56606,2.44161,2.3483,-0.795135,22.1591,-1.31565,-1.14334,0,618.43,557.793,541.431,-0.528957,0,4.457,1.809,1.686,0.00127057,0.105942
1.43E+18,-0.508926,22.1377,-1.18602,-1.18316,0.177437,618.448,557.802,541.518,-0.537294,0.177437,4.55682,2.45366,2.36429,-0.522685,22.1487,-1.27238,-1.17447,0,618.429,557.8,541.432,-0.529015,0,4.457,1.809,1.686,0.0011703,0.108079
1.43E+18,-0.235708,22.113,-1.18265,-1.215,0.174528,618.458,557.811,541.518,-0.537439,0.174528,4.55681,2.45546,2.36231,-0.268428,22.1313,-1.26629,-1.20495,0,618.42,557.803,541.435,-0.527831,0,4.457,1.809,1.686,0.00114677,0.120685
1.43E+18,0.0183608,22.0764,-1.22293,-1.24559,0.170741,618.47,557.816,541.52,-0.537787,0.170741,4.55539,2.45556,2.36386,-0.0205796,22.1085,-1.30352,-1.23529,0,618.419,557.813,541.44,-0.527933,0,4.457,1.809,1.686,0.00134899,0.135506
1.43E+18,0.276179,22.0317,-1.28883,-1.2765,0.168502,618.482,557.821,541.52,-0.538072,0.168502,4.55666,2.45147,2.36253,0.2054,22.0816,-1.36411,-1.26278,0,618.396,557.809,541.446,-0.524763,0,4.457,1.809,1.686,0.00104152,0.101571
1.43E+18,0.535908,21.9791,-1.30856,-1.30881,0.168355,618.493,557.826,541.52,-0.539392,0.168355,4.562,2.45657,2.36368,0.486152,22.0392,-1.39021,-1.29687,0,618.414,557.833,541.439,-0.52787,0,4.457,1.809,1.686,0.00111621,0.113508
1.43E+18,0.802364,21.9145,-1.34618,-1.33983,0.166515,618.505,557.829,541.52,-0.538891,0.166515,4.56002,2.45575,2.36574,0.747334,21.9902,-1.4283,-1.32838,0,618.412,557.841,541.439,-0.527879,0,4.457,1.809,1.686,0.00100365,0.103693
1.43E+18,1.07391,21.8319,-1.36177,-1.37105,0.163563,618.521,557.825,541.519,-0.537869,0.163563,4.55613,2.44952,2.36322,1.04971,21.9253,-1.44558,-1.36391,0,618.434,557.868,541.435,-0.531194,0,4.457,1.809,1.686,0.00118895,0.103132
1.43E+18,1.33603,21.7424,-1.39047,-1.40347,0.161833,618.535,557.821,541.52,-0.538232,0.161833,4.55652,2.45644,2.3702,1.31516,21.8576,-1.47425,-1.39602,0,618.432,557.878,541.436,-0.531261,0,4.457,1.809,1.686,0.00104841,0.114989
1.43E+18,1.5885,21.6536,-1.40964,-1.43547,0.159083,618.542,557.823,541.521,-0.538329,0.159083,4.55744,2.46278,2.37894,1.54665,21.7888,-1.4928,-1.4248,0,618.409,557.873,541.439,-0.528151,0,4.457,1.809,1.686,0.00109591,0.111643
1.43E+18,1.84007,21.5585,-1.42441,-1.46734,0.153616,618.544,557.823,541.526,-0.537774,0.153616,4.56649,2.45341,2.37296,1.83541,21.6939,-1.51573,-1.46051,0,618.431,557.898,541.435,-0.531449,0,4.457,1.809,1.686,0.00133817,0.103859
1.43E+18,2.08321,21.4391,-1.43922,-1.50122,0.150679,618.557,557.811,541.527,-0.539172,0.150679,4.56067,2.43986,2.36788,2.09333,21.599,-1.53342,-1.4931,0,618.43,557.908,541.433,-0.531588,0,4.457,1.809,1.686,0.00112216,0.105508
1.43E+18,2.31419,21.3174,-1.44949,-1.53433,0.144625,618.565,557.799,541.524,-0.539842,0.144625,4.56114,2.44443,2.37499,2.34381,21.4968,-1.54248,-1.52554,0,618.428,557.919,541.431,-0.531617,0,4.457,1.809,1.686,0.00103119,0.117664
1.43E+18,2.52855,21.1924,-1.50571,-1.56488,0.140292,618.571,557.79,541.524,-0.538545,0.140292,4.55501,2.44544,2.38171,2.57443,21.3876,-1.59886,-1.55753,0,618.426,557.928,541.431,-0.531752,0,4.457,1.809,1.686,0.00105083,0.129552
1.43E+18,2.74209,21.073,-1.55833,-1.59622,0.132697,618.568,557.79,541.531,-0.537853,0.132697,4.56702,2.43897,2.37587,2.80107,21.2731,-1.65711,-1.58963,0,618.42,557.937,541.433,-0.531809,0,4.457,1.809,1.686,0.0014622,0.111921
1.43E+18,2.94877,20.9358,-1.5964,-1.62786,0.129265,618.574,557.783,541.53,-0.537374,0.129265,4.56377,2.43136,2.37315,3.02373,21.1509,-1.69403,-1.62185,0,618.415,557.946,541.433,-0.531922,0,4.457,1.809,1.686,0.00122501,0.133269
1.43E+18,3.14693,20.7765,-1.62432,-1.6641,0.122873,618.575,557.762,541.528,-0.538464,0.122873,4.5625,2.43184,2.37386,3.23159,21.0218,-1.71813,-1.65359,0,618.388,557.942,541.435,-0.52853,0,4.457,1.809,1.686,0.00148418,0.128832
1.43E+18,3.3161,20.6425,-1.61245,-1.695,0.113494,618.568,557.754,541.532,-0.538212,0.113494,4.55959,2.42022,2.36124,3.42644,20.8877,-1.71487,-1.68508,0,618.386,557.951,541.43,-0.528884,0,4.457,1.809,1.686,0.00150896,0.129855
1.43E+18,3.48262,20.5001,-1.60274,-1.72777,0.106182,618.564,557.747,541.536,-0.539428,0.106182,4.55753,2.41945,2.35909,3.61539,20.7484,-1.70896,-1.71663,0,618.38,557.96,541.43,-0.5289,0,4.457,1.809,1.686,0.00104023,0.114782
1.43E+18,3.63442,20.3581,-1.61322,-1.76334,0.0968563,618.556,557.74,541.527,-0.543969,0.0968563,4.56287,2.41494,2.35868,3.78948,20.6049,-1.71093,-1.74772,0,618.375,557.968,541.428,-0.528967,0,4.457,1.809,1.686,0.00120397,0.117944
1.43E+18,3.77906,20.2094,-1.62411,-1.79347,0.0914368,618.553,557.735,541.521,-0.54345,0.0914368,4.56181,2.42031,2.36254,3.9542,20.4568,-1.71555,-1.77871,0,618.371,557.977,541.429,-0.529304,0,4.457,1.809,1.686,0.00112499,0.105779
1.43E+18,3.91826,20.0567,-1.65149,-1.82512,0.0865468,618.544,557.723,541.52,-0.543677,0.0865468,4.55948,2.41744,2.36002,4.11773,20.3025,-1.74175,-1.80985,0,618.363,557.982,541.428,-0.529037,0,4.457,1.809,1.686,0.00142808,0.151818
1.43E+18,4.06311,19.8979,-1.65919,-1.85572,0.0831775,618.54,557.718,541.52,-0.542908,0.0831775,4.55639,2.41682,2.35787,4.28294,20.1417,-1.7501,-1.84159,0,618.358,557.99,541.427,-0.529413,0,4.457,1.809,1.686,0.00111688,0.122871
1.43E+18,4.20159,19.7402,-1.66615,-1.88728,0.0767167,618.532,557.719,541.525,-0.54319,0.0767167,4.54807,2.41188,2.35451,4.45462,19.9603,-1.76396,-1.87614,0,618.372,558.012,541.424,-0.532691,0,4.457,1.809,1.686,0.00102609,0.106903
1.43E+18,4.32592,19.5818,-1.66046,-1.91672,0.0706702,618.522,557.719,541.524,-0.541695,0.0706702,4.5418,2.41088,2.35163,4.58082,19.8087,-1.76081,-1.90407,0,618.346,558.01,541.421,-0.529665,0,4.457,1.809,1.686,0.00102237,0.128953
1.43E+18,4.44885,19.4161,-1.63596,-1.9466,0.0647698,618.508,557.722,541.526,-0.539039,0.0647698,4.5427,2.41281,2.34204,4.72225,19.6203,-1.74006,-1.93798,0,618.348,558.022,541.418,-0.531048,0,4.457,1.809,1.686,0.00114201,0.104834
1.43E+18,4.5342,19.2631,-1.62067,-1.97526,0.0636752,618.502,557.719,541.529,-0.539449,0.0636752,4.53044,2.41094,2.33458,4.82888,19.4487,-1.72834,-1.96797,0,618.355,558.033,541.417,-0.532765,0,4.457,1.809,1.686,0.00105693,0.124501
1.43E+18,4.60211,19.0941,-1.61819,-2.00757,0.0621243,618.503,557.717,541.524,-0.542642,0.0621243,4.51404,2.41325,2.33766,4.90712,19.2805,-1.72027,-1.99701,0,618.348,558.038,541.418,-0.532662,0,4.457,1.809,1.686,0.00134885,0.133224
1.43E+18,4.67312,18.9239,-1.62722,-2.0391,0.0614244,618.497,557.726,541.517,-0.543551,0.0614244,4.50702,2.48883,2.471,4.97578,19.1125,-1.72208,-2.02592,0,618.329,558.039,541.418,-0.530962,0,4.457,1.809,1.686,0.00106955,0.0976858
1.43E+18,4.75183,18.7734,-1.63233,-2.06628,0.0569993,618.486,557.743,541.517,-0.542966,0.0569993,4.54062,2.50062,2.4757,5.05079,18.9395,-1.72653,-2.05551,0,618.332,558.047,541.418,-0.532811,0,4.457,1.809,1.686,0.00114426,0.103914
1.43E+18,4.82402,18.5965,-1.62812,-2.09662,0.0562177,618.478,557.755,541.514,-0.542124,0.0562177,4.54635,2.49223,2.458,5.11228,18.7817,-1.72183,-2.08217,0,618.295,558.044,541.416,-0.528313,0,4.457,1.809,1.686,0.00119954,0.129859
1.43E+18,4.8737,18.43,-1.58279,-2.12683,0.0600245,618.465,557.767,541.52,-0.54245,0.0600245,4.5597,2.48853,2.44364,5.16032,18.6075,-1.6909,-2.111,0,618.281,558.048,541.407,-0.527268,0,4.457,1.809,1.686,0.00105228,0.104804
1.43E+18,4.92236,18.2656,-1.53485,-2.15634,0.0654351,618.456,557.789,541.517,-0.543388,0.0654351,4.57499,2.49103,2.43182,5.20388,18.4142,-1.64005,-2.1425,0,618.293,558.061,541.406,-0.530195,0,4.457,1.809,1.686,0.00141755,0.124206
1.43E+18,4.95794,18.097,-1.4711,-2.18546,0.0688968,618.45,557.805,541.512,-0.544077,0.0688968,4.57976,2.48059,2.42506,5.23862,18.2201,-1.56434,-2.17409,0,618.306,558.073,541.412,-0.533362,0,4.457,1.809,1.686,0.00104698,0.121715
1.43E+18,4.9886,17.9261,-1.42816,-2.21632,0.0747264,618.445,557.821,541.507,-0.546378,0.0747264,4.58094,2.46813,2.40908,5.25949,18.0614,-1.52199,-2.19984,0,618.283,558.074,541.407,-0.530535,0,4.457,1.809,1.686,0.00102096,0.0947632
1.43E+18,4.99376,17.757,-1.3758,-2.24447,0.0791922,618.443,557.839,541.504,-0.54711,0.0791922,4.58459,2.47386,2.40182,5.25683,17.9084,-1.47517,-2.22454,0,618.259,558.078,541.398,-0.527798,0,4.457,1.809,1.686,0.00115043,0.0953676
1.43E+18,4.97332,17.5947,-1.3197,-2.27148,0.0855612,618.44,557.856,541.502,-0.547744,0.0855612,4.59139,2.46692,2.39915,5.22693,17.7098,-1.40836,-2.25643,0,618.288,558.087,541.408,-0.53328,0,4.457,1.809,1.686,0.00100317,0.0936042
1.43E+18,4.94958,17.4288,-1.25606,-2.29858,0.0924052,618.44,557.875,541.499,-0.548392,0.0924052,4.59043,2.46668,2.39834,5.19806,17.5618,-1.34687,-2.2803,0,618.265,558.093,541.401,-0.530697,0,4.457,1.809,1.686,0.00126016,0.0958141
1.43E+18,4.91386,17.2457,-1.2171,-2.32929,0.0928979,618.44,557.882,541.502,-0.549255,0.0928979,4.60359,2.45049,2.38136,5.167,17.379,-1.31017,-2.31009,0,618.258,558.099,541.402,-0.530655,0,4.457,1.809,1.686,0.00105935,0.115262
1.43E+18,4.88724,17.0931,-1.21085,-2.35466,0.0993379,618.444,557.897,541.503,-0.550569,0.0993379,4.63068,2.45032,2.38,5.12986,17.2159,-1.29856,-2.33708,0,618.269,558.102,541.408,-0.533586,0,4.457,1.809,1.686,0.00107267,0.103243
1.43E+18,4.84494,16.9179,-1.1921,-2.3836,0.107085,618.437,557.915,541.513,-0.549982,0.107085,4.58046,2.45193,2.37152,5.08112,17.0561,-1.29143,-2.36375,0,618.242,558.104,541.407,-0.530743,0,4.457,1.809,1.686,0.00140049,0.114309
1.43E+18,4.794,16.7533,-1.17026,-2.40975,0.110602,618.44,557.926,541.513,-0.549674,0.110602,4.59428,2.45197,2.37149,5.02603,16.8976,-1.2705,-2.39037,0,618.236,558.104,541.405,-0.530953,0,4.457,1.809,1.686,0.00127314,0.126385
1.43E+18,4.74652,16.5981,-1.11655,-2.43708,0.116586,618.43,557.943,541.53,-0.550126,0.116586,4.61167,2.44937,2.37581,4.96687,16.7401,-1.23554,-2.41709,0,618.228,558.104,541.403,-0.530824,0,4.457,1.809,1.686,0.00107842,0.097284
1.43E+18,4.67575,16.4342,-1.11484,-2.46452,0.118186,618.438,557.949,541.528,-0.551313,0.118186,4.63313,2.44283,2.38503,4.90763,16.5998,-1.22939,-2.44095,0,618.205,558.108,541.405,-0.52843,0,4.457,1.809,1.686,0.00109461,0.099997
1.43E+18,4.59518,16.2762,-1.11238,-2.49115,0.120153,618.443,557.956,541.528,-0.55188,0.120153,4.64337,2.43791,2.38712,4.81707,16.419,-1.22856,-2.47241,0,618.231,558.108,541.403,-0.533819,0,4.457,1.809,1.686,0.00120787,0.0942735
1.43E+18,4.51317,16.123,-1.11976,-2.51663,0.123728,618.444,557.968,541.527,-0.551462,0.123728,4.65261,2.44295,2.38269,4.73146,16.273,-1.2371,-2.49821,0,618.223,558.107,541.402,-0.53369,0,4.457,1.809,1.686,0.00115718,0.121394
1.43E+18,4.41376,15.9733,-1.1446,-2.5425,0.122271,618.45,557.969,541.521,-0.551615,0.122271,4.66267,2.43712,2.3828,4.642,16.13,-1.25748,-2.52392,0,618.215,558.109,541.4,-0.53366,0,4.457,1.809,1.686,0.00131725,0.106326
1.43E+18,4.30279,15.8192,-1.15107,-2.56996,0.120197,618.454,557.968,541.523,-0.55183,0.120197,4.65453,2.42728,2.36613,4.55946,16.0034,-1.26518,-2.54707,0,618.179,558.116,541.4,-0.529545,0,4.457,1.809,1.686,0.00128465,0.115041
1.43E+18,4.20356,15.6837,-1.16686,-2.59487,0.118975,618.459,557.968,541.529,-0.552481,0.118975,4.66038,2.42853,2.36994,4.45854,15.8504,-1.29029,-2.57547,0,618.197,558.115,541.397,-0.533655,0,4.457,1.809,1.686,0.00104485,0.100188
1.43E+18,4.08819,15.5374,-1.17141,-2.62408,0.11383,618.463,557.962,541.525,-0.554212,0.11383,4.69372,2.42331,2.36658,4.36665,15.7128,-1.29251,-2.60143,0,618.177,558.119,541.395,-0.532103,0,4.457,1.809,1.686,0.00104085,0.0962034
1.43E+18,3.9773,15.3946,-1.16289,-2.65121,0.110596,618.467,557.959,541.522,-0.55427,0.110596,4.71871,2.4152,2.35933,4.27315,15.5774,-1.28419,-2.62745,0,618.162,558.119,541.391,-0.531047,0,4.457,1.809,1.686,0.00110774,0.0995656
1.43E+18,3.85895,15.2614,-1.1545,-2.67731,0.107504,618.474,557.951,541.518,-0.554502,0.107504,4.73907,2.40778,2.35814,4.17424,15.4449,-1.27236,-2.65323,0,618.154,558.119,541.39,-0.530946,0,4.457,1.809,1.686,0.0014173,0.100807
1.43E+18,3.7299,15.1137,-1.15346,-2.70043,0.117606,618.499,557.951,541.506,-0.552299,0.117606,4.74761,2.40327,2.29939,4.07955,15.3291,-1.25636,-2.6762,0,618.13,558.124,541.391,-0.528597,0,4.457,1.809,1.686,0.00108983,0.133846
1.43E+18,3.61073,14.9977,-1.14402,-2.72591,0.109065,618.494,557.947,541.507,-0.552508,0.109065,4.77014,2.40765,2.29704,3.95041,15.1787,-1.24881,-2.70661,0,618.155,558.121,541.391,-0.533729,0,4.457,1.809,1.686,0.00110701,0.103374
1.43E+18,3.46071,14.8766,-1.15474,-2.75205,0.112245,618.513,557.926,541.496,-0.553523,0.112245,4.78875,2.39868,2.30728,3.8388,15.0577,-1.2488,-2.73175,0,618.147,558.123,541.389,-0.533729,0,4.457,1.809,1.686,0.00101378,0.156393
1.43E+18,3.32499,14.7623,-1.16476,-2.77984,0.106332,618.512,557.914,541.497,-0.554574,0.106332,4.79715,2.39106,2.30513,3.72817,14.9405,-1.2607,-2.7571,0,618.127,558.123,541.387,-0.532329,0,4.457,1.809,1.686,0.00101932,0.138529
1.43E+18,3.19402,14.6556,-1.18231,-2.80626,0.0996653,618.507,557.905,541.496,-0.554463,0.0996653,4.81332,2.38844,2.30685,3.6277,14.838,-1.27553,-2.77988,0,618.095,558.124,541.388,-0.528541,0,4.457,1.809,1.686,0.00104911,0.137244
1.43E+18,3.0784,14.5719,-1.18994,-2.82593,0.0923866,618.499,557.897,541.501,-0.552094,0.0923866,4.78274,2.39653,2.14885,3.49532,14.717,-1.29278,-2.80715,0,618.121,558.118,541.384,-0.533753,0,4.457,1.809,1.686,0.00119131,0.138491
1.43E+18,2.93803,14.4619,-1.16841,-2.85396,0.0880985,618.496,557.892,541.505,-0.552687,0.0880985,4.80212,2.39062,2.14648,3.3778,14.609,-1.2771,-2.83219,0,618.096,558.118,541.381,-0.531346,0,4.457,1.809,1.686,0.00112345,0.103756
1.43E+18,2.82793,14.366,-1.16446,-2.88217,0.0841809,618.489,557.883,541.506,-0.554349,0.0841809,4.82372,2.39126,2.14935,3.27689,14.4985,-1.27476,-2.85835,0,618.087,558.115,541.38,-0.53095,0,4.457,1.809,1.686,0.00108143,0.142476
1.43E+18,2.73327,14.27,-1.16577,-2.90964,0.0820528,618.483,557.875,541.51,-0.555128,0.0820528,4.84287,2.39087,2.14797,3.18844,14.388,-1.27831,-2.88543,0,618.081,558.111,541.382,-0.53132,0,4.457,1.809,1.686,0.00122931,0.10644
1.43E+18,2.65255,14.1733,-1.18427,-2.93769,0.0785575,618.473,557.872,541.51,-0.555529,0.0785575,4.86521,2.38959,2.14956,3.10099,14.2676,-1.29882,-2.91583,0,618.085,558.109,541.38,-0.53402,0,4.457,1.809,1.686,0.00106099,0.152083
1.43E+18,2.58344,14.0797,-1.18994,-2.96672,0.0760634,618.455,557.871,541.514,-0.556577,0.0760634,4.8895,2.38206,2.14869,3.02716,14.1578,-1.30973,-2.94389,0,618.076,558.106,541.379,-0.534064,0,4.457,1.809,1.686,0.00159411,0.106506
1.43E+18,2.52837,13.9773,-1.17188,-2.99722,0.0732715,618.43,557.881,541.527,-0.557089,0.0732715,4.87791,2.38568,2.1476,2.95792,14.0484,-1.3066,-2.97228,0,618.059,558.1,541.377,-0.532453,0,4.457,1.809,1.686,0.00129735,0.133179
1.43E+18,2.47592,13.8855,-1.16255,-3.02516,0.0755583,618.412,557.886,541.526,-0.558154,0.0755583,4.88664,2.37997,2.14685,2.88753,13.9392,-1.29653,-3.00077,0,618.061,558.098,541.377,-0.534044,0,4.457,1.809,1.686,0.00112184,0.119696
1.43E+18,2.41945,13.7808,-1.13993,-3.05604,0.0816584,618.392,557.894,541.528,-0.558549,0.0816584,4.9049,2.37886,2.14909,2.8186,13.8318,-1.27864,-3.02944,0,618.046,558.089,541.375,-0.532234,0,4.457,1.809,1.686,0.00105946,0.133762
1.43E+18,2.35897,13.6884,-1.13519,-3.08646,0.0895601,618.377,557.892,541.536,-0.560032,0.0895601,4.9289,2.37946,2.14888,2.75101,13.7268,-1.28326,-3.05838,0,618.039,558.083,541.374,-0.532207,0,4.457,1.809,1.686,0.00113058,0.129483
1.43E+18,2.29904,13.5874,-1.11746,-3.11999,0.0945367,618.365,557.892,541.54,-0.562961,0.0945367,4.9501,2.37864,2.15148,2.69232,13.6324,-1.27368,-3.08467,0,618.017,558.068,541.369,-0.527883,0,4.457,1.809,1.686,0.00106662,0.128892
1.43E+18,2.24733,13.48,-1.11915,3.1331,0.0948777,618.355,557.904,541.533,-0.563532,0.0948777,4.97418,2.3778,2.15397,2.62226,13.516,-1.26646,-3.11712,0,618.022,558.068,541.372,-0.530801,0,4.457,1.809,1.686,0.00123706,0.104016
1.43E+18,2.19515,13.3699,-1.1059,3.10278,0.0951392,618.349,557.917,541.531,-0.563912,0.0951392,4.99532,2.38159,2.16625,2.55363,13.4011,-1.25053,3.13321,0,618.028,558.066,541.372,-0.533696,0,4.457,1.809,1.686,0.00148736,0.12868
1.43E+18,2.15203,13.2571,-1.11432,3.071,0.0958491,618.344,557.931,541.527,-0.564912,0.0958491,5.02189,2.39259,2.16597,2.50303,13.2971,-1.25587,3.10228,0,618.02,558.059,541.372,-0.53381,0,4.457,1.809,1.686,0.00109512,0.133057
1.43E+18,2.10347,13.1462,-1.13794,3.04101,0.0938346,618.342,557.942,541.521,-0.563891,0.0938346,5.00292,2.4076,2.25269,2.45164,13.1954,-1.27636,3.07137,0,618.013,558.05,541.37,-0.53364,0,4.457,1.809,1.686,0.00111338,0.099809
1.43E+18,2.06487,13.0382,-1.15253,3.01091,0.0999556,618.33,557.955,541.522,-0.562756,0.0999556,5.0195,2.41306,2.25919,2.39775,13.0941,-1.2945,3.04034,0,618.009,558.04,541.368,-0.533371,0,4.457,1.809,1.686,0.00142405,0.10239
1.43E+18,2.02145,12.9204,-1.14592,2.97558,0.110161,618.311,557.971,541.527,-0.563662,0.110161,5.03538,2.42447,2.27407,2.34176,12.9928,-1.29649,3.00941,0,617.992,558.025,541.365,-0.529838,0,4.457,1.809,1.686,0.00107669,0.130441
1.43E+18,1.9678,12.8171,-1.12605,2.94345,0.112405,618.3,557.981,541.528,-0.565105,0.112405,5.05798,2.43533,2.28922,2.28022,12.8932,-1.28172,2.97854,0,617.987,558.018,541.362,-0.530042,0,4.457,1.809,1.686,0.00135866,0.10247
1.43E+18,1.91646,12.7192,-1.10637,2.9089,0.115933,618.284,557.986,541.527,-0.568249,0.115933,5.06562,2.45603,2.31042,2.21728,12.7942,-1.25973,2.94751,0,617.981,558.011,541.363,-0.529691,0,4.457,1.809,1.686,0.00126602,0.113897
1.43E+18,1.86422,12.6102,-1.10309,2.87844,0.124798,618.269,558.005,541.517,-0.56747,0.124798,5.08276,2.479,2.32593,2.14211,12.6894,-1.24488,2.91361,0,617.985,558.01,541.365,-0.532353,0,4.457,1.809,1.686,0.00109829,0.102168
1.43E+18,1.78214,12.5071,-1.11729,2.84775,0.124692,618.274,558.017,541.514,-0.568111,0.124692,5.13278,2.51293,2.3593,2.07316,12.6069,-1.25377,2.88622,0,617.972,557.997,541.367,-0.529626,0,4.457,1.809,1.686,0.00115291,0.104947
1.43E+18,1.70224,12.4084,-1.14231,2.82251,0.125398,618.272,558.028,541.508,-0.562916,0.125398,5.15398,2.52036,2.34305,1.99241,12.5179,-1.27404,2.85587,0,617.969,557.989,541.366,-0.529452,0,4.457,1.809,1.686,0.00105144,0.105911
1.43E+18,1.61583,12.3084,-1.15315,2.78818,0.125453,618.269,558.037,541.507,-0.56486,0.125453,5.16946,2.53073,2.34972,1.90523,12.4228,-1.28865,2.82218,0,617.967,557.983,541.361,-0.530675,0,4.457,1.809,1.686,0.00121767,0.130206
1.43E+18,1.53954,12.226,-1.14767,2.75764,0.122452,618.262,558.041,541.515,-0.566508,0.122452,5.15036,2.53769,2.3678,1.8229,12.3369,-1.29401,2.7917,0,617.969,557.981,541.358,-0.532232,0,4.457,1.809,1.686,0.00126914,0.126574
1.43E+18,1.44881,12.1316,-1.149,2.72257,0.118577,618.258,558.044,541.517,-0.567086,0.118577,5.17122,2.5463,2.37138,1.746,12.2516,-1.30051,2.76057,0,617.952,557.967,541.356,-0.528844,0,4.457,1.809,1.686,0.00112965,0.130014
1.43E+18,1.37484,12.0566,-1.15147,2.69161,0.10991,618.257,558.041,541.523,-0.567564,0.10991,5.18787,2.55284,2.35671,1.67671,12.1671,-1.30998,2.72854,0,617.95,557.964,541.355,-0.530359,0,4.457,1.809,1.686,0.00109734,0.128521
1.43E+18,1.29861,11.9748,-1.16483,2.65936,0.103464,618.249,558.04,541.519,-0.566504,0.103464,5.20392,2.55169,2.35935,1.60643,12.0838,-1.32039,2.69642,0,617.939,557.955,541.354,-0.529145,0,4.457,1.809,1.686,0.00110627,0.102868
1.43E+18,1.20657,11.9053,-1.17317,2.62784,0.0931127,618.251,558.033,541.519,-0.566621,0.0931127,5.21805,2.55319,2.3498,1.52562,12.0047,-1.33149,2.66494,0,617.932,557.948,541.352,-0.529214,0,4.457,1.809,1.686,0.00107062,0.131004
1.43E+18,1.11742,11.8326,-1.17997,2.59615,0.0872036,618.251,558.031,541.515,-0.566613,0.0872036,5.20608,2.56062,2.3715,1.43816,11.9194,-1.33432,2.62999,0,617.934,557.949,541.352,-0.532458,0,4.457,1.809,1.686,0.0010432,0.131803
1.43E+18,1.04955,11.7605,-1.20434,2.56259,0.0805332,618.244,558.029,541.506,-0.567129,0.0805332,5.23141,2.57203,2.37921,1.37251,11.8414,-1.34948,2.59691,0,617.927,557.942,541.352,-0.532432,0,4.457,1.809,1.686,0.00123881,0.111628
1.43E+18,0.991757,11.6897,-1.20808,2.52933,0.0712942,618.234,558.025,541.51,-0.566734,0.0712942,5.24822,2.59284,2.38801,1.31247,11.7651,-1.35644,2.56306,0,617.922,557.933,541.353,-0.532562,0,4.457,1.809,1.686,0.00155668,0.0979789
1.43E+18,0.941326,11.6169,-1.21766,2.4946,0.0631897,618.221,558.024,541.506,-0.567298,0.0631897,5.25315,2.58106,2.39711,1.26055,11.6964,-1.36284,2.53225,0,617.914,557.917,541.353,-0.529157,0,4.457,1.809,1.686,0.00102737,0.105525
1.43E+18,0.886549,11.5466,-1.19438,2.4545,0.0484114,618.209,558.012,541.517,-0.568994,0.0484114,5.25564,2.58519,2.40685,1.20197,11.6115,-1.35084,2.49409,0,617.909,557.909,541.352,-0.528896,0,4.457,1.809,1.686,0.00101023,0.138728
1.43E+18,0.83624,11.4796,-1.17793,2.41963,0.0405605,618.203,558.007,541.51,-0.56916,0.0405605,5.27706,2.5846,2.41003,1.1492,11.5372,-1.33418,2.45909,0,617.908,557.901,541.345,-0.529222,0,4.457,1.809,1.686,0.00110069,0.104607
1.43E+18,0.787223,11.4079,-1.15248,2.38369,0.0354375,618.192,558.006,541.508,-0.569741,0.0354375,5.28124,2.59793,2.4162,1.09993,11.4708,-1.30953,2.42763,0,617.903,557.885,541.342,-0.525383,0,4.457,1.809,1.686,0.00108841,0.099805
1.43E+18,0.74584,11.3327,-1.18405,2.34643,0.0345884,618.172,558.009,541.495,-0.572034,0.0345884,5.29607,2.62071,2.43063,1.03441,11.385,-1.33148,2.38562,0,617.907,557.893,541.34,-0.532378,0,4.457,1.809,1.686,0.00110205,0.115069
1.43E+18,0.720597,11.2698,-1.18043,2.3083,0.0291463,618.143,557.997,541.503,-0.574858,0.0291463,5.27578,2.62165,2.43674,0.983434,11.3161,-1.33745,2.35003,0,617.906,557.884,541.34,-0.532658,0,4.457,1.809,1.686,0.00103438,0.100029
1.43E+18,0.676853,11.1976,-1.19975,2.27127,0.0322097,618.133,557.999,541.503,-0.575879,0.0322097,5.26986,2.63277,2.43969,0.939323,11.2483,-1.35679,2.31382,0,617.901,557.873,541.34,-0.532815,0,4.457,1.809,1.686,0.00123637,0.101607
1.43E+18,0.652612,11.1284,-1.20244,2.23174,0.0367931,618.115,557.994,541.496,-0.578418,0.0367931,5.27871,2.65244,2.45008,0.902146,11.1801,-1.35167,2.27689,0,617.9,557.863,541.341,-0.532771,0,4.457,1.809,1.686,0.00113191,0.117358
1.43E+18,0.622044,11.0568,-1.19393,2.19242,0.036957,618.109,557.99,541.5,-0.577707,0.036957,5.27939,2.65751,2.45839,0.870088,11.1093,-1.34688,2.23916,0,617.901,557.85,541.342,-0.530467,0,4.457,1.809,1.686,0.0010573,0.134597
1.43E+18,0.605635,10.987,-1.15748,2.15742,0.0392834,618.102,557.99,541.499,-0.576248,0.0392834,5.28105,2.6614,2.46008,0.853211,11.0443,-1.31477,2.20432,0,617.902,557.839,541.337,-0.52893,0,4.457,1.809,1.686,0.00115729,0.122245
1.43E+18,0.59926,10.9106,-1.13559,2.11667,0.0431382,618.091,557.986,541.499,-0.575053,0.0431382,5.28093,2.65669,2.46866,0.841198,10.9638,-1.29301,2.16077,0,617.9,557.833,541.338,-0.53057,0,4.457,1.809,1.686,0.00125325,0.105913
1.43E+18,0.594851,10.8353,-1.12724,2.07584,0.0466358,618.081,557.982,541.496,-0.574316,0.0466358,5.28862,2.66578,2.47482,0.831666,10.8908,-1.28391,2.12094,0,617.901,557.821,541.335,-0.528846,0,4.457,1.809,1.686,0.00130087,0.101663
1.43E+18,0.57949,10.7675,-1.12477,2.03666,0.0454336,618.077,557.977,541.497,-0.574008,0.0454336,5.29729,2.68671,2.48736,0.820326,10.8277,-1.27973,2.08526,0,617.903,557.803,541.338,-0.525034,0,4.457,1.809,1.686,0.00160634,0.0997597
1.43E+18,0.562474,10.6985,-1.13939,1.99767,0.0473596,618.069,557.973,541.495,-0.573803,0.0473596,5.30653,2.68562,2.49556,0.798864,10.744,-1.2956,2.03817,0,617.898,557.807,541.335,-0.532908,0,4.457,1.809,1.686,0.0012955,0.103215
1.43E+18,0.554559,10.6244,-1.14306,1.95755,0.0544416,618.054,557.969,541.494,-0.574441,0.0544416,5.31093,2.68786,2.50835,0.78155,10.6742,-1.2988,1.99872,0,617.899,557.799,541.335,-0.532868,0,4.457,1.809,1.686,0.00140201,0.103036
1.43E+18,0.533702,10.5581,-1.14731,1.91901,0.0508767,618.054,557.967,541.493,-0.57329,0.0508767,5.32286,2.70057,2.51929,0.766005,10.6051,-1.30176,1.95893,0,617.9,557.789,541.335,-0.53295,0,4.457,1.809,1.686,0.0010111,0.101357
1.43E+18,0.524262,10.4915,-1.15197,1.88056,0.0497365,618.049,557.96,541.486,-0.571522,0.0497365,5.33679,2.71418,2.52433,0.753989,10.5345,-1.29947,1.91866,0,617.902,557.781,541.335,-0.532995,0,4.457,1.809,1.686,0.00126266,0.112957
1.43E+18,0.510802,10.4085,-1.13022,1.83605,0.0532318,618.04,557.962,541.499,-0.571282,0.0532318,5.32394,2.72305,2.53621,0.743568,10.4647,-1.29048,1.87822,0,617.908,557.766,541.335,-0.528672,0,4.457,1.809,1.686,0.0011088,0.128546
1.43E+18,0.498803,10.3467,-1.12199,1.80312,0.0531621,618.034,557.957,541.498,-0.568453,0.0531621,5.32836,2.71995,2.54241,0.728014,10.4027,-1.28063,1.84219,0,617.911,557.759,541.335,-0.528947,0,4.457,1.809,1.686,0.00138857,0.125439
1.43E+18,0.47711,10.2717,-1.11697,1.76171,0.0534579,618.027,557.953,541.496,-0.566201,0.0534579,5.33366,2.71693,2.54364,0.704457,10.3284,-1.2756,1.79847,0,617.915,557.751,541.333,-0.528991,0,4.457,1.809,1.686,0.0010446,0.135681
1.43E+18,0.451068,10.2037,-1.1114,1.7233,0.0525539,618.023,557.951,541.492,-0.564298,0.0525539,5.33321,2.71115,2.5394,0.684095,10.2687,-1.2688,1.76284,0,617.922,557.734,541.33,-0.524324,0,4.457,1.809,1.686,0.0013584,0.108287
1.43E+18,0.423511,10.1396,-1.12351,1.68372,0.0509529,618.021,557.95,541.488,-0.564735,0.0509529,5.33663,2.72074,2.54763,0.659357,10.1979,-1.27852,1.71924,0,617.921,557.731,541.329,-0.528764,0,4.457,1.809,1.686,0.00159683,0.101672
1.43E+18,0.396341,10.0761,-1.12821,1.64552,0.0498386,618.018,557.949,541.493,-0.563405,0.0498386,5.33825,2.7236,2.55066,0.635214,10.1276,-1.28943,1.6753,0,617.92,557.728,541.327,-0.533168,0,4.457,1.809,1.686,0.0014058,0.102944
1.43E+18,0.364327,10.0127,-1.13915,1.60511,0.0459365,618.021,557.949,541.489,-0.561609,0.0459365,5.33958,2.72584,2.55391,0.614077,10.0712,-1.29685,1.6393,0,617.932,557.711,541.327,-0.526949,0,4.457,1.809,1.686,0.00104571,0.13171
1.43E+18,0.334542,9.9465,-1.13953,1.56532,0.0470732,618.014,557.949,541.488,-0.5621,0.0470732,5.34272,2.72406,2.56081,0.583378,10.0031,-1.29579,1.59571,0,617.933,557.709,541.328,-0.531243,0,4.457,1.809,1.686,0.00123297,0.120094
1.43E+18,0.300379,9.88833,-1.13271,1.52729,0.0452882,618.012,557.948,541.485,-0.562544,0.0452882,5.3383,2.6957,2.56665,0.554718,9.94083,-1.28545,1.5561,0,617.934,557.704,541.328,-0.533269,0,4.457,1.809,1.686,0.00107158,0.11352
1.43E+18,0.262656,9.83082,-1.12206,1.48789,0.0430819,618.013,557.949,541.483,-0.562404,0.0430819,5.33959,2.70218,2.56594,0.53419,9.898,-1.27535,1.52838,0,617.949,557.679,541.325,-0.521442,0,4.457,1.809,1.686,0.00124092,0.10563
1.43E+18,0.223471,9.77226,-1.12016,1.44655,0.0399476,618.013,557.947,541.479,-0.561879,0.0399476,5.33599,2.70624,2.57162,0.494707,9.8195,-1.26942,1.47681,0,617.943,557.684,541.325,-0.531134,0,4.457,1.809,1.686,0.0010781,0.103482
1.43E+18,0.186159,9.71885,-1.1184,1.40645,0.0351249,618.017,557.943,541.474,-0.560431,0.0351249,5.33276,2.70376,2.56951,0.463608,9.76099,-1.26323,1.43696,0,617.95,557.674,541.324,-0.529434,0,4.457,1.809,1.686,0.0011461,0.142166
1.43E+18,0.146477,9.6668,-1.12099,1.36735,0.0317299,618.017,557.941,541.47,-0.559965,0.0317299,5.32415,2.70085,2.56791,0.432506,9.70967,-1.26314,1.40115,0,617.959,557.661,541.323,-0.525683,0,4.457,1.809,1.686,0.00126876,0.10679
1.43E+18,0.100325,9.61898,-1.11679,1.32885,0.0299317,618.021,557.941,541.467,-0.558976,0.0299317,5.31956,2.69543,2.5684,0.386189,9.64343,-1.25638,1.35362,0,617.956,557.664,541.322,-0.533717,0,4.457,1.809,1.686,0.00111839,0.1324
1.43E+18,0.0575635,9.57176,-1.12367,1.28978,0.0242586,618.021,557.934,541.462,-0.558695,0.0242586,5.31571,2.68532,2.56353,0.342459,9.5909,-1.25761,1.31404,0,617.962,557.657,541.322,-0.53394,0,4.457,1.809,1.686,0.0013138,0.111651
1.43E+18,0.0122607,9.52523,-1.13461,1.25015,0.0212375,618.022,557.931,541.46,-0.55852,0.0212375,5.31166,2.68804,2.56586,0.296055,9.54061,-1.2663,1.27435,0,617.971,557.654,541.323,-0.533801,0,4.457,1.809,1.686,0.0017111,0.137869
1.43E+18,-0.0401622,9.47871,-1.13208,1.20798,0.0164395,618.025,557.923,541.459,-0.556814,0.0164395,5.3076,2.69289,2.56546,0.252201,9.49726,-1.26218,1.23851,0,617.988,557.635,541.323,-0.525758,0,4.457,1.809,1.686,0.00120148,0.132974
1.43E+18,-0.0877214,9.43494,-1.13773,1.16824,0.0111085,618.025,557.916,541.46,-0.556224,0.0111085,5.30768,2.69579,2.56378,0.196728,9.44546,-1.26757,1.19463,0,617.992,557.636,541.324,-0.529307,0,4.457,1.809,1.686,0.00115143,0.102754
1.43E+18,-0.134925,9.39446,-1.13663,1.1295,0.00891257,618.026,557.909,541.455,-0.55549,0.00891257,5.31178,2.703,2.56322,0.145568,9.40007,-1.26453,1.15436,0,618,557.633,541.322,-0.530083,0,4.457,1.809,1.686,0.00107968,0.102368
1.43E+18,-0.177797,9.35687,-1.14309,1.09064,0.0113175,618.028,557.896,541.446,-0.553634,0.0113175,5.31166,2.69722,2.5652,0.0919524,9.35708,-1.26114,1.11408,0,618.009,557.63,541.322,-0.52964,0,4.457,1.809,1.686,0.0012384,0.12109
1.43E+18,-0.234061,9.31521,-1.14827,1.05045,0.0121008,618.025,557.892,541.444,-0.554043,0.0121008,5.30908,2.70026,2.56547,0.0286533,9.31267,-1.26538,1.06988,0,618.014,557.632,541.321,-0.53405,0,4.457,1.809,1.686,0.0011139,0.133441
1.43E+18,-0.286313,9.27665,-1.16089,1.01135,0.0177185,618.024,557.882,541.438,-0.552647,0.0177185,5.31396,2.72717,2.56486,-0.0230199,9.27781,-1.27108,1.03333,0,618.026,557.621,541.323,-0.530122,0,4.457,1.809,1.686,0.0012681,0.102662
1.43E+18,-0.344033,9.23699,-1.16057,0.968911,0.0236478,618.021,557.872,541.438,-0.552074,0.0236478,5.31996,2.73298,2.56567,-0.0856239,9.23774,-1.27104,0.988493,0,618.035,557.616,541.322,-0.53196,0,4.457,1.809,1.686,0.00104622,0.102565
1.43E+18,-0.400288,9.20477,-1.17144,0.93048,0.0273585,618.021,557.866,541.434,-0.552233,0.0273585,5.32469,2.73678,2.56914,-0.144071,9.20297,-1.27945,0.947521,0,618.041,557.613,541.321,-0.534658,0,4.457,1.809,1.686,0.00104348,0.102485
1.43E+18,-0.459932,9.17395,-1.17927,0.890335,0.0315978,618.021,557.858,541.428,-0.551513,0.0315978,5.32967,2.74562,2.5703,-0.205069,9.17035,-1.28153,0.906526,0,618.05,557.607,541.32,-0.534784,0,4.457,1.809,1.686,0.00122511,0.143004
1.43E+18,-0.526698,9.1378,-1.18099,0.847604,0.0371038,618.016,557.851,541.426,-0.550778,0.0371038,5.32702,2.74435,2.57104,-0.268908,9.14098,-1.28136,0.865382,0,618.063,557.6,541.321,-0.532445,0,4.457,1.809,1.686,0.00111173,0.125803
1.43E+18,-0.604587,9.1097,-1.17911,0.804818,0.037598,618.014,557.849,541.426,-0.551203,0.037598,5.32796,2.7419,2.57201,-0.339588,9.11392,-1.27915,0.824445,0,618.074,557.594,541.32,-0.531003,0,4.457,1.809,1.686,0.00104997,0.133789
1.43E+18,-0.683944,9.08436,-1.16676,0.765518,0.0400987,618.011,557.846,541.434,-0.550239,0.0400987,5.32556,2.75532,2.57073,-0.424364,9.0885,-1.27402,0.779845,0,618.08,557.598,541.321,-0.53532,0,4.457,1.809,1.686,0.0013747,0.103766
1.43E+18,-0.767967,9.06499,-1.17264,0.726013,0.0408438,618.011,557.842,541.431,-0.549698,0.0408438,5.32822,2.75374,2.56806,-0.507634,9.06939,-1.27648,0.739507,0,618.09,557.597,541.321,-0.535587,0,4.457,1.809,1.686,0.00108588,0.135415
1.43E+18,-0.857548,9.04508,-1.1741,0.686024,0.0443899,618.008,557.837,541.428,-0.550033,0.0443899,5.3354,2.7905,2.57105,-0.597419,9.05407,-1.27566,0.699792,0,618.1,557.596,541.32,-0.535635,0,4.457,1.809,1.686,0.00152506,0.13119
1.43E+18,-0.956982,9.03381,-1.17024,0.646859,0.0428765,618.007,557.837,541.426,-0.549886,0.0428765,5.33565,2.7919,2.57216,-0.690085,9.04245,-1.27094,0.660206,0,618.112,557.594,541.319,-0.535928,0,4.457,1.809,1.686,0.00104001,0.133175
1.43E+18,-1.06503,9.02389,-1.18261,0.604173,0.0433159,618.004,557.837,541.426,-0.548498,0.0433159,5.33171,2.8098,2.5678,-0.779912,9.03406,-1.28308,0.620286,0,618.128,557.583,541.318,-0.531781,0,4.457,1.809,1.686,0.0011331,0.138926
1.43E+18,-1.1522,9.02214,-1.19696,0.564303,0.0419128,618.007,557.833,541.427,-0.548321,0.0419128,5.33503,2.81931,2.5692,-0.866413,9.03067,-1.29723,0.579819,0,618.14,557.583,541.319,-0.532187,0,4.457,1.809,1.686,0.0014606,0.103778
1.43E+18,-1.24114,9.02412,-1.21301,0.524303,0.0396282,618.009,557.832,541.423,-0.547824,0.0396282,5.3428,2.83096,2.57068,-0.952606,9.03207,-1.30768,0.539261,0,618.152,557.585,541.321,-0.532221,0,4.457,1.809,1.686,0.00108048,0.109557
1.43E+18,-1.33099,9.03002,-1.22334,0.482957,0.0371247,618.01,557.832,541.423,-0.548501,0.0371247,5.35002,2.84665,2.57244,-1.04559,9.03594,-1.31896,0.494761,0,618.161,557.593,541.32,-0.536041,0,4.457,1.809,1.686,0.00107221,0.10298
1.43E+18,-1.41513,9.03976,-1.22867,0.442783,0.0342767,618.013,557.832,541.42,-0.548347,0.0342767,5.35452,2.84888,2.5741,-1.12771,9.04353,-1.32434,0.454193,0,618.172,557.596,541.317,-0.536289,0,4.457,1.809,1.686,0.00116513,0.0990806
1.43E+18,-1.50016,9.05064,-1.22818,0.402504,0.0328783,618.013,557.83,541.417,-0.548267,0.0328783,5.35702,2.86105,2.57441,-1.21114,9.05321,-1.32269,0.413855,0,618.182,557.598,541.315,-0.536294,0,4.457,1.809,1.686,0.00122676,0.121155
1.43E+18,-1.58893,9.06722,-1.22847,0.361037,0.0293877,618.017,557.827,541.412,-0.548054,0.0293877,5.36171,2.85453,2.57609,-1.29645,9.0663,-1.31928,0.373983,0,618.195,557.598,541.314,-0.534523,0,4.457,1.809,1.686,0.00116475,0.101675
1.43E+18,-1.6801,9.08887,-1.2423,0.320855,0.0264085,618.02,557.829,541.411,-0.548136,0.0264085,5.36135,2.85535,2.57911,-1.37352,9.08209,-1.33202,0.338302,0,618.211,557.592,541.314,-0.530148,0,4.457,1.809,1.686,0.00146343,0.101141
1.43E+18,-1.76529,9.11611,-1.24681,0.283968,0.022857,618.024,557.835,541.416,-0.547899,0.022857,5.36323,2.85801,2.5806,-1.46463,9.10636,-1.34415,0.294746,0,618.218,557.608,541.312,-0.536625,0,4.457,1.809,1.686,0.00118533,0.118653
1.43E+18,-1.8563,9.14583,-1.26414,0.239186,0.0200535,618.027,557.834,541.416,-0.549065,0.0200535,5.36203,2.84902,2.58231,-1.54436,9.13125,-1.36276,0.255223,0,618.235,557.605,541.311,-0.532567,0,4.457,1.809,1.686,0.001123,0.105165
1.43E+18,-1.93296,9.17585,-1.2671,0.200078,0.0134304,618.035,557.829,541.417,-0.549154,0.0134304,5.366,2.84093,2.58112,-1.63232,9.16093,-1.3704,0.212089,0,618.244,557.615,541.308,-0.536721,0,4.457,1.809,1.686,0.00115273,0.107459
1.43E+18,-2.01333,9.21104,-1.2575,0.161729,0.0105077,618.041,557.829,541.421,-0.548633,0.0105077,5.36576,2.8414,2.58023,-1.71192,9.18978,-1.36588,0.173181,0,618.254,557.618,541.306,-0.536818,0,4.457,1.809,1.686,0.00102817,0.105699
1.43E+18,-2.09382,9.24559,-1.24199,0.123517,0.00681133,618.047,557.825,541.419,-0.548589,0.00681133,5.37317,2.83503,2.57914,-1.79436,9.22041,-1.34927,0.134927,0,618.265,557.62,541.306,-0.53689,0,4.457,1.809,1.686,0.00103368,0.145751
1.43E+18,-2.1747,9.28384,-1.22952,0.0857612,0.00605294,618.053,557.822,541.42,-0.548359,0.00605294,5.3749,2.83166,2.57942,-1.87651,9.25377,-1.3383,0.0969497,0,618.274,557.622,541.306,-0.536933,0,4.457,1.809,1.686,0.00107349,0.131061
1.43E+18,-2.26023,9.32663,-1.22553,0.0488432,0.0108052,618.063,557.82,541.42,-0.548429,0.0108052,5.37765,2.83557,2.58059,-1.9658,9.29018,-1.33607,0.0601923,0,618.285,557.625,541.304,-0.536869,0,4.457,1.809,1.686,0.00164569,0.134807
1.43E+18,-2.36671,9.36727,-1.22069,0.00968612,0.0162866,618.074,557.809,541.426,-0.548889,0.0162866,5.38454,2.81811,2.58038,-2.06929,9.32877,-1.33845,0.0251181,0,618.304,557.62,541.303,-0.533254,0,4.457,1.809,1.686,0.00107979,0.114763
1.43E+18,-2.46671,9.40708,-1.22679,-0.0231481,0.0251623,618.087,557.799,541.426,-0.547981,0.0251623,5.40094,2.82087,2.5808,-2.18163,9.36923,-1.34632,-0.00871119,0,618.313,557.624,541.302,-0.533333,0,4.457,1.809,1.686,0.00107602,0.137634
1.43E+18,-2.56958,9.44904,-1.24744,-0.0570689,0.0326567,618.099,557.789,541.424,-0.548633,0.0326567,5.40106,2.81792,2.58163,-2.28334,9.40935,-1.36543,-0.0387638,0,618.331,557.62,541.301,-0.53009,0,4.457,1.809,1.686,0.00174351,0.110078
1.43E+18,-2.67286,9.49748,-1.23759,-0.0887368,0.0387803,618.112,557.783,541.433,-0.547535,0.0387803,5.4073,2.82394,2.57791,-2.42097,9.46711,-1.36904,-0.0783437,0,618.322,557.646,541.297,-0.536925,0,4.457,1.809,1.686,0.00122802,0.131907
1.43E+18,-2.78199,9.54343,-1.23606,-0.12085,0.0438197,618.12,557.774,541.437,-0.547083,0.0438197,5.41097,2.81285,2.57644,-2.53577,9.51802,-1.37427,-0.110831,0,618.332,557.651,541.295,-0.536869,0,4.457,1.809,1.686,0.00137931,0.119414
1.43E+18,-2.88727,9.59326,-1.22359,-0.152337,0.0482373,618.127,557.767,541.443,-0.545992,0.0482373,5.41021,2.80797,2.57336,-2.64805,9.57305,-1.3701,-0.143363,0,618.338,557.657,541.292,-0.536853,0,4.457,1.809,1.686,0.00173074,0.108028
1.43E+18,-2.98302,9.64023,-1.23918,-0.183353,0.0571485,618.137,557.751,541.434,-0.544317,0.0571485,5.41964,2.79768,2.56966,-2.75432,9.63173,-1.37942,-0.176063,0,618.346,557.663,541.29,-0.536867,0,4.457,1.809,1.686,0.00117922,0.103569
1.43E+18,-3.08569,9.69604,-1.23331,-0.217414,0.0644917,618.149,557.738,541.436,-0.544031,0.0644917,5.42497,2.80254,2.57134,-2.86126,9.69326,-1.37716,-0.20844,0,618.358,557.664,541.288,-0.534928,0,4.457,1.809,1.686,0.00104748,0.129687
1.43E+18,-3.18833,9.75473,-1.23596,-0.247531,0.066884,618.157,557.731,541.439,-0.542114,0.066884,5.43114,2.80378,2.56945,-2.96713,9.75793,-1.3826,-0.240466,0,618.367,557.671,541.289,-0.53494,0,4.457,1.809,1.686,0.00119343,0.11866
1.43E+18,-3.28999,9.81574,-1.2418,-0.280392,0.0722714,618.164,557.72,541.442,-0.541437,0.0722714,5.43535,2.81018,2.5778,-3.06965,9.82691,-1.39218,-0.272581,0,618.377,557.675,541.288,-0.533524,0,4.457,1.809,1.686,0.00139008,0.117737
1.43E+18,-3.39168,9.88238,-1.23467,-0.310666,0.0715269,618.169,557.717,541.447,-0.539919,0.0715269,5.4389,2.81129,2.5791,-3.1728,9.89828,-1.39049,-0.304352,0,618.383,557.683,541.288,-0.533517,0,4.457,1.809,1.686,0.00110475,0.111208
1.43E+18,-3.49782,9.94788,-1.22734,-0.340249,0.073228,618.171,557.711,541.455,-0.538422,0.073228,5.43609,2.80812,2.56809,-3.29104,9.97799,-1.39412,-0.338341,0,618.377,557.7,541.285,-0.536438,0,4.457,1.809,1.686,0.00103932,0.133005
1.43E+18,-3.6005,10.0134,-1.2207,-0.369538,0.0762855,618.18,557.702,541.455,-0.537132,0.0762855,5.44211,2.81758,2.57317,-3.39866,10.0518,-1.38877,-0.36884,0,618.382,557.706,541.283,-0.536386,0,4.457,1.809,1.686,0.00165387,0.104096
1.43E+18,-3.70499,10.0865,-1.20665,-0.398083,0.0750611,618.188,557.699,541.464,-0.535504,0.0750611,5.44363,2.82403,2.57535,-3.5068,10.1284,-1.38382,-0.398892,0,618.387,557.713,541.283,-0.536291,0,4.457,1.809,1.686,0.00112895,0.103955
1.43E+18,-3.82402,10.1745,-1.20656,-0.4301,0.0709871,618.192,557.7,541.469,-0.534301,0.0709871,5.45052,2.82793,2.57651,-3.61497,10.2074,-1.39018,-0.428613,0,618.4,557.71,541.282,-0.532803,0,4.457,1.809,1.686,0.00110688,0.111801
1.43E+18,-3.9322,10.2514,-1.20553,-0.459843,0.0700739,618.195,557.696,541.475,-0.534499,0.0700739,5.45127,2.82643,2.58186,-3.72278,10.2897,-1.39722,-0.45795,0,618.403,557.718,541.28,-0.532603,0,4.457,1.809,1.686,0.00128761,0.104168
1.43E+18,-4.03043,10.3326,-1.21933,-0.488261,0.0658423,618.206,557.695,541.473,-0.533826,0.0658423,5.46104,2.82706,2.58177,-3.80892,10.3573,-1.40731,-0.481179,0,618.425,557.709,541.281,-0.526739,0,4.457,1.809,1.686,0.00131281,0.101188
1.43E+18,-4.12377,10.4127,-1.22896,-0.516189,0.0665319,618.217,557.688,541.467,-0.532047,0.0665319,5.47025,2.8289,2.58095,-3.92892,10.4631,-1.41714,-0.51642,0,618.409,557.735,541.276,-0.532282,0,4.457,1.809,1.686,0.00123524,0.132315
1.43E+18,-4.22288,10.4985,-1.2311,-0.5443,0.0655533,618.219,557.686,541.476,-0.531084,0.0655533,5.47409,2.81951,2.57404,-4.0252,10.5529,-1.42916,-0.545585,0,618.413,557.742,541.274,-0.532372,0,4.457,1.809,1.686,0.00112481,0.134101
1.43E+18,-4.31291,10.5844,-1.2428,-0.572551,0.0621189,618.232,557.683,541.467,-0.530413,0.0621189,5.49891,2.8378,2.5229,-4.13127,10.6537,-1.43363,-0.577329,0,618.407,557.759,541.272,-0.535208,0,4.457,1.809,1.686,0.00123942,0.134635
1.43E+18,-4.4009,10.6715,-1.23439,-0.600427,0.0593614,618.244,557.679,541.462,-0.529515,0.0593614,5.49853,2.84866,2.52544,-4.22411,10.7466,-1.42041,-0.606114,0,618.411,557.766,541.272,-0.535262,0,4.457,1.809,1.686,0.00223701,0.11524
1.43E+18,-4.49159,10.7626,-1.2314,-0.630035,0.0580372,618.248,557.676,541.453,-0.530289,0.0580372,5.50302,2.85687,2.52936,-4.31255,10.842,-1.40918,-0.634907,0,618.414,557.772,541.271,-0.535253,0,4.457,1.809,1.686,0.00117474,0.110581
1.43E+18,-4.56941,10.8603,-1.22551,-0.658077,0.0506753,618.26,557.678,541.446,-0.529487,0.0506753,5.50647,2.86828,2.53282,-4.39825,10.9394,-1.39846,-0.663586,0,618.416,557.777,541.269,-0.535126,0,4.457,1.809,1.686,0.00144118,0.138044
1.43E+18,-4.6557,10.9651,-1.23391,-0.687858,0.0480425,618.27,557.676,541.442,-0.527678,0.0480425,5.52865,2.87598,2.47864,-4.47912,11.0404,-1.4031,-0.692305,0,618.429,557.777,541.269,-0.53227,0,4.457,1.809,1.686,0.00151853,0.101216
1.43E+18,-4.73393,11.0636,-1.23893,-0.714131,0.0461963,618.276,557.674,541.447,-0.525264,0.0461963,5.53725,2.89224,2.45525,-4.55773,11.1435,-1.41423,-0.720801,0,618.431,557.784,541.267,-0.532094,0,4.457,1.809,1.686,0.00104351,0.104869
1.43E+18,-4.80503,11.1652,-1.24966,-0.741059,0.0417553,618.285,557.675,541.443,-0.523627,0.0417553,5.53882,2.89703,2.45764,-4.63216,11.2483,-1.42336,-0.749362,0,618.432,557.791,541.266,-0.532107,0,4.457,1.809,1.686,0.0011791,0.117019
1.43E+18,-4.86936,11.272,-1.2546,-0.77055,0.0362127,618.294,557.677,541.448,-0.524297,0.0362127,5.53939,2.88793,2.45102,-4.70678,11.3672,-1.43443,-0.78095,0,618.425,557.807,541.264,-0.534881,0,4.457,1.809,1.686,0.00117975,0.129886
1.43E+18,-4.93609,11.3734,-1.25506,-0.797919,0.0332392,618.304,557.676,541.442,-0.523488,0.0332392,5.5333,2.88998,2.44916,-4.77541,11.4731,-1.43,-0.809109,0,618.429,557.814,541.262,-0.534892,0,4.457,1.809,1.686,0.0010197,0.0979615
1.43E+18,-5.00143,11.4793,-1.25915,-0.825187,0.0296171,618.313,557.679,541.438,-0.522672,0.0296171,5.53366,2.89595,2.44877,-4.84242,11.5797,-1.43119,-0.837071,0,618.431,557.819,541.261,-0.534793,0,4.457,1.809,1.686,0.00130712,0.122869
1.43E+18,-5.0599,11.5964,-1.26331,-0.856251,0.0295787,618.326,557.678,541.437,-0.522153,0.0295787,5.5361,2.89899,2.45122,-4.88194,11.6577,-1.43505,-0.85706,0,618.471,557.791,541.261,-0.523225,0,4.457,1.809,1.686,0.00125793,0.147305
1.43E+18,-5.109,11.6916,-1.27708,-0.879939,0.03005,618.334,557.676,541.429,-0.520537,0.03005,5.53941,2.89652,2.44096,-4.95189,11.8046,-1.44493,-0.894195,0,618.438,557.835,541.257,-0.535075,0,4.457,1.809,1.686,0.00113178,0.114961
1.43E+18,-5.16008,11.81,-1.28317,-0.910691,0.0325982,618.346,557.675,541.431,-0.51992,0.0325982,5.54368,2.89667,2.43883,-5.00033,11.9191,-1.45274,-0.922732,0,618.449,557.834,541.257,-0.532282,0,4.457,1.809,1.686,0.00160256,0.133076
1.43E+18,-5.19708,11.9241,-1.30074,-0.938203,0.033991,618.356,557.675,541.427,-0.518214,0.033991,5.55157,2.90147,2.43637,-5.03965,12.037,-1.46883,-0.951669,0,618.45,557.84,541.255,-0.532007,0,4.457,1.809,1.686,0.00130413,0.128304
1.43E+18,-5.2302,12.0332,-1.30398,-0.967445,0.0388068,618.364,557.669,541.429,-0.518316,0.0388068,5.5491,2.88731,2.43004,-5.06999,12.1579,-1.47463,-0.980991,0,618.451,557.848,541.254,-0.53219,0,4.457,1.809,1.686,0.00109216,0.136637
1.43E+18,-5.25295,12.1445,-1.31521,-0.997022,0.0434577,618.376,557.665,541.433,-0.518354,0.0434577,5.55151,2.87984,2.43284,-5.09453,12.2934,-1.49185,-1.01359,0,618.444,557.867,541.252,-0.535222,0,4.457,1.809,1.686,0.00113945,0.129891
1.43E+18,-5.2743,12.2661,-1.31792,-1.02781,0.0465802,618.382,557.659,541.428,-0.517568,0.0465802,5.55851,2.88697,2.43369,-5.10693,12.4057,-1.48922,-1.04058,0,618.456,557.86,541.252,-0.530654,0,4.457,1.809,1.686,0.00116847,0.127943
1.43E+18,-5.28681,12.3797,-1.32169,-1.05656,0.0474624,618.383,557.655,541.429,-0.517774,0.0474624,5.55814,2.88134,2.42875,-5.11439,12.5443,-1.49718,-1.07381,0,618.443,557.882,541.249,-0.535356,0,4.457,1.809,1.686,0.00120534,0.104266
1.43E+18,-5.29599,12.4981,-1.31824,-1.08397,0.047659,618.389,557.653,541.42,-0.515215,0.047659,5.56104,2.87768,2.40902,-5.11924,12.6563,-1.48641,-1.10083,0,618.449,557.878,541.246,-0.532428,0,4.457,1.809,1.686,0.00105767,0.130909
1.43E+18,-5.29999,12.6288,-1.32025,-1.11582,0.0456841,618.391,557.653,541.413,-0.515089,0.0456841,5.56199,2.87433,2.40208,-5.11655,12.7941,-1.48121,-1.13413,0,618.447,557.89,541.247,-0.533726,0,4.457,1.809,1.686,0.00150494,0.146674
1.43E+18,-5.28258,12.7594,-1.3355,-1.14829,0.0453951,618.397,557.652,541.402,-0.514868,0.0453951,5.57265,2.87318,2.39885,-5.09715,12.9125,-1.48188,-1.16241,0,618.454,557.882,541.251,-0.529295,0,4.457,1.809,1.686,0.00107969,0.100753
1.43E+18,-5.24776,12.881,-1.35973,-1.18125,0.046557,618.411,557.649,541.401,-0.515824,0.046557,5.57866,2.86837,2.39308,-5.05965,13.0596,-1.5039,-1.19765,0,618.446,557.904,541.252,-0.53253,0,4.457,1.809,1.686,0.00110826,0.101621
1.43E+18,-5.21555,13.004,-1.36955,-1.21185,0.0496825,618.416,557.644,541.397,-0.514173,0.0496825,5.56506,2.85971,2.38446,-5.0194,13.1927,-1.511,-1.22992,0,618.443,557.912,541.251,-0.532582,0,4.457,1.809,1.686,0.00140559,0.122151
1.43E+18,-5.1746,13.1322,-1.38571,-1.24433,0.0487096,618.419,557.643,541.395,-0.514091,0.0487096,5.56892,2.85505,2.38131,-4.96452,13.3375,-1.52791,-1.26575,0,618.436,557.933,541.248,-0.535853,0,4.457,1.809,1.686,0.00109384,0.109502
1.43E+18,-5.12175,13.2638,-1.37795,-1.27583,0.0484972,618.418,557.64,541.387,-0.512151,0.0484972,5.57483,2.85276,2.3716,-4.89748,13.4713,-1.51186,-1.29942,0,618.434,557.942,541.247,-0.536128,0,4.457,1.809,1.686,0.00103132,0.102374
1.43E+18,-5.05473,13.3957,-1.3749,-1.30994,0.0450227,618.42,557.641,541.386,-0.51244,0.0450227,5.57243,2.85024,2.36883,-4.8303,13.5893,-1.50886,-1.32983,0,618.436,557.934,541.246,-0.532733,0,4.457,1.809,1.686,0.00107667,0.12341
1.43E+18,-4.98131,13.522,-1.36582,-1.34381,0.0423569,618.425,557.641,541.385,-0.512373,0.0423569,5.56711,2.84142,2.35902,-4.74029,13.7317,-1.49708,-1.36725,0,618.431,557.958,541.247,-0.536237,0,4.457,1.809,1.686,0.00129732,0.116849
1.43E+18,-4.90183,13.657,-1.35318,-1.37888,0.0398435,618.42,557.643,541.389,-0.512956,0.0398435,5.56066,2.83414,2.35125,-4.66552,13.8347,-1.48998,-1.39496,0,618.436,557.935,541.246,-0.529484,0,4.457,1.809,1.686,0.00103357,0.0958796
1.43E+18,-4.79325,13.7981,-1.34966,-1.4184,0.0352011,618.425,557.646,541.384,-0.513674,0.0352011,5.55732,2.83642,2.36016,-4.53804,13.9882,-1.48132,-1.43714,0,618.431,557.961,541.245,-0.532897,0,4.457,1.809,1.686,0.00128544,0.12504
1.43E+18,-4.68732,13.9245,-1.34525,-1.454,0.0311084,618.426,557.649,541.39,-0.514092,0.0311084,5.5556,2.83982,2.36245,-4.44762,14.0885,-1.48333,-1.46544,0,618.433,557.936,541.245,-0.526034,0,4.457,1.809,1.686,0.00102648,0.123902
1.43E+18,-4.57051,14.0496,-1.3525,-1.49001,0.028531,618.427,557.65,541.387,-0.513894,0.028531,5.55706,2.83773,2.36515,-4.29804,14.2358,-1.48634,-1.50855,0,618.424,557.977,541.245,-0.532949,0,4.457,1.809,1.686,0.00103033,0.11149
1.43E+18,-4.43964,14.1781,-1.36073,-1.52844,0.0253148,618.425,557.655,541.386,-0.515143,0.0253148,5.55725,2.83762,2.36863,-4.1621,14.3553,-1.49234,-1.54508,0,618.42,557.981,541.246,-0.532314,0,4.457,1.809,1.686,0.00102424,0.105031
1.43E+18,-4.30634,14.2983,-1.3751,-1.56473,0.0248308,618.421,557.657,541.377,-0.515426,0.0248308,5.55472,2.84062,2.37017,-4.01678,14.4718,-1.49743,-1.58197,0,618.413,557.992,541.247,-0.533191,0,4.457,1.809,1.686,0.00109233,0.0948015
1.43E+18,-4.16633,14.4128,-1.37372,-1.60088,0.02223,618.421,557.66,541.364,-0.514738,0.02223,5.55173,2.8411,2.37064,-3.85422,14.5926,-1.48349,-1.62249,0,618.406,558.017,541.246,-0.536905,0,4.457,1.809,1.686,0.00122828,0.172229
1.43E+18,-4.01633,14.5173,-1.36408,-1.6404,0.0137813,618.43,557.66,541.362,-0.515689,0.0137813,5.55616,2.83103,2.37212,-3.70703,14.6954,-1.47298,-1.65909,0,618.402,558.013,541.244,-0.534954,0,4.457,1.809,1.686,0.00102911,0.172274
1.43E+18,-3.86506,14.6129,-1.35696,-1.67728,0.00351747,618.439,557.665,541.35,-0.515682,0.00351747,5.55759,2.83134,2.37786,-3.56916,14.7835,-1.45763,-1.69222,0,618.4,558.002,541.241,-0.53119,0,4.457,1.809,1.686,0.00106367,0.0971981
1.43E+18,-3.71477,14.7083,-1.34713,-1.71233,0.00599183,618.44,557.676,541.349,-0.515789,0.00599183,5.55993,2.83086,2.37975,-3.39404,14.8868,-1.44191,-1.73313,0,618.39,558.037,541.245,-0.53715,0,4.457,1.809,1.686,0.00110617,0.108715
1.43E+18,-3.55652,14.8075,-1.35672,-1.75117,0.00809521,618.438,557.679,541.344,-0.515646,0.00809521,5.55973,2.83604,2.38397,-3.25261,14.9651,-1.44656,-1.76627,0,618.389,558.015,541.246,-0.531317,0,4.457,1.809,1.686,0.00103541,0.134037
1.43E+18,-3.3975,14.8967,-1.35591,-1.78906,0.0122425,618.439,557.686,541.338,-0.515483,0.0122425,5.55852,2.83939,2.38307,-3.08336,15.055,-1.43796,-1.80646,0,618.379,558.03,541.247,-0.533473,0,4.457,1.809,1.686,0.00103678,0.16588
1.43E+18,-3.24275,14.9772,-1.34756,-1.82648,0.0166592,618.439,557.694,541.345,-0.516278,0.0166592,5.55807,2.82767,2.3713,-2.95826,15.1149,-1.43513,-1.83565,0,618.379,558.001,541.249,-0.526057,0,4.457,1.809,1.686,0.00129204,0.127761
1.43E+18,-3.08792,15.0478,-1.35413,-1.86323,0.0173285,618.442,557.694,541.342,-0.51621,0.0173285,5.55791,2.82725,2.37315,-2.76464,15.1997,-1.43766,-1.87983,0,618.365,558.04,541.249,-0.533433,0,4.457,1.809,1.686,0.00143911,0.0990038
1.43E+18,-2.92992,15.1156,-1.35357,-1.9004,0.0174662,618.443,557.695,541.347,-0.516438,0.0174662,5.55728,2.82649,2.37173,-2.59945,15.2642,-1.44161,-1.91682,0,618.358,558.044,541.249,-0.533509,0,4.457,1.809,1.686,0.00111272,0.127637
1.43E+18,-2.78231,15.1804,-1.35434,-1.93763,0.0118558,618.439,557.691,541.355,-0.517091,0.0118558,5.54809,2.8274,2.3731,-2.43641,15.3215,-1.44863,-1.9535,0,618.351,558.051,541.25,-0.533671,0,4.457,1.809,1.686,0.00118169,0.127413
1.43E+18,-2.61626,15.2383,-1.3489,-1.97688,0.016933,618.441,557.7,541.357,-0.517936,0.016933,5.5529,2.83948,2.38031,-2.26315,15.3769,-1.44608,-1.99346,0,618.342,558.063,541.248,-0.535244,0,4.457,1.809,1.686,0.00113252,0.116305
1.43E+18,-2.45733,15.2924,-1.33972,-2.01518,0.0155063,618.439,557.701,541.353,-0.518181,0.0155063,5.54522,2.84087,2.38208,-2.10281,15.4207,-1.43418,-2.02987,0,618.337,558.061,541.247,-0.533589,0,4.457,1.809,1.686,0.00105689,0.149095
1.43E+18,-2.30231,15.3356,-1.3357,-2.05097,0.0169131,618.44,557.704,541.35,-0.517592,0.0169131,5.54444,2.84321,2.38352,-1.9433,15.4598,-1.42773,-2.06624,0,618.329,558.064,541.247,-0.533587,0,4.457,1.809,1.686,0.00112225,0.107572
1.43E+18,-2.15354,15.3706,-1.32562,-2.08795,0.0173132,618.443,557.701,541.352,-0.518416,0.0173132,5.54503,2.84598,2.39708,-1.78699,15.4937,-1.41642,-2.1025,0,618.321,558.065,541.249,-0.5337,0,4.457,1.809,1.686,0.00109366,0.0990922
1.43E+18,-2.00552,15.4038,-1.33522,-2.12473,0.0164519,618.443,557.703,541.352,-0.518967,0.0164519,5.54302,2.84594,2.39825,-1.63335,15.5209,-1.42857,-2.13849,0,618.313,558.067,541.247,-0.533459,0,4.457,1.809,1.686,0.00104217,0.128982
1.43E+18,-1.8535,15.4284,-1.33651,-2.16092,0.0184975,618.445,557.705,541.354,-0.519122,0.0184975,5.54577,2.86173,2.41117,-1.48849,15.5415,-1.43099,-2.17129,0,618.307,558.058,541.247,-0.530209,0,4.457,1.809,1.686,0.00110598,0.132698
1.43E+18,-1.7036,15.4517,-1.34236,-2.19707,0.0178504,618.444,557.709,541.351,-0.519242,0.0178504,5.5466,2.86984,2.41905,-1.31841,15.5595,-1.43721,-2.21088,0,618.296,558.077,541.244,-0.533734,0,4.457,1.809,1.686,0.00120624,0.105398
1.43E+18,-1.56695,15.4668,-1.32644,-2.23222,0.0176019,618.445,557.709,541.349,-0.51907,0.0176019,5.54611,2.8769,2.42579,-1.17167,15.5685,-1.42338,-2.24632,0,618.288,558.082,541.24,-0.533835,0,4.457,1.809,1.686,0.00107449,0.132541
1.43E+18,-1.42077,15.4772,-1.31294,-2.27075,0.0175926,618.446,557.708,541.349,-0.520059,0.0175926,5.54562,2.89137,2.44142,-1.05422,15.5722,-1.40959,-2.27462,0,618.287,558.049,541.241,-0.524582,0,4.457,1.809,1.686,0.0011808,0.1
1.43E+18,-1.28521,15.4834,-1.31316,-2.30497,0.0163193,618.446,557.707,541.347,-0.52046,0.0163193,5.54423,2.89449,2.44609,-1.05422,15.5722,-1.40959,-2.27462,0,618.311,557.91,541.244,-0.490743,0,4.457,1.809,1.686,0.00117835,0.123093
1.43E+18,-1.13696,15.4833,-1.3017,-2.34197,0.0167095,618.447,557.709,541.343,-0.521533,0.0167095,5.53947,2.89297,2.44545,-0.697269,15.5644,-1.38997,-2.35744,0,618.26,558.113,541.241,-0.537637,0,4.457,1.809,1.686,0.00120014,0.119773
1.43E+18,-0.987358,15.4777,-1.30344,-2.38034,0.0168768,618.448,557.711,541.343,-0.52212,0.0168768,5.53198,2.8942,2.44709,-0.548973,15.5515,-1.39286,-2.39302,0,618.254,558.107,541.24,-0.535413,0,4.457,1.809,1.686,0.0011249,0.102112
1.43E+18,-0.844238,15.466,-1.29283,-2.41732,0.0173881,618.449,557.714,541.339,-0.522299,0.0173881,5.53136,2.90698,2.45606,-0.404589,15.5326,-1.38062,-2.42843,0,618.246,558.106,541.238,-0.534007,0,4.457,1.809,1.686,0.00135267,0.108426
1.43E+18,-0.706315,15.4527,-1.29516,-2.45246,0.0158093,618.448,557.713,541.334,-0.521885,0.0158093,5.53164,2.9122,2.45934,-0.258772,15.5088,-1.37654,-2.46397,0,618.238,558.11,541.239,-0.533983,0,4.457,1.809,1.686,0.00106632,0.128204
1.43E+18,-0.558082,15.4377,-1.29836,-2.48823,0.0117982,618.443,557.713,541.335,-0.521442,0.0117982,5.53699,2.9185,2.46512,-0.0918058,15.4771,-1.38065,-2.50376,0,618.228,558.125,541.238,-0.537556,0,4.457,1.809,1.686,0.00109815,0.104108
1.43E+18,-0.415404,15.4146,-1.30304,-2.52395,0.00956061,618.441,557.714,541.334,-0.521331,0.00956061,5.53925,2.92663,2.47139,0.0536248,15.4435,-1.38607,-2.53954,0,618.219,558.125,541.236,-0.537505,0,4.457,1.809,1.686,0.00107413,0.0987245
1.43E+18,-0.279006,15.3852,-1.30522,-2.5595,0.00857073,618.44,557.716,541.331,-0.521354,0.00857073,5.54316,2.9323,2.479,0.178326,15.4086,-1.38705,-2.5715,0,618.214,558.111,541.234,-0.533923,0,4.457,1.809,1.686,0.00125014,0.102207
1.43E+18,-0.143866,15.3504,-1.30291,-2.59474,0.00818644,618.44,557.718,541.334,-0.520986,0.00818644,5.5446,2.94074,2.48768,0.331202,15.3602,-1.38976,-2.61071,0,618.203,558.126,541.231,-0.537503,0,4.457,1.809,1.686,0.00122533,0.130391
1.43E+18,0.000302941,15.3092,-1.2801,-2.63402,0.00655936,618.438,557.717,541.332,-0.521051,0.00655936,5.54951,2.95329,2.49858,0.465736,15.3113,-1.36692,-2.6463,0,618.198,558.112,541.229,-0.533856,0,4.457,1.809,1.686,0.001065,0.101995
1.43E+18,0.107099,15.2689,-1.25705,-2.66817,0.00466926,618.436,557.719,541.329,-0.521325,0.00466926,5.55169,2.95315,2.49949,0.585384,15.2536,-1.33985,-2.68379,0,618.189,558.126,541.23,-0.537458,0,4.457,1.809,1.686,0.00119801,0.107238
1.43E+18,0.182825,15.2219,-1.21864,-2.70044,0.00729715,618.438,557.723,541.326,-0.521289,0.00729715,5.55843,2.96029,2.50546,0.658921,15.2002,-1.30138,-2.71572,0,618.186,558.123,541.228,-0.537087,0,4.457,1.809,1.686,0.00114265,0.139933
1.43E+18,0.238407,15.1801,-1.20214,-2.73154,0.00609525,618.437,557.722,541.325,-0.521433,0.00609525,5.56481,2.96344,2.50936,0.710577,15.153,-1.28458,-2.74363,0,618.179,558.115,541.227,-0.534041,0,4.457,1.809,1.686,0.00161296,0.0981703
1.43E+18,0.294938,15.1365,-1.22322,-2.7623,0.00593381,618.435,557.726,541.321,-0.521412,0.00593381,5.56716,2.957,2.50829,0.76794,15.0971,-1.30239,-2.77756,0,618.173,558.119,541.226,-0.537155,0,4.457,1.809,1.686,0.00103433,0.0993822
1.43E+18,0.339789,15.0921,-1.24485,-2.79274,0.00638886,618.434,557.728,541.32,-0.521577,0.00638886,5.56882,2.96,2.5133,0.810335,15.0472,-1.32288,-2.80772,0,618.166,558.114,541.226,-0.537008,0,4.457,1.809,1.686,0.00113287,0.0992751
1.43E+18,0.367465,15.0462,-1.25152,-2.82389,0.00699335,618.431,557.731,541.321,-0.522022,0.00699335,5.56655,2.96303,2.51442,0.831545,14.9974,-1.32992,-2.83667,0,618.159,558.107,541.226,-0.535229,0,4.457,1.809,1.686,0.00102822,0.145928
1.43E+18,0.370561,15.0079,-1.22076,-2.85036,0.00754424,618.427,557.734,541.318,-0.522539,0.00754424,5.57073,2.96984,2.51894,0.828345,14.9473,-1.29705,-2.86411,0,618.158,558.106,541.226,-0.536733,0,4.457,1.809,1.686,0.00111477,0.103011
1.43E+18,0.335362,14.9613,-1.16186,-2.87912,0.0113238,618.428,557.739,541.31,-0.523299,0.0113238,5.57279,2.9759,2.5273,0.79257,14.8999,-1.23926,-2.88941,0,618.15,558.104,541.218,-0.534087,0,4.457,1.809,1.686,0.0010224,0.0984338
1.43E+18,0.262141,14.9292,-1.10094,-2.90254,0.0102083,618.426,557.738,541.311,-0.523888,0.0102083,5.56987,2.97558,2.52819,0.719231,14.8578,-1.18038,-2.91232,0,618.147,558.104,541.216,-0.534245,0,4.457,1.809,1.686,0.00114173,0.100439
1.43E+18,0.164685,14.905,-1.08389,-2.92402,0.00828039,618.422,557.737,541.312,-0.524168,0.00828039,5.56774,2.97693,2.53118,0.610813,14.8176,-1.1611,-2.93556,0,618.155,558.101,541.22,-0.536312,0,4.457,1.809,1.686,0.001013,0.100089
1.43E+18,0.0465131,14.8809,-1.09949,-2.94398,0.0104805,618.419,557.741,541.312,-0.524516,0.0104805,5.56792,2.98043,2.53248,0.486631,14.7901,-1.17678,-2.95508,0,618.151,558.098,541.219,-0.536181,0,4.457,1.809,1.686,0.00132135,0.13295
1.43E+18,-0.0913025,14.8558,-1.12407,-2.96247,0.0171769,618.416,557.751,541.31,-0.524922,0.0171769,5.57063,2.98172,2.53259,0.339515,14.7663,-1.19967,-2.97304,0,618.148,558.096,541.219,-0.536017,0,4.457,1.809,1.686,0.0011343,0.101313
1.43E+18,-0.255125,14.8364,-1.12935,-2.98261,0.018705,618.413,557.754,541.31,-0.525463,0.018705,5.57407,2.9763,2.53536,0.188806,14.7445,-1.20631,-2.99076,0,618.13,558.104,541.218,-0.534125,0,4.457,1.809,1.686,0.00107381,0.133382
1.43E+18,3.51367,20.4802,-0.981352,-0.634532,0.0195495,618.427,557.748,541.32,-0.525215,0.0195495,5.57202,2.97619,2.53364,3.59371,20.5262,-0.8668,-0.635689,0,618.503,557.806,541.432,-0.526742,0,4.457,1.809,1.686,0.00136605,0.156693
1.43E+18,3.49735,20.4758,-0.970566,-0.635301,0.0225655,618.436,557.744,541.324,-0.526078,0.0225655,5.57176,2.97869,2.53669,3.56152,20.5085,-0.867495,-0.635612,0,618.498,557.787,541.425,-0.526765,0,4.457,1.809,1.686,0.00128528,0.0995181


==> gp_result_dynamic.csv <==
t,sx,sy,sz,syaw,sv,gx,gy,gz,gyaw,gv,l,w,h,inssx,inssy,insz,insyaw,insv,ginssx,ginssy,ginsz,ginsyaw,ginsv,insl,insw,insh,tpredict,tcorrect
1.52E+18,9.78939,0.620981,-0.8825,0.0773291,0.0886908,-262.729,-135.781,555.799,0.40729,0.0886908,2.55423,2.08904,1.68378,11.1486,0.57258,-1.00976,0.0711209,0.0061131,-261.429,-135.389,555.651,0.400912,0.0061131,4.457,1.809,1.686,0.00171459,0.0290725
1.52E+18,9.79729,0.619588,-0.879181,0.0552642,0.0422493,-262.721,-135.78,555.802,0.385224,0.0422493,2.56175,2.14222,1.7267,11.149,0.573169,-1.0108,0.0712369,0.0034,-261.428,-135.388,555.65,0.401028,0.0034,4.457,1.809,1.686,0.00093504,0.0415525
1.52E+18,9.77296,0.616304,-0.884744,0.057071,0.0633803,-262.743,-135.791,555.797,0.387031,0.0633803,2.53701,2.11892,1.71755,11.1496,0.573534,-1.01099,0.0711574,0.00471699,-261.428,-135.387,555.65,0.40095,0.00471699,4.457,1.809,1.686,0.00209094,0.0535674
1.52E+18,9.7895,0.622512,-0.873429,0.0714906,0.0309512,-262.729,-135.779,555.808,0.401452,0.0309512,2.54265,2.14836,1.76112,11.1503,0.57355,-1.01136,0.0711402,0.00498197,-261.427,-135.387,555.649,0.400933,0.00498197,4.457,1.809,1.686,0.0010426,0.0418377
1.52E+18,9.7917,0.614559,-0.884849,0.0653339,0.0123217,-262.724,-135.786,555.797,0.395296,0.0123217,2.54314,2.14365,1.75957,11.1512,0.574001,-1.01209,0.071233,0.00559732,-261.427,-135.387,555.648,0.401026,0.00559732,4.457,1.809,1.686,0.00520355,0.0529229
1.52E+18,9.78254,0.61255,-0.885017,0.0671664,0.0148514,-262.732,-135.791,555.797,0.397127,0.0148514,2.53063,2.12784,1.74931,11.152,0.57347,-1.01358,0.0711088,0.00364005,-261.426,-135.387,555.647,0.400901,0.00364005,4.457,1.809,1.686,0.00101231,0.0361175
1.52E+18,9.77033,0.615944,-0.881049,0.0818974,0.0212151,-262.745,-135.792,555.801,0.411858,0.0212151,2.51702,2.12801,1.75237,11.1525,0.573496,-1.01425,0.0710685,0.00529528,-261.425,-135.387,555.646,0.400861,0.00529528,4.457,1.809,1.686,0.00409964,0.0491704
1.52E+18,9.75044,0.629811,-0.882747,0.0938149,0.010515,-262.768,-135.785,555.799,0.423775,0.010515,2.46272,2.03952,1.69896,11.1531,0.573156,-1.01546,0.0710208,0.00511566,-261.425,-135.387,555.645,0.400812,0.00511566,4.457,1.809,1.686,0.00300885,0.0637137
1.52E+18,9.73888,0.627715,-0.875491,0.0949009,0.0284281,-262.779,-135.791,555.807,0.424861,0.0284281,2.47452,2.05166,1.71381,11.1537,0.573526,-1.01624,0.0710422,0.00394462,-261.424,-135.386,555.645,0.400834,0.00394462,4.457,1.809,1.686,0.00764145,0.05523
1.52E+18,9.72668,0.62515,-0.874351,0.0965074,0.040187,-262.789,-135.797,555.808,0.426468,0.040187,2.46485,2.05619,1.71532,11.1545,0.573346,-1.01644,0.0709461,0.00461411,-261.423,-135.386,555.645,0.400739,0.00461411,4.457,1.809,1.686,0.00101712,0.0646004
1.52E+18,9.7245,0.639075,-0.874527,0.124725,0.0373673,-262.796,-135.785,555.808,0.454686,0.0373673,2.47648,2.06529,1.73201,11.1546,0.573735,-1.0181,0.0710044,0.00403609,-261.423,-135.386,555.643,0.400798,0.00403609,4.457,1.809,1.686,0.024474,0.068122
1.52E+18,9.71891,0.636828,-0.876317,0.123,0.0406296,-262.8,-135.789,555.806,0.45296,0.0406296,2.47417,2.06977,1.72963,11.1545,0.573306,-1.01833,0.0709805,0.00562228,-261.423,-135.386,555.642,0.400772,0.00562228,4.457,1.809,1.686,0.000906006,0.0528144
1.52E+18,9.71459,0.645435,-0.874118,0.136618,0.0416319,-262.807,-135.782,555.808,0.466578,0.0416319,2.4833,2.07789,1.73772,11.1546,0.572992,-1.01907,0.070949,0.0033541,-261.423,-135.386,555.642,0.400741,0.0033541,4.457,1.809,1.686,0.00214068,0.0728434
1.52E+18,9.71335,0.646773,-0.876784,0.138465,0.0387777,-262.809,-135.781,555.806,0.468425,0.0387777,2.48485,2.07931,1.73416,11.1548,0.572652,-1.02044,0.070936,0.00447214,-261.423,-135.387,555.641,0.400728,0.00447214,4.457,1.809,1.686,0.000996284,0.0446052
1.52E+18,9.67162,0.643011,-0.876376,0.110334,0.0733159,-262.847,-135.798,555.807,0.440295,0.0733159,2.436,2.04519,1.68986,11.1547,0.572829,-1.02085,0.0709251,0.00534509,-261.423,-135.387,555.64,0.400719,0.00534509,4.457,1.809,1.686,0.00576348,0.0373753
1.52E+18,9.67256,0.645535,-0.881219,0.111269,0.0601663,-262.847,-135.796,555.801,0.441229,0.0601663,2.44328,2.04096,1.68872,11.1544,0.572806,-1.02103,0.070948,0.00543323,-261.423,-135.387,555.639,0.400739,0.00543323,4.457,1.809,1.686,0.00342016,0.0724393
1.52E+18,9.66357,0.672121,-0.864476,0.131881,0.0650589,-262.864,-135.773,555.818,0.461842,0.0650589,2.42553,2.07118,1.69082,11.1544,0.572104,-1.02156,0.0709442,0.00370135,-261.423,-135.387,555.639,0.400735,0.00370135,4.457,1.809,1.686,0.00290587,0.0574943
1.52E+18,9.70758,0.688109,-0.895179,0.144509,0.0187252,-262.828,-135.744,555.787,0.474469,0.0187252,2.4517,1.99824,1.68095,11.1545,0.571635,-1.02291,0.0708968,0.00434166,-261.423,-135.388,555.638,0.400688,0.00434166,4.457,1.809,1.686,0.000984151,0.0554928
1.52E+18,9.72684,0.696321,-0.888516,0.158049,0.0408004,-262.812,-135.73,555.793,0.488009,0.0408004,2.45919,2.0016,1.68172,11.1548,0.571337,-1.02327,0.0709523,0.00330606,-261.422,-135.388,555.637,0.400743,0.00330606,4.457,1.809,1.686,0.00314304,0.04639
1.52E+18,9.72583,0.69679,-0.891054,0.158289,0.0333805,-262.813,-135.73,555.79,0.488249,0.0333805,2.4508,2.00422,1.6765,11.1551,0.570697,-1.02428,0.0709134,0.00102956,-261.422,-135.389,555.636,0.400704,0.00102956,4.457,1.809,1.686,0.00104926,0.0487121
1.52E+18,9.72267,0.69747,-0.89382,0.156944,0.0220147,-262.817,-135.73,555.787,0.486905,0.0220147,2.45088,1.98034,1.66956,11.155,0.570744,-1.02487,0.0710201,0.00317648,-261.422,-135.389,555.635,0.40081,0.00317648,4.457,1.809,1.686,0.00313296,0.067059
1.52E+18,9.71554,0.689834,-0.895232,0.153777,0.00945645,-262.821,-135.74,555.786,0.483737,0.00945645,2.38606,2.02788,1.68837,11.1551,0.570537,-1.02654,0.0709481,0.00376962,-261.422,-135.389,555.634,0.400737,0.00376962,4.457,1.809,1.686,0.00709699,0.0667179
1.52E+18,9.71031,0.68829,-0.896034,0.153968,0.0181444,-262.825,-135.743,555.786,0.483928,0.0181444,2.37775,2.02517,1.68129,11.1548,0.569581,-1.02736,0.0709321,0.00170294,-261.422,-135.39,555.633,0.400721,0.00170294,4.457,1.809,1.686,0.000950136,0.0337443
1.52E+18,9.71739,0.689456,-0.892386,0.155575,0.00223129,-262.819,-135.74,555.788,0.485536,0.00223129,2.37702,2.02183,1.67647,11.1543,0.569246,-1.02702,0.0708998,0.00114018,-261.422,-135.39,555.632,0.400689,0.00114018,4.457,1.809,1.686,0.00105218,0.038106
1.52E+18,9.72289,0.690165,-0.897097,0.157404,0.00809366,-262.814,-135.737,555.784,0.487365,0.00809366,2.37696,2.02011,1.67198,11.1544,0.569298,-1.02794,0.070919,0.00304138,-261.422,-135.39,555.631,0.400709,0.00304138,4.457,1.809,1.686,0.00351124,0.06384
1.52E+18,9.72153,0.689577,-0.896796,0.15813,0.00583186,-262.815,-135.738,555.784,0.48809,0.00583186,2.37328,2.02021,1.67107,11.1542,0.568965,-1.02954,0.0709213,0.0035,-261.422,-135.391,555.631,0.40071,0.0035,4.457,1.809,1.686,0.00388168,0.0594398
1.52E+18,9.71988,0.688771,-0.89956,0.158599,0.00353257,-262.817,-135.74,555.781,0.488561,0.00353257,2.37447,2.006,1.665,11.1536,0.56898,-1.02951,0.0709768,0.00117047,-261.423,-135.391,555.63,0.400767,0.00117047,4.457,1.809,1.686,0.00256975,0.0552841
1.52E+18,9.71921,0.687981,-0.901327,0.159297,0.00190702,-262.817,-135.741,555.779,0.489259,0.00190702,2.36979,2.01112,1.66463,11.1533,0.56849,-1.02934,0.0709294,0.00138924,-261.423,-135.391,555.63,0.40072,0.00138924,4.457,1.809,1.686,0.00299661,0.0541739
1.52E+18,9.71037,0.689885,-0.902055,0.162633,0.00751585,-262.826,-135.742,555.779,0.492594,0.00751585,2.36766,2.02464,1.67438,11.1528,0.568768,-1.02958,0.0709976,0.00380132,-261.424,-135.391,555.63,0.400788,0.00380132,4.457,1.809,1.686,0.00109461,0.0285986
1.52E+18,9.70691,0.688339,-0.901962,0.161866,0.0119317,-262.829,-135.744,555.779,0.491827,0.0119317,2.36795,2.03248,1.68081,11.1523,0.568616,-1.02933,0.0709788,0.0012083,-261.424,-135.392,555.63,0.400769,0.0012083,4.457,1.809,1.686,0.000974733,0.0345426
1.52E+18,9.69624,0.685996,-0.894901,0.161402,0.0242372,-262.838,-135.75,555.786,0.491364,0.0242372,2.36524,2.0397,1.68516,11.1521,0.567666,-1.02912,0.0709231,0.00288617,-261.424,-135.392,555.63,0.400712,0.00288617,4.457,1.809,1.686,0.00128227,0.029204
1.52E+18,9.72193,0.693738,-0.873766,0.16663,0.0136834,-262.816,-135.734,555.807,0.496591,0.0136834,2.37544,2.04376,1.69267,11.152,0.567184,-1.03052,0.0709144,0.00308058,-261.424,-135.393,555.63,0.400705,0.00308058,4.457,1.809,1.686,0.00158189,0.0255163
1.52E+18,9.716,0.691563,-0.884432,0.165889,0.00450328,-262.821,-135.738,555.798,0.495847,0.00450328,2.36979,2.05135,1.70092,11.1513,0.567161,-1.03242,0.0709993,0.00164012,-261.425,-135.393,555.629,0.40079,0.00164012,4.457,1.809,1.686,0.00110525,0.0350799
1.52E+18,9.71445,0.69006,-0.896694,0.155792,0.00386271,-262.822,-135.74,555.788,0.485748,0.00386271,2.37166,2.02875,1.68171,11.1511,0.567361,-1.03432,0.0709964,0.00292062,-261.425,-135.393,555.629,0.400789,0.00292062,4.457,1.809,1.686,0.00123628,0.0351058
1.52E+18,9.72335,0.691352,-0.900273,0.153708,0.0120289,-262.814,-135.736,555.785,0.483664,0.0120289,2.36779,2.02889,1.68128,11.151,0.566164,-1.03595,0.0709894,0.00563028,-261.425,-135.394,555.629,0.400785,0.00563028,4.457,1.809,1.686,0.000969939,0.0285348
1.52E+18,9.72653,0.690967,-0.902864,0.153356,0.0145941,-262.811,-135.736,555.784,0.483311,0.0145941,2.368,2.02756,1.67964,11.1508,0.566582,-1.03807,0.0709826,0.00403113,-261.425,-135.394,555.629,0.400783,0.00403113,4.457,1.809,1.686,0.00108469,0.0355189
1.52E+18,9.73005,0.691053,-0.906121,0.153753,0.017311,-262.808,-135.734,555.783,0.483705,0.017311,2.36802,2.02591,1.67632,11.1506,0.565865,-1.03975,0.0709852,0.00282312,-261.425,-135.395,555.629,0.400784,0.00282312,4.457,1.809,1.686,0.00117863,0.0343619
1.52E+18,9.72093,0.69169,-0.909634,0.158221,0.00194432,-262.817,-135.737,555.78,0.488171,0.00194432,2.36084,2.03243,1.67796,11.1507,0.565854,-1.04058,0.0710111,0.00283196,-261.425,-135.395,555.629,0.400809,0.00283196,4.457,1.809,1.686,0.00111349,0.0263196
1.52E+18,9.72421,0.69198,-0.910341,0.159352,0.00362082,-262.814,-135.736,555.779,0.489301,0.00362082,2.35645,2.03833,1.68095,11.151,0.565703,-1.04134,0.0710626,0.00335261,-261.425,-135.395,555.629,0.40086,0.00335261,4.457,1.809,1.686,0.00114509,0.0270699
1.52E+18,9.71585,0.690409,-0.900762,0.157259,0.0103436,-262.821,-135.74,555.79,0.487208,0.0103436,2.35509,2.04078,1.68448,11.1511,0.564726,-1.04279,0.0709642,0.00504777,-261.424,-135.396,555.628,0.400763,0.00504777,4.457,1.809,1.686,0.0012149,0.0280372
1.52E+18,9.7358,0.692699,-0.901711,0.152685,0.00817457,-262.803,-135.731,555.789,0.482634,0.00817457,2.36547,2.04725,1.68625,11.151,0.564662,-1.04244,0.0709909,0.00305287,-261.424,-135.396,555.628,0.400791,0.00305287,4.457,1.809,1.686,0.00117988,0.027632
1.52E+18,9.75714,0.696233,-0.90518,0.14943,0.0285822,-262.784,-135.721,555.785,0.47938,0.0285822,2.37834,2.04785,1.68216,11.1512,0.564549,-1.04286,0.0709736,0.00537587,-261.424,-135.396,555.628,0.400774,0.00537587,4.457,1.809,1.686,0.00102529,0.0240055
1.52E+18,9.76104,0.696894,-0.907755,0.150945,0.0301884,-262.781,-135.719,555.782,0.480893,0.0301884,2.37331,2.05106,1.68806,11.1514,0.564153,-1.04226,0.0708764,0.00551725,-261.424,-135.396,555.629,0.400676,0.00551725,4.457,1.809,1.686,0.00113268,0.032742
1.52E+18,9.75526,0.695592,-0.909809,0.150886,0.0193677,-262.786,-135.722,555.78,0.480834,0.0193677,2.37087,2.05258,1.69085,11.1515,0.56404,-1.04226,0.0709109,0.00550091,-261.424,-135.396,555.629,0.40071,0.00550091,4.457,1.809,1.686,0.00100785,0.0341621
1.52E+18,9.75715,0.696035,-0.90891,0.151594,0.0195026,-262.784,-135.721,555.781,0.481542,0.0195026,2.37221,2.05485,1.69386,11.1524,0.563819,-1.04231,0.0709146,0.00492037,-261.423,-135.396,555.628,0.400713,0.00492037,4.457,1.809,1.686,0.000983833,0.033324
1.52E+18,9.7691,0.698199,-0.906714,0.155652,0.0328826,-262.773,-135.715,555.783,0.4856,0.0328826,2.37184,2.05594,1.69587,11.1529,0.56276,-1.04278,0.0708986,0.00742024,-261.422,-135.397,555.628,0.400698,0.00742024,4.457,1.809,1.686,0.00128748,0.0339629
1.52E+18,9.76309,0.695687,-0.908343,0.15644,0.0234368,-262.778,-135.719,555.782,0.486386,0.0234368,2.36549,1.95671,1.60124,11.1532,0.562767,-1.04354,0.0708962,0.00573149,-261.422,-135.397,555.628,0.400695,0.00573149,4.457,1.809,1.686,0.000858121,0.0323286
1.52E+18,9.76609,0.695785,-0.901794,0.156937,0.023895,-262.776,-135.718,555.789,0.486884,0.023895,2.36721,1.95829,1.60706,11.1534,0.561385,-1.04293,0.07076,0.00572014,-261.421,-135.398,555.629,0.40056,0.00572014,4.457,1.809,1.686,0.000926211,0.033954
1.52E+18,9.7676,0.695654,-0.898881,0.157908,0.0226521,-262.774,-135.718,555.791,0.487855,0.0226521,2.36981,1.96082,1.61063,11.1537,0.561353,-1.04279,0.0707966,0.00523259,-261.421,-135.398,555.629,0.400596,0.00523259,4.457,1.809,1.686,0.000869213,0.0331252
1.52E+18,9.77028,0.696018,-0.900279,0.159179,0.0231689,-262.772,-135.717,555.79,0.489126,0.0231689,2.37073,1.96159,1.61104,11.154,0.561139,-1.04258,0.070812,0.00599083,-261.42,-135.398,555.629,0.400611,0.00599083,4.457,1.809,1.686,0.000935743,0.032264
1.52E+18,9.75109,0.694519,-0.911386,0.159728,0.00267134,-262.789,-135.724,555.78,0.489675,0.00267134,2.36496,1.95801,1.60523,11.1536,0.56075,-1.04228,0.0707073,0.00520096,-261.421,-135.399,555.63,0.400507,0.00520096,4.457,1.809,1.686,0.000876679,0.034924
1.52E+18,9.75296,0.694423,-0.918551,0.160412,0.0013128,-262.788,-135.724,555.772,0.490359,0.0013128,2.36332,1.96193,1.61183,11.1534,0.561806,-1.04138,0.0708068,0.00508035,-261.421,-135.398,555.63,0.400606,0.00508035,4.457,1.809,1.686,0.000871104,0.0279087
1.52E+18,9.75751,0.695225,-0.913355,0.161602,0.00702084,-262.784,-135.722,555.778,0.491549,0.00702084,2.36525,1.96004,1.60528,11.1534,0.561252,-1.04112,0.070686,0.00516624,-261.421,-135.398,555.631,0.400486,0.00516624,4.457,1.809,1.686,0.000861975,0.0338473
1.52E+18,9.7621,0.695821,-0.916213,0.163823,0.0129288,-262.779,-135.72,555.775,0.49377,0.0129288,2.36808,1.95875,1.60535,11.1535,0.561218,-1.04057,0.0706773,0.00704344,-261.421,-135.398,555.631,0.400478,0.00704344,4.457,1.809,1.686,0.00106347,0.0339881
1.52E+18,9.74768,0.694365,-0.925828,0.165632,0.00468236,-262.793,-135.726,555.765,0.49558,0.00468236,2.36104,1.95325,1.59843,11.1534,0.561782,-1.04015,0.0707554,0.00614003,-261.421,-135.398,555.632,0.400557,0.00614003,4.457,1.809,1.686,0.000884443,0.0331045
1.52E+18,9.76957,0.698584,-0.91629,0.168613,0.0212608,-262.773,-135.715,555.774,0.498561,0.0212608,2.36551,1.96428,1.6085,11.153,0.561532,-1.03917,0.0706888,0.0049679,-261.421,-135.398,555.633,0.40049,0.0049679,4.457,1.809,1.686,0.00100111,0.0340717
1.52E+18,9.75821,0.698114,-0.923566,0.165639,0.0038496,-262.784,-135.719,555.767,0.495588,0.0038496,2.36128,1.96613,1.61,11.1524,0.561683,-1.03803,0.0706609,0.00690652,-261.422,-135.398,555.634,0.400463,0.00690652,4.457,1.809,1.686,0.00113703,0.0340004
1.52E+18,9.7555,0.697529,-0.924266,0.164949,0.000510616,-262.786,-135.72,555.767,0.494898,0.000510616,2.36102,1.97113,1.61719,11.1519,0.562084,-1.03748,0.0706893,0.00594138,-261.423,-135.398,555.634,0.400491,0.00594138,4.457,1.809,1.686,0.00123651,0.0249767
1.52E+18,9.74519,0.695158,-0.924734,0.162129,0.0150187,-262.795,-135.726,555.766,0.492077,0.0150187,2.36113,1.97599,1.62062,11.1516,0.562459,-1.03687,0.0706883,0.0058258,-261.423,-135.398,555.635,0.400489,0.0058258,4.457,1.809,1.686,0.0010021,0.0329973
1.52E+18,9.73748,0.69368,-0.922384,0.160466,0.0228343,-262.802,-135.73,555.768,0.490415,0.0228343,2.35951,1.97557,1.62198,11.1513,0.562488,-1.03641,0.0706723,0.00552268,-261.423,-135.398,555.635,0.400473,0.00552268,4.457,1.809,1.686,0.00107712,0.0258391
1.52E+18,9.72718,0.690331,-0.91669,0.158897,0.034009,-262.811,-135.736,555.774,0.488846,0.034009,2.35801,1.97213,1.61624,11.1513,0.56306,-1.03577,0.0706697,0.00456946,-261.423,-135.397,555.636,0.400472,0.00456946,4.457,1.809,1.686,0.00128688,0.0336771
1.52E+18,9.74144,0.692493,-0.911608,0.160775,0.0116044,-262.798,-135.73,555.779,0.490725,0.0116044,2.36666,1.98683,1.6353,11.1514,0.562366,-1.03592,0.0706171,0.00573847,-261.423,-135.398,555.636,0.400421,0.00573847,4.457,1.809,1.686,0.00107443,0.0366006
1.52E+18,9.73741,0.691933,-0.905882,0.159756,0.0161323,-262.801,-135.731,555.785,0.489705,0.0161323,2.36405,1.99104,1.63926,11.1511,0.5636,-1.03526,0.0707329,0.0067897,-261.424,-135.397,555.636,0.400534,0.0067897,4.457,1.809,1.686,0.00088484,0.0343953
1.52E+18,9.7485,0.693904,-0.910395,0.157126,0.00158518,-262.792,-135.726,555.78,0.487076,0.00158518,2.3634,2.01197,1.6565,11.1513,0.563001,-1.03461,0.0706821,0.00721388,-261.423,-135.397,555.637,0.400485,0.00721388,4.457,1.809,1.686,0.000854083,0.0341104
1.52E+18,9.75683,0.695154,-0.916656,0.160748,0.0101594,-262.784,-135.722,555.774,0.490697,0.0101594,2.36178,2.02243,1.66338,11.1516,0.563405,-1.0348,0.0707349,0.00534135,-261.423,-135.397,555.637,0.400538,0.00534135,4.457,1.809,1.686,0.00102869,0.0340383
1.52E+18,9.74559,0.692272,-0.918239,0.158754,0.00690171,-262.794,-135.729,555.772,0.488705,0.00690171,2.36326,2.02276,1.66364,11.1518,0.563444,-1.03505,0.0706948,0.00577754,-261.423,-135.397,555.636,0.400499,0.00577754,4.457,1.809,1.686,0.000964067,0.0326661
1.52E+18,9.76037,0.693976,-0.902314,0.162624,0.00887569,-262.78,-135.722,555.789,0.492575,0.00887569,2.36691,2.02459,1.66132,11.152,0.564573,-1.03533,0.0707951,0.00551725,-261.423,-135.396,555.637,0.4006,0.00551725,4.457,1.809,1.686,0.000878272,0.0330342
1.52E+18,9.75378,0.691624,-0.907057,0.162636,0.00221107,-262.786,-135.726,555.784,0.492586,0.00221107,2.36545,2.02569,1.6677,11.1522,0.564237,-1.03514,0.070742,0.00615224,-261.423,-135.396,555.637,0.400546,0.00615224,4.457,1.809,1.686,0.000886087,0.0259547
1.52E+18,9.75304,0.692826,-0.918239,0.161693,0.000702516,-262.787,-135.726,555.773,0.491642,0.000702516,2.36597,2.02896,1.66871,11.1523,0.564754,-1.03475,0.0707634,0.00615224,-261.423,-135.395,555.637,0.400566,0.00615224,4.457,1.809,1.686,0.000861572,0.0328285
1.52E+18,9.7547,0.692555,-0.917192,0.16166,0.00255846,-262.785,-135.725,555.774,0.491609,0.00255846,2.36543,2.02636,1.66584,11.1523,0.564774,-1.03405,0.0707363,0.00528015,-261.423,-135.395,555.638,0.40054,0.00528015,4.457,1.809,1.686,0.000867555,0.0259039
1.52E+18,9.75643,0.692545,-0.919413,0.161625,0.0050613,-262.784,-135.725,555.771,0.491575,0.0050613,2.36521,2.03054,1.66818,11.1524,0.565385,-1.03419,0.0707706,0.00591692,-261.423,-135.395,555.638,0.400575,0.00591692,4.457,1.809,1.686,0.00102471,0.0346685
1.52E+18,9.75458,0.692577,-0.913166,0.162047,0.00120196,-262.785,-135.725,555.778,0.491997,0.00120196,2.36578,2.03207,1.67061,11.1526,0.565176,-1.03408,0.0707005,0.00495782,-261.423,-135.395,555.638,0.400505,0.00495782,4.457,1.809,1.686,0.000900711,0.0379395
1.52E+18,9.76308,0.694058,-0.9143,0.163172,0.0130123,-262.778,-135.721,555.777,0.493122,0.0130123,2.36656,2.03022,1.66916,11.1526,0.565861,-1.03405,0.0706826,0.00606053,-261.423,-135.394,555.638,0.400488,0.00606053,4.457,1.809,1.686,0.000880357,0.0336048
1.52E+18,9.7576,0.692734,-0.913853,0.161434,0.00355544,-262.783,-135.724,555.778,0.491383,0.00355544,2.36745,2.03238,1.67099,11.1534,0.565961,-1.03397,0.0705426,0.0238076,-261.422,-135.394,555.639,0.400347,0.0238076,4.457,1.809,1.686,0.000920893,0.0361259
1.52E+18,9.74941,0.691758,-0.915013,0.159288,0.0073021,-262.79,-135.728,555.776,0.489239,0.0073021,2.36937,2.03297,1.66913,11.1573,0.566037,-1.0338,0.070502,0.0706771,-261.419,-135.393,555.638,0.400308,0.0706771,4.457,1.809,1.686,0.000944644,0.0265523
1.52E+18,9.75184,0.692391,-0.918099,0.159755,0.00226601,-262.788,-135.726,555.773,0.489705,0.00226601,2.37022,2.02986,1.66694,11.1654,0.566799,-1.03397,0.0707349,0.109963,-261.411,-135.389,555.638,0.400539,0.109963,4.457,1.809,1.686,0.00158874,0.0306617
1.52E+18,9.73562,0.691456,-0.921216,0.161017,0.021509,-262.803,-135.733,555.77,0.490967,0.021509,2.3681,2.03068,1.66572,11.1776,0.567667,-1.03352,0.0714348,0.15171,-261.4,-135.384,555.638,0.401239,0.15171,4.457,1.809,1.686,0.00118919,0.0345029
1.52E+18,9.74393,0.693512,-0.919212,0.163063,0.00738224,-262.796,-135.728,555.772,0.493013,0.00738224,2.36826,2.03286,1.66759,11.1934,0.569338,-1.03256,0.072342,0.18388,-261.386,-135.378,555.639,0.402146,0.18388,4.457,1.809,1.686,0.00100103,0.0353739
1.52E+18,9.76393,0.698945,-0.909763,0.166928,0.0200594,-262.779,-135.716,555.781,0.496878,0.0200594,2.36133,2.04986,1.68819,11.2121,0.571583,-1.0318,0.0733606,0.216658,-261.369,-135.37,555.639,0.403166,0.216658,4.457,1.809,1.686,0.00109879,0.0307598
1.52E+18,9.76776,0.699564,-0.898108,0.167238,0.0214034,-262.775,-135.714,555.793,0.497188,0.0214034,2.36194,2.04472,1.67998,11.2346,0.574838,-1.03114,0.074913,0.246015,-261.348,-135.359,555.639,0.404718,0.246015,4.457,1.809,1.686,0.00118849,0.0327876
1.52E+18,9.78644,0.70312,-0.913117,0.169647,0.0442024,-262.759,-135.705,555.777,0.499598,0.0442024,2.36607,2.04264,1.67409,11.2598,0.578999,-1.02979,0.0766663,0.276177,-261.326,-135.347,555.64,0.406471,0.276177,4.457,1.809,1.686,0.00102753,0.030439
1.52E+18,9.79702,0.70392,-0.918245,0.171761,0.0518286,-262.749,-135.701,555.772,0.501711,0.0518286,2.37038,2.03873,1.66588,11.2907,0.583594,-1.02935,0.0786578,0.306014,-261.298,-135.333,555.64,0.408462,0.306014,4.457,1.809,1.686,0.000882902,0.0307079
1.52E+18,9.82835,0.709847,-0.92354,0.176811,0.0823876,-262.721,-135.685,555.766,0.506762,0.0823876,2.38211,2.03247,1.65648,11.3214,0.589835,-1.02864,0.0811848,0.330207,-261.271,-135.317,555.64,0.410989,0.330207,4.457,1.809,1.686,0.00113347,0.0329032
1.52E+18,9.83248,0.708716,-0.927328,0.177895,0.07653,-262.717,-135.685,555.762,0.507845,0.07653,2.3864,2.03149,1.65356,11.3544,0.596303,-1.02731,0.0843965,0.354414,-261.242,-135.3,555.641,0.4142,0.354414,4.457,1.809,1.686,0.0010175,0.0309355
1.52E+18,9.84839,0.711023,-0.924642,0.179081,0.0879993,-262.703,-135.678,555.764,0.509032,0.0879993,2.38501,2.02641,1.64734,11.3898,0.60381,-1.02691,0.0878646,0.38035,-261.211,-135.281,555.641,0.417668,0.38035,4.457,1.809,1.686,0.0011181,0.0301487
1.52E+18,9.8706,0.714667,-0.918738,0.183646,0.105863,-262.683,-135.667,555.769,0.513598,0.105863,2.38509,2.01953,1.6413,11.4275,0.61208,-1.02606,0.0913542,0.408307,-261.178,-135.261,555.64,0.421158,0.408307,4.457,1.809,1.686,0.000986987,0.0366433
1.52E+18,9.9155,0.722288,-0.915725,0.181624,0.15186,-262.643,-135.645,555.772,0.511575,0.15186,2.38533,2.02201,1.64518,11.4681,0.621501,-1.02519,0.0952612,0.447886,-261.143,-135.239,555.641,0.425067,0.447886,4.457,1.809,1.686,0.000890542,0.0299054
1.52E+18,9.94393,0.72969,-0.902338,0.190701,0.16837,-262.618,-135.629,555.785,0.520652,0.16837,2.40542,2.02905,1.64808,11.5131,0.63268,-1.02418,0.0997173,0.502293,-261.104,-135.214,555.641,0.429522,0.502293,4.457,1.809,1.686,0.00145624,0.0357832
1.52E+18,9.98676,0.737979,-0.90186,0.188173,0.204802,-262.58,-135.607,555.785,0.518123,0.204802,2.40144,2.02954,1.64698,11.5641,0.645887,-1.02329,0.104609,0.569502,-261.06,-135.185,555.642,0.434413,0.569502,4.457,1.809,1.686,0.00372465,0.0339461
1.52E+18,10.0295,0.742067,-0.882509,0.190676,0.233944,-262.541,-135.589,555.804,0.520627,0.233944,2.39174,2.02384,1.64425,11.6221,0.660277,-1.02303,0.110684,0.642585,-261.009,-135.153,555.641,0.440489,0.642585,4.457,1.809,1.686,0.000950024,0.0260537
1.52E+18,10.0693,0.752453,-0.879536,0.218007,0.257846,-262.507,-135.566,555.806,0.547958,0.257846,2.38542,2.03116,1.65161,11.6872,0.676944,-1.02149,0.117963,0.717467,-260.953,-135.116,555.642,0.44777,0.717467,4.457,1.809,1.686,0.000914538,0.0257254
1.52E+18,10.1373,0.766651,-0.866935,0.239913,0.316997,-262.447,-135.531,555.817,0.569865,0.316997,2.38037,2.04092,1.66385,11.7597,0.69437,-1.01989,0.125881,0.796577,-260.89,-135.076,555.641,0.455687,0.796577,4.457,1.809,1.686,0.000911984,0.0343092
1.52E+18,10.2005,0.783039,-0.860212,0.270109,0.360797,-262.392,-135.495,555.822,0.600061,0.360797,2.3788,2.04617,1.66599,11.8408,0.713232,-1.01772,0.133746,0.880033,-260.82,-135.032,555.641,0.463551,0.880033,4.457,1.809,1.686,0.000874505,0.0332967
1.52E+18,10.2704,0.801587,-0.863498,0.283771,0.409621,-262.332,-135.454,555.818,0.613723,0.409621,2.3858,2.05967,1.67476,11.9389,0.738754,-1.01542,0.143317,0.975625,-260.735,-134.976,555.643,0.473122,0.975625,4.457,1.809,1.686,0.00105061,0.027658
1.52E+18,10.3668,0.831283,-0.868934,0.323157,0.487811,-262.251,-135.395,555.811,0.65311,0.487811,2.38939,2.11809,1.72657,12.0361,0.763839,-1.0138,0.153322,1.05526,-260.651,-134.921,555.642,0.483128,1.05526,4.457,1.809,1.686,0.000984437,0.0351974
1.52E+18,10.4046,0.840458,-0.872884,0.31123,0.473705,-262.218,-135.374,555.806,0.641182,0.473705,2.38707,2.12583,1.73175,12.1412,0.793068,-1.01244,0.164652,1.13748,-260.561,-134.859,555.642,0.494457,1.13748,4.457,1.809,1.686,0.00109416,0.0354608
1.52E+18,10.4715,0.845472,-0.884146,0.271312,0.495532,-262.156,-135.348,555.794,0.601264,0.495532,2.37806,2.13633,1.73891,12.2529,0.826765,-1.0099,0.176609,1.20931,-260.467,-134.791,555.642,0.506412,1.20931,4.457,1.809,1.686,0.00100635,0.0351359
1.52E+18,10.5629,0.877646,-0.873101,0.308821,0.555187,-262.08,-135.288,555.803,0.638773,0.555187,2.39306,2.11914,1.72207,12.3711,0.864517,-1.00767,0.188636,1.27947,-260.367,-134.717,555.642,0.518441,1.27947,4.457,1.809,1.686,0.000993612,0.0262936
1.52E+18,10.6808,0.919801,-0.885989,0.346274,0.644792,-261.983,-135.21,555.788,0.676226,0.644792,2.40415,2.10666,1.71267,12.4952,0.906068,-1.00669,0.201029,1.35524,-260.263,-134.637,555.641,0.530835,1.35524,4.457,1.809,1.686,0.000900151,0.0344624
1.52E+18,10.7809,0.950462,-0.899056,0.362093,0.705858,-261.898,-135.149,555.773,0.692046,0.705858,2.39458,2.13241,1.74134,12.6257,0.953024,-1.00605,0.214387,1.41868,-260.155,-134.551,555.639,0.544194,1.41868,4.457,1.809,1.686,0.00110765,0.033352
1.52E+18,10.8831,0.983999,-0.899728,0.382272,0.76169,-261.812,-135.084,555.771,0.712224,0.76169,2.38995,2.11252,1.7288,12.7609,1.0029,-1.00452,0.229803,1.46276,-260.043,-134.46,555.638,0.559609,1.46276,4.457,1.809,1.686,0.00108435,0.0295744
1.52E+18,11.0301,1.01949,-0.903598,0.356432,0.868114,-261.685,-135.003,555.765,0.686384,0.868114,2.42648,2.13349,1.75013,12.8999,1.05483,-1.00071,0.245855,1.49925,-259.928,-134.365,555.64,0.575661,1.49925,4.457,1.809,1.686,0.000890434,0.0329221
1.52E+18,11.1409,1.08183,-0.927891,0.427961,0.935812,-261.6,-134.908,555.74,0.757913,0.935812,2.42813,2.10725,1.73152,13.0421,1.10965,-0.999435,0.260772,1.5404,-259.811,-134.267,555.64,0.590582,1.5404,4.457,1.809,1.686,0.000887793,0.0330325
1.52E+18,11.3244,1.12284,-0.952217,0.375284,1.06458,-261.44,-134.811,555.717,0.705229,1.06458,2.51017,2.09139,1.72607,13.1853,1.16264,-1.00443,0.275108,1.56391,-259.693,-134.171,555.638,0.604919,1.56391,4.457,1.809,1.686,0.000982947,0.0259297
1.52E+18,11.5093,1.14737,-1.00314,0.303168,1.16176,-261.274,-134.728,555.673,0.633107,1.16176,2.58649,2.09384,1.72327,13.3249,1.21995,-1.01541,0.290756,1.58758,-259.58,-134.072,555.635,0.620578,1.58758,4.457,1.809,1.686,0.000900256,0.0346473
1.52E+18,11.6597,1.18244,-1.01761,0.28335,1.21784,-261.141,-134.646,555.671,0.613277,1.21784,2.58401,2.09933,1.72683,13.4562,1.2859,-1.03104,0.306751,1.6013,-259.475,-133.966,555.635,0.636588,1.6013,4.457,1.809,1.686,0.00108597,0.0341345
1.52E+18,11.8307,1.23736,-1.03568,0.281313,1.32269,-260.988,-134.532,555.674,0.611451,1.32269,2.82626,2.09118,1.70557,13.5884,1.36017,-1.05934,0.323622,1.60694,-259.365,-133.847,555.632,0.653708,1.60694,4.457,1.809,1.686,0.00103164,0.0337918
1.52E+18,11.9905,1.28157,-1.06295,0.270289,1.40522,-260.83,-134.427,555.671,0.600772,1.40522,2.79932,2.09169,1.70436,13.6928,1.4269,-1.08654,0.338365,1.60193,-259.267,-133.738,555.633,0.668833,1.60193,4.457,1.809,1.686,0.00089987,0.0269807
1.52E+18,12.149,1.33865,-1.07966,0.274817,1.50193,-260.666,-134.304,555.672,0.605784,1.50193,2.85487,2.08573,1.69632,13.7826,1.4934,-1.10807,0.353735,1.60501,-259.171,-133.627,555.632,0.684714,1.60501,4.457,1.809,1.686,0.00111278,0.0354407
1.52E+18,12.3186,1.39919,-1.10136,0.268773,1.62598,-260.471,-134.166,555.654,0.600262,1.62598,3.14468,2.05675,1.65979,13.8575,1.55895,-1.11398,0.369518,1.59837,-259.068,-133.514,555.631,0.701023,1.59837,4.457,1.809,1.686,0.000979043,0.0343973
1.52E+18,12.4235,1.44356,-1.0919,0.273427,1.65931,-260.32,-134.054,555.67,0.605804,1.65931,3.14921,2.05839,1.66225,13.9146,1.62212,-1.12443,0.38487,1.58933,-258.969,-133.399,555.628,0.717273,1.58933,4.457,1.809,1.686,0.000957643,0.0328449
1.52E+18,12.5186,1.49041,-1.12362,0.28396,1.70109,-260.164,-133.933,555.666,0.617598,1.70109,3.13037,2.0613,1.66109,13.951,1.68018,-1.15449,0.398833,1.57697,-258.872,-133.285,555.628,0.732527,1.57697,4.457,1.809,1.686,0.000932123,0.0257834
1.52E+18,12.5897,1.5222,-1.13708,0.279105,1.73141,-260.002,-133.822,555.684,0.614169,1.73141,3.12078,2.06885,1.66606,13.9619,1.73672,-1.18943,0.411774,1.57149,-258.777,-133.169,555.628,0.746925,1.57149,4.457,1.809,1.686,0.00113343,0.0290522
1.52E+18,12.6455,1.65624,-1.15685,0.389235,1.83122,-259.858,-133.598,555.692,0.726459,1.83122,3.22559,2.0771,1.66581,13.9472,1.78682,-1.21734,0.424166,1.55705,-258.672,-133.045,555.632,0.761504,1.55705,4.457,1.809,1.686,0.000892172,0.0343571
1.52E+18,12.6711,1.79489,-1.11911,0.488863,1.89732,-259.732,-133.38,555.715,0.827895,1.89732,3.42411,2.07385,1.66073,13.9138,1.83988,-1.20152,0.436943,1.53704,-258.575,-132.925,555.632,0.776074,1.53704,4.457,1.809,1.686,0.000966666,0.0266315
1.52E+18,12.7253,1.84276,-1.03408,0.47494,1.93473,-259.553,-133.248,555.736,0.815105,1.93473,3.33876,2.08182,1.6691,13.8771,1.90093,-1.12512,0.450433,1.53492,-258.487,-132.81,555.638,0.790621,1.53492,4.457,1.809,1.686,0.000993649,0.0309731
1.52E+18,12.7325,1.88933,-0.962942,0.480589,1.92131,-259.411,-133.131,555.75,0.821888,1.92131,3.48342,2.08241,1.66858,13.8439,1.96434,-1.05974,0.463512,1.55824,-258.39,-132.69,555.641,0.804753,1.55824,4.457,1.809,1.686,0.00102385,0.0335625
1.52E+18,12.78,1.9785,-0.945205,0.515689,1.96952,-259.257,-132.954,555.761,0.858825,1.96952,3.45448,2.07934,1.66787,13.8136,2.02244,-1.04536,0.475692,1.61284,-258.3,-132.567,555.649,0.818759,1.61284,4.457,1.809,1.686,0.00106654,0.0312158
1.52E+18,12.7683,2.05022,-0.938154,0.54311,1.94822,-259.148,-132.808,555.791,0.888366,1.94822,3.51613,2.0849,1.6714,13.7844,2.08497,-1.06751,0.488514,1.69482,-258.204,-132.433,555.652,0.833735,1.69482,4.457,1.809,1.686,0.00086972,0.0350333
1.52E+18,12.766,2.13596,-0.940742,0.572795,1.94851,-259.027,-132.65,555.805,0.919671,1.94851,3.5213,2.08535,1.67295,13.7552,2.16473,-1.08565,0.503599,1.77659,-258.108,-132.288,555.652,0.850462,1.77659,4.457,1.809,1.686,0.00107745,0.0259705
1.52E+18,12.7184,2.21429,-0.932902,0.600654,1.89614,-258.94,-132.521,555.819,0.948552,1.89614,3.5593,2.08497,1.67259,13.7251,2.25589,-1.09217,0.520193,1.82489,-258.009,-132.14,555.651,0.868087,1.82489,4.457,1.809,1.686,0.00132663,0.0263075
1.52E+18,12.6966,2.28414,-0.90845,0.606962,1.87284,-258.828,-132.386,555.822,0.956136,1.87284,3.57181,2.07254,1.67381,13.6968,2.35573,-1.06388,0.537951,1.88041,-257.914,-131.978,555.656,0.887091,1.88041,4.457,1.809,1.686,0.000880126,0.0335934
1.52E+18,12.6973,2.35748,-0.843194,0.611823,1.84008,-258.722,-132.26,555.836,0.961417,1.84008,3.58833,2.06882,1.67511,13.6799,2.46836,-1.00568,0.554912,1.90268,-257.838,-131.822,555.659,0.904383,1.90268,4.457,1.809,1.686,0.00101285,0.0344973
1.52E+18,12.7516,2.43591,-0.789996,0.583885,1.83523,-258.579,-132.135,555.855,0.932558,1.83523,3.60656,2.07677,1.68573,13.6755,2.59742,-0.967013,0.573745,1.97466,-257.768,-131.671,555.661,0.922228,1.97466,4.457,1.809,1.686,0.000871834,0.0341755
1.52E+18,12.7206,2.62878,-0.866351,0.726048,1.82402,-258.567,-131.923,555.78,1.07494,1.82402,3.73198,2.06439,1.68356,13.6858,2.71922,-0.962226,0.592314,2.06747,-257.692,-131.51,555.668,0.941021,2.06747,4.457,1.809,1.686,0.00119059,0.0265805
1.52E+18,12.7192,2.72924,-0.87834,0.770843,1.82205,-258.498,-131.751,555.785,1.12255,1.82205,3.77125,2.07217,1.69873,13.7103,2.8168,-0.980163,0.609473,2.14613,-257.599,-131.329,555.668,0.961031,2.14613,4.457,1.809,1.686,0.00107306,0.0264612
1.52E+18,12.7295,2.79804,-0.928082,0.763211,1.80353,-258.394,-131.613,555.76,1.11682,1.80353,3.81613,2.05151,1.70516,13.7327,2.93764,-1.00671,0.627411,2.22663,-257.502,-131.136,555.667,0.980913,2.22663,4.457,1.809,1.686,0.00108543,0.0335211
1.52E+18,12.724,2.94087,-0.922841,0.793699,1.8309,-258.31,-131.429,555.783,1.14727,1.8309,3.84178,2.05076,1.71524,13.7483,3.08926,-1.0273,0.644982,2.30014,-257.401,-130.936,555.666,0.998472,2.30014,4.457,1.809,1.686,0.00108056,0.034324
1.52E+18,12.7245,3.0034,-0.913248,0.752511,1.80136,-258.194,-131.306,555.8,1.10695,1.80136,3.83996,2.05774,1.72079,13.7653,3.23188,-1.03377,0.66099,2.37019,-257.298,-130.732,555.666,1.01535,2.37019,4.457,1.809,1.686,0.0010555,0.0264461
1.52E+18,12.7624,3.11573,-0.900956,0.754985,1.8722,-258.067,-131.106,555.81,1.11168,1.8722,3.82526,2.06224,1.73984,13.7849,3.36387,-1.02889,0.677418,2.42806,-257.196,-130.518,555.668,1.03404,2.42806,4.457,1.809,1.686,0.000947151,0.0250783
1.52E+18,12.7769,3.27415,-0.888149,0.78882,1.95868,-257.972,-130.871,555.822,1.14761,1.95868,3.88286,2.09068,1.77176,13.8015,3.50571,-1.02282,0.693905,2.48506,-257.095,-130.296,555.674,1.05262,2.48506,4.457,1.809,1.686,0.00107155,0.026737
1.52E+18,12.8102,3.39208,-0.90889,0.755104,2.0171,-257.827,-130.676,555.815,1.11489,2.0171,3.92095,2.08519,1.7866,13.8124,3.66694,-1.02991,0.710258,2.55959,-256.986,-130.068,555.681,1.06999,2.55959,4.457,1.809,1.686,0.000967524,0.0266611
1.52E+18,12.7895,3.53801,-0.9354,0.791138,2.03681,-257.745,-130.475,555.801,1.15189,2.03681,4.00641,2.1062,1.80553,13.8191,3.83222,-1.03966,0.725818,2.62793,-256.886,-129.837,555.684,1.08653,2.62793,4.457,1.809,1.686,0.00102764,0.028432
1.52E+18,12.7991,3.68856,-0.940877,0.788079,2.10913,-257.623,-130.244,555.799,1.1504,2.10913,4.01379,2.12398,1.81991,13.8223,3.9973,-1.04368,0.742557,2.68466,-256.776,-129.594,555.684,1.10484,2.68466,4.457,1.809,1.686,0.000867959,0.0346077
1.52E+18,12.7729,3.78727,-0.924341,0.784285,2.08793,-257.521,-130.077,555.812,1.1482,2.08793,4.05422,2.1362,1.83973,13.8138,4.174,-1.03906,0.758923,2.7396,-256.687,-129.346,555.683,1.12279,2.7396,4.457,1.809,1.686,0.000863691,0.042706
1.52E+18,12.7302,3.97254,-0.914475,0.843294,2.14283,-257.454,-129.833,555.808,1.20855,2.14283,4.064,2.14404,1.84747,13.796,4.36403,-1.02265,0.776646,2.77793,-256.599,-129.088,555.685,1.14184,2.77793,4.457,1.809,1.686,0.0010104,0.0364109
1.52E+18,12.7564,4.20394,-0.849509,0.874963,2.31751,-257.331,-129.523,555.852,1.24121,2.31751,4.17626,2.1884,1.87996,13.7732,4.56455,-0.996512,0.796368,2.81328,-256.512,-128.824,555.689,1.16252,2.81328,4.457,1.809,1.686,0.000880455,0.0356364
1.52E+18,12.8072,4.36235,-0.871208,0.826596,2.391,-257.156,-129.277,555.811,1.19352,2.391,4.22506,2.18624,1.88713,13.7501,4.77096,-0.972519,0.815591,2.85951,-256.423,-128.558,555.692,1.18239,2.85951,4.457,1.809,1.686,0.000934904,0.0342881
1.52E+18,12.771,4.55405,-0.841106,0.86168,2.42704,-257.075,-129.024,555.817,1.22967,2.42704,4.22488,2.18921,1.88923,13.7283,4.97615,-0.945101,0.832603,2.8888,-256.335,-128.288,555.694,1.20043,2.8888,4.457,1.809,1.686,0.000870385,0.0347021
1.52E+18,12.7292,4.72272,-0.809376,0.880263,2.43308,-256.994,-128.792,555.82,1.24961,2.43308,4.24054,2.20996,1.89599,13.7073,5.18315,-0.914334,0.849921,2.92555,-256.25,-128.011,555.693,1.21905,2.92555,4.457,1.809,1.686,0.0011015,0.0367152
1.52E+18,12.6664,4.92858,-0.810706,0.936434,2.44793,-256.945,-128.538,555.803,1.30671,2.44793,4.24538,2.21915,1.90248,13.6779,5.40859,-0.897222,0.868863,2.96223,-256.177,-127.726,555.692,1.23889,2.96223,4.457,1.809,1.686,0.00106671,0.0289224
1.52E+18,12.7164,5.11719,-0.833069,0.883966,2.52963,-256.776,-128.269,555.783,1.25432,2.52963,4.24712,2.16138,1.84357,13.6356,5.67535,-0.902521,0.890641,2.99126,-256.122,-127.417,555.69,1.26076,2.99126,4.457,1.809,1.686,0.000871661,0.0332557
1.52E+18,12.6504,5.34469,-0.8259,0.921529,2.5684,-256.707,-127.999,555.801,1.29184,2.5684,4.26467,2.18674,1.85304,13.5926,5.92677,-0.914054,0.911198,2.99616,-256.041,-127.117,555.689,1.28128,2.99616,4.457,1.809,1.686,0.000973316,0.0339264
1.52E+18,12.6519,5.54592,-0.825067,0.923492,2.59345,-256.609,-127.74,555.816,1.29417,2.59345,4.28316,2.21527,1.86465,13.5487,6.17612,-0.933456,0.9313,3.01243,-256.003,-126.829,555.686,1.30179,3.01243,4.457,1.809,1.686,0.000925034,0.0341163
1.52E+18,12.6291,5.76216,-0.824174,0.908096,2.66186,-256.501,-127.449,555.832,1.27994,2.66186,4.29035,2.22798,1.86702,13.5052,6.41641,-0.949106,0.950319,3.02097,-255.924,-126.523,555.687,1.322,3.02097,4.457,1.809,1.686,0.00105681,0.0289001
1.52E+18,12.6356,5.98917,-0.816997,0.913216,2.73313,-256.396,-127.15,555.843,1.286,2.73313,4.27696,2.20896,1.83995,13.4552,6.6598,-0.955674,0.968876,3.02581,-255.879,-126.229,555.686,1.3415,3.02581,4.457,1.809,1.686,0.000886345,0.0298529
1.52E+18,12.5897,6.20994,-0.824115,0.931057,2.74933,-256.32,-126.873,555.837,1.30448,2.74933,4.29996,2.21609,1.84802,13.3955,6.90889,-0.955266,0.98836,3.03932,-255.827,-125.93,555.687,1.36163,3.03932,4.457,1.809,1.686,0.000905416,0.0279459
1.52E+18,12.5506,6.45621,-0.803767,0.944742,2.80233,-256.252,-126.568,555.854,1.31902,2.80233,4.316,2.22963,1.8589,13.3291,7.15868,-0.950708,1.00727,3.05643,-255.786,-125.632,555.688,1.38139,3.05643,4.457,1.809,1.686,0.000890602,0.03322
1.52E+18,12.4915,6.70254,-0.79356,0.984231,2.83396,-256.211,-126.266,555.859,1.35995,2.83396,4.33186,2.24343,1.86176,13.2575,7.4087,-0.944654,1.02508,3.08515,-255.76,-125.33,555.688,1.40063,3.08515,4.457,1.809,1.686,0.000901327,0.0343828
1.52E+18,12.4114,6.93601,-0.796587,1.00212,2.84477,-256.174,-125.974,555.857,1.37967,2.84477,4.34666,2.25924,1.87384,13.1823,7.65811,-0.947923,1.04182,3.10091,-255.726,-125.021,555.687,1.4192,3.10091,4.457,1.809,1.686,0.000928444,0.0273422
1.52E+18,12.326,7.20077,-0.814319,1.06781,2.89027,-256.162,-125.648,555.849,1.4479,2.89027,4.37211,2.28414,1.90357,13.1038,7.90484,-0.963032,1.05668,3.12699,-255.703,-124.708,555.682,1.43661,3.12699,4.457,1.809,1.686,0.0012711,0.0332148
1.52E+18,12.2647,7.42983,-0.843336,1.0776,2.90791,-256.117,-125.347,555.855,1.46025,2.90791,4.3863,2.29642,1.9121,13.0195,8.15372,-1.00244,1.07076,3.14787,-255.69,-124.396,555.68,1.4533,3.14787,4.457,1.809,1.686,0.000986539,0.0349647
1.52E+18,12.196,7.68029,-0.850858,1.09149,2.95093,-256.082,-125.025,555.863,1.4767,2.95093,4.39031,2.30358,1.92212,12.9281,8.40398,-1.01998,1.08511,3.16786,-255.677,-124.081,555.68,1.47023,3.16786,4.457,1.809,1.686,0.0010552,0.0290873
1.52E+18,12.0904,7.92514,-0.864343,1.15073,2.96382,-256.091,-124.715,555.848,1.5393,2.96382,4.42427,2.3067,1.9285,12.8423,8.64066,-1.022,1.09672,3.18538,-255.668,-123.77,555.676,1.48519,3.18538,4.457,1.809,1.686,0.00107317,0.0336327
1.52E+18,11.9979,8.15546,-0.842701,1.17182,2.99501,-256.085,-124.394,555.855,1.56522,2.99501,4.43546,2.32011,1.94465,12.7615,8.86686,-1.0027,1.1047,3.19629,-255.655,-123.446,555.679,1.49799,3.19629,4.457,1.809,1.686,0.000982649,0.0266618
1.52E+18,11.926,8.39607,-0.789449,1.18252,3.04413,-256.078,-124.059,555.896,1.58085,3.04413,4.44081,2.33976,1.97021,12.6826,9.08847,-0.99048,1.11192,3.20936,-255.652,-123.13,555.678,1.51011,3.20936,4.457,1.809,1.686,0.000863688,0.0352804
1.52E+18,11.825,8.6248,-0.830434,1.20244,3.05539,-256.085,-123.745,555.895,1.60571,3.05539,4.44756,2.33478,1.96956,12.5973,9.31469,-1.03144,1.11881,3.21665,-255.648,-122.809,555.679,1.522,3.21665,4.457,1.809,1.686,0.00108161,0.0288425
1.52E+18,11.7465,8.84763,-0.830682,1.20854,3.08674,-256.082,-123.414,555.909,1.61801,3.08674,4.44845,2.33004,1.97451,12.5207,9.52062,-1.0457,1.12367,3.22809,-255.643,-122.49,555.681,1.53307,3.22809,4.457,1.809,1.686,0.000870944,0.0285866
1.52E+18,11.6908,9.01895,-0.814467,1.18112,3.07575,-256.055,-123.107,555.894,1.59802,3.07575,4.4574,2.3361,1.98118,12.4502,9.71186,-1.01124,1.12609,3.23422,-255.644,-122.169,555.682,1.54288,3.23422,4.457,1.809,1.686,0.00108637,0.0334893
1.52E+18,11.6372,9.23655,-0.855438,1.19131,3.13547,-256.065,-122.747,555.873,1.61713,3.13547,4.47458,2.33973,1.99037,12.3942,9.88608,-1.03298,1.12553,3.2392,-255.646,-121.845,555.682,1.55125,3.2392,4.457,1.809,1.686,0.00106678,0.0314393
1.52E+18,11.5825,9.3704,-0.928483,1.17807,3.11665,-256.074,-122.447,555.855,1.61516,3.11665,4.47148,2.34221,1.99205,12.3644,10.0299,-1.09294,1.12208,3.24842,-255.647,-121.52,555.68,1.55913,3.24842,4.457,1.809,1.686,0.000905376,0.0280911
1.52E+18,11.5427,9.51745,-0.957722,1.18633,3.1627,-256.1,-122.099,555.858,1.63757,3.1627,4.48813,2.34407,1.99469,12.3519,10.1501,-1.12174,1.11731,3.26093,-255.65,-121.177,555.684,1.56856,3.26093,4.457,1.809,1.686,0.00122105,0.0348622
1.52E+18,11.4849,9.64748,-1.00861,1.21304,3.1342,-256.141,-121.802,555.828,1.6764,3.1342,4.49918,2.34282,1.99419,12.3343,10.2871,-1.14329,1.11104,3.27439,-255.669,-120.851,555.684,1.57443,3.27439,4.457,1.809,1.686,0.000892521,0.033625
1.52E+18,11.5437,9.72078,-1.0404,1.1317,3.13506,-256.081,-121.477,555.804,1.61001,3.13506,4.53826,2.33601,1.99328,12.3496,10.375,-1.14467,1.10119,3.29794,-255.668,-120.525,555.692,1.57954,3.29794,4.457,1.809,1.686,0.000916933,0.0347289
1.52E+18,11.5378,9.79254,-1.01404,1.15542,3.16575,-256.128,-121.138,555.79,1.65338,3.16575,4.5446,2.34129,1.99651,12.3963,10.4271,-1.10006,1.08669,3.30947,-255.678,-120.171,555.693,1.58463,3.30947,4.457,1.809,1.686,0.000905377,0.0264697
1.52E+18,11.5242,9.8675,-0.967614,1.18905,3.14833,-256.193,-120.843,555.804,1.70385,3.14833,4.56211,2.35627,2.01078,12.4541,10.4702,-1.06546,1.07064,3.33399,-255.682,-119.861,555.691,1.58536,3.33399,4.457,1.809,1.686,0.000998524,0.0340808
1.52E+18,11.5551,9.87671,-0.936016,1.16219,3.15257,-256.213,-120.53,555.833,1.69848,3.15257,4.57201,2.35938,2.00916,12.5326,10.4958,-1.06434,1.05197,3.3467,-255.691,-119.5,555.688,1.58816,3.3467,4.457,1.809,1.686,0.00100453,0.0342164
1.52E+18,11.6443,9.91169,-0.922379,1.11197,3.18342,-256.201,-120.186,555.841,1.66804,3.18342,4.57835,2.36362,2.00922,12.6193,10.5167,-1.05898,1.03173,3.36008,-255.694,-119.159,555.688,1.5877,3.36008,4.457,1.809,1.686,0.00097094,0.029789
1.52E+18,11.7382,9.92394,-0.945135,1.05737,3.18447,-256.184,-119.86,555.845,1.63322,3.18447,4.57416,2.36609,2.01013,12.7166,10.527,-1.08428,1.01009,3.3584,-255.694,-118.822,555.691,1.58586,3.3584,4.457,1.809,1.686,0.000891772,0.035132
1.52E+18,11.8879,9.93254,-0.948788,1.00498,3.24987,-256.16,-119.489,555.887,1.60312,3.24987,4.58941,2.37926,2.02614,12.8431,10.5005,-1.13289,0.9852,3.3621,-255.694,-118.482,555.692,1.58332,3.3621,4.457,1.809,1.686,0.000984437,0.0334134
1.52E+18,12.0567,9.90696,-0.996169,0.939765,3.30037,-256.137,-119.12,555.874,1.56203,3.30037,4.59544,2.37677,2.02541,12.9881,10.4442,-1.17092,0.958098,3.36696,-255.696,-118.141,555.69,1.58038,3.36696,4.457,1.809,1.686,0.000937883,0.025955
1.52E+18,12.1244,9.89465,-1.02183,0.986578,3.30352,-256.215,-118.792,555.864,1.63322,3.30352,4.59453,2.38811,2.03961,13.1372,10.3748,-1.19036,0.93038,3.36195,-255.699,-117.799,555.685,1.57705,3.36195,4.457,1.809,1.686,0.000974263,0.0273443
1.52E+18,12.2144,9.86049,-1.02832,0.990849,3.29862,-256.259,-118.466,555.868,1.66136,3.29862,4.5923,2.39232,2.04566,13.2839,10.2971,-1.20195,0.903386,3.36132,-255.695,-117.46,555.683,1.57393,3.36132,4.457,1.809,1.686,0.00107655,0.0305116
1.52E+18,12.3568,9.79815,-1.01264,0.967565,3.3149,-256.27,-118.119,555.858,1.66319,3.3149,4.60194,2.3905,2.04756,13.4481,10.1873,-1.17246,0.873618,3.37247,-255.684,-117.121,555.685,1.56923,3.37247,4.457,1.809,1.686,0.00130315,0.0332723
1.52E+18,12.499,9.69872,-1.00178,0.948056,3.31071,-256.295,-117.789,555.861,1.67065,3.31071,4.60269,2.38716,2.051,13.6349,10.0389,-1.15741,0.841068,3.37291,-255.671,-116.783,555.691,1.56363,3.37291,4.457,1.809,1.686,0.000978956,0.0269888
1.52E+18,12.7323,9.53006,-1.00017,0.849402,3.3365,-256.243,-117.429,555.882,1.60108,3.3365,4.59803,2.38707,2.0479,13.8341,9.86581,-1.17347,0.807277,3.39916,-255.67,-116.432,555.695,1.55894,3.39916,4.457,1.809,1.686,0.00108237,0.0263559
1.52E+18,12.9139,9.37691,-1.02371,0.806111,3.32528,-256.232,-117.098,555.875,1.5852,3.32528,4.59707,2.38532,2.0458,14.0313,9.68574,-1.18408,0.773141,3.43607,-255.657,-116.094,555.702,1.55223,3.43607,4.457,1.809,1.686,0.000888493,0.0344579
1.52E+18,13.0737,9.17351,-1.06577,0.766764,3.26692,-256.214,-116.801,555.824,1.57398,3.26692,4.59121,2.37356,2.03544,14.2333,9.48956,-1.17216,0.738126,3.46696,-255.642,-115.745,555.703,1.54532,3.46696,4.457,1.809,1.686,0.000945598,0.032798
1.52E+18,13.2653,8.95926,-1.08195,0.718688,3.2635,-256.199,-116.474,555.812,1.5557,3.2635,4.59704,2.36515,2.02781,14.4532,9.25097,-1.17541,0.699928,3.46614,-255.622,-115.397,555.702,1.53693,3.46614,4.457,1.809,1.686,0.00123211,0.0349078
1.52E+18,13.465,8.71583,-1.05952,0.667196,3.26683,-256.18,-116.145,555.819,1.5349,3.26683,4.59892,2.36517,2.02836,14.6784,8.98429,-1.16047,0.661001,3.45924,-255.602,-115.046,555.7,1.52866,3.45924,4.457,1.809,1.686,0.000877534,0.0351895
1.52E+18,13.7755,8.54841,-0.958221,0.629337,3.45486,-256.142,-115.671,555.884,1.52672,3.45486,4.58173,2.36802,2.02779,14.8902,8.71168,-1.12196,0.622712,3.44081,-255.578,-114.699,555.702,1.51999,3.44081,4.457,1.809,1.686,0.000864143,0.0326371
1.52E+18,13.9585,8.28699,-0.950768,0.60441,3.42538,-256.134,-115.343,555.875,1.53211,3.42538,4.58129,2.36884,2.02811,15.1052,8.4046,-1.09893,0.583183,3.41822,-255.543,-114.356,555.706,1.51074,3.41822,4.457,1.809,1.686,0.00088525,0.0327155
1.52E+18,14.1692,7.97113,-0.928649,0.554097,3.41469,-256.101,-115.008,555.877,1.5138,3.41469,4.57412,2.36427,2.02839,15.3255,8.05562,-1.07341,0.541118,3.40419,-255.51,-114.014,555.71,1.50064,3.40419,4.457,1.809,1.686,0.000936497,0.0340223
1.52E+18,14.3963,7.63837,-0.955631,0.500165,3.42638,-256.05,-114.653,555.852,1.49148,3.42638,4.55626,2.36113,2.02761,15.5322,7.69867,-1.07473,0.498517,3.38547,-255.481,-113.671,555.712,1.48965,3.38547,4.457,1.809,1.686,0.000862288,0.0327912
1.52E+18,14.5635,7.33725,-0.996178,0.474678,3.41255,-256.039,-114.32,555.845,1.49602,3.41255,4.5512,2.35865,2.02866,15.7196,7.34433,-1.10927,0.457293,3.36914,-255.444,-113.331,555.712,1.4785,3.36914,4.457,1.809,1.686,0.000849997,0.0330907
1.52E+18,14.7255,7.04629,-0.990024,0.452723,3.42012,-256.03,-113.974,555.865,1.50309,3.42012,4.54941,2.35647,2.03098,15.8912,6.98482,-1.12254,0.416562,3.35312,-255.4,-112.994,555.712,1.46681,3.35312,4.457,1.809,1.686,0.000877238,0.0332075
1.52E+18,14.8696,6.73524,-1.01807,0.438062,3.41889,-256.032,-113.632,555.863,1.51847,3.41889,4.55039,2.35648,2.03271,16.0552,6.60116,-1.1464,0.373657,3.33707,-255.359,-112.65,555.713,1.45398,3.33707,4.457,1.809,1.686,0.000907294,0.0255416
1.52E+18,15.0197,6.38706,-1.03689,0.39632,3.39114,-255.992,-113.309,555.862,1.5053,3.39114,4.55201,2.35626,2.03558,16.2095,6.19398,-1.15922,0.329142,3.31908,-255.293,-112.331,555.718,1.43805,3.31908,4.457,1.809,1.686,0.00103787,0.0339408
1.52E+18,15.1432,6.0255,-1.04096,0.355434,3.36129,-255.961,-112.991,555.853,1.49332,3.36129,4.54879,2.35499,2.03897,16.3484,5.77096,-1.15179,0.283602,3.29941,-255.227,-112.005,555.721,1.4214,3.29941,4.457,1.809,1.686,0.000933804,0.0243245
1.52E+18,15.2828,5.6586,-1.01775,0.312986,3.37119,-255.924,-112.649,555.863,1.47977,3.37119,4.54549,2.35344,2.04388,16.4759,5.32622,-1.13628,0.236946,3.28451,-255.152,-111.684,555.721,1.40361,3.28451,4.457,1.809,1.686,0.00109574,0.0334297
1.52E+18,15.4063,5.25866,-1.00038,0.258153,3.36382,-255.871,-112.319,555.851,1.45385,3.36382,4.54199,2.35138,2.046,16.5884,4.86766,-1.10643,0.189699,3.26905,-255.076,-111.363,555.719,1.38523,3.26905,4.457,1.809,1.686,0.000915016,0.0249869
1.52E+18,15.5303,4.79925,-0.986518,0.154903,3.35693,-255.738,-111.995,555.864,1.37767,3.35693,4.53738,2.34787,2.04561,16.6764,4.42637,-1.10593,0.14375,3.25571,-254.999,-111.046,555.718,1.36634,3.25571,4.457,1.809,1.686,0.0009736,0.0275114
1.52E+18,15.6823,4.31495,-0.990289,0.0330659,3.4022,-255.566,-111.635,555.859,1.28211,3.4022,4.53649,2.35267,2.04688,16.7472,3.97582,-1.1038,0.0977337,3.23965,-254.91,-110.734,555.72,1.34661,3.23965,4.457,1.809,1.686,0.00101361,0.0355837
1.52E+18,15.7539,3.77515,-0.974286,-0.127537,3.36172,-255.363,-111.348,555.842,1.14728,3.36172,4.52918,2.35919,2.06675,16.7991,3.51885,-1.06813,0.0520768,3.22789,-254.816,-110.425,555.724,1.32667,3.22789,4.457,1.809,1.686,0.000933842,0.035198
1.52E+18,15.7922,3.27095,-0.886486,-0.230076,3.34565,-255.203,-111.064,555.837,1.07012,3.34565,4.55257,2.35684,2.07456,16.8334,3.04328,-0.970516,0.00593541,3.21189,-254.708,-110.123,555.725,1.30574,3.21189,4.457,1.809,1.686,0.00102054,0.0294953
1.52E+18,15.8202,2.75237,-0.785856,-0.288715,3.37166,-255.057,-110.737,555.818,1.03858,3.37166,4.54358,2.36789,2.07933,16.8489,2.51313,-0.848545,-0.0450444,3.20194,-254.579,-109.798,555.723,1.28166,3.20194,4.457,1.809,1.686,0.00103378,0.0346536
1.52E+18,15.8663,2.26908,-0.7419,-0.361395,3.36534,-254.874,-110.446,555.798,0.987784,3.36534,4.52687,2.37333,2.08474,16.8449,2.02513,-0.782959,-0.0921729,3.1982,-254.422,-109.547,555.723,1.25631,3.1982,4.457,1.809,1.686,0.000976303,0.0290921
1.52E+18,15.8483,1.7135,-0.705576,-0.416589,3.39646,-254.704,-110.126,555.802,0.959626,3.39646,4.54658,2.38125,2.08776,16.825,1.53766,-0.761278,-0.139959,3.19834,-254.344,-109.205,555.71,1.23551,3.19834,4.457,1.809,1.686,0.0011426,0.0356747
1.52E+18,15.8216,1.29244,-0.700744,-0.434338,3.31486,-254.592,-109.838,555.811,0.963522,3.31486,4.58389,2.38919,2.09004,16.7881,1.06999,-0.769455,-0.186329,3.19992,-254.209,-108.927,555.705,1.21082,3.19992,4.457,1.809,1.686,0.000877726,0.0343892
1.52E+18,15.8321,0.873101,-0.673018,-0.445297,3.35912,-254.465,-109.48,555.852,0.973522,3.35912,4.60082,2.41591,2.10758,16.7353,0.6172,-0.789723,-0.231024,3.20627,-254.079,-108.63,555.7,1.18714,3.20627,4.457,1.809,1.686,0.00100879,0.0330495
1.52E+18,15.8124,0.462252,-0.676014,-0.488251,3.36557,-254.323,-109.151,555.859,0.949187,3.36557,4.60499,2.43451,2.11717,16.6669,0.180005,-0.805478,-0.274066,3.21168,-253.933,-108.345,555.697,1.16274,3.21168,4.457,1.809,1.686,0.00104802,0.0331988
1.52E+18,15.7653,0.0746684,-0.695397,-0.508467,3.32478,-254.189,-108.854,555.839,0.946052,3.32478,4.62435,2.43419,2.11677,16.5846,-0.265117,-0.805867,-0.316976,3.22468,-253.759,-108.083,555.697,1.13691,3.22468,4.457,1.809,1.686,0.000866942,0.0308456
1.52E+18,15.6651,-0.347487,-0.669601,-0.567619,3.27067,-254.044,-108.578,555.852,0.905129,3.27067,4.62227,2.43256,2.11446,16.4876,-0.714987,-0.79597,-0.359563,3.24013,-253.601,-107.799,555.693,1.11254,3.24013,4.457,1.809,1.686,0.0008848,0.0322421
1.52E+18,15.5357,-0.767885,-0.69101,-0.635333,3.20798,-253.862,-108.346,555.839,0.85277,3.20798,4.64045,2.43121,2.11314,16.38,-1.14211,-0.807297,-0.400823,3.26003,-253.422,-107.539,555.692,1.08665,3.26003,4.457,1.809,1.686,0.000897982,0.0253038
1.52E+18,15.4221,-1.19757,-0.683603,-0.686018,3.24066,-253.656,-108.069,555.866,0.816784,3.24066,4.63793,2.4437,2.11923,16.2608,-1.55486,-0.832303,-0.441455,3.27762,-253.245,-107.261,555.688,1.06075,3.27762,4.457,1.809,1.686,0.000983488,0.0444963
1.52E+18,15.3121,-1.53131,-0.722433,-0.691341,3.19362,-253.514,-107.789,555.852,0.824082,3.19362,4.68931,2.45638,2.1281,16.1327,-1.94755,-0.861678,-0.480628,3.30589,-253.055,-106.996,555.685,1.03424,3.30589,4.457,1.809,1.686,0.000980615,0.0386797
1.52E+18,15.1801,-1.8896,-0.756557,-0.746226,3.16479,-253.333,-107.536,555.832,0.780795,3.16479,4.73668,2.46804,2.13998,15.9935,-2.33581,-0.880845,-0.52007,3.33648,-252.854,-106.747,555.68,1.00643,3.33648,4.457,1.809,1.686,0.00123219,0.0328334
1.52E+18,15.055,-2.27108,-0.779763,-0.777101,3.21399,-253.12,-107.249,555.827,0.761021,3.21399,4.76434,2.49894,2.15675,15.8475,-2.71497,-0.906527,-0.558303,3.36952,-252.653,-106.474,555.674,0.979335,3.36952,4.457,1.809,1.686,0.000919201,0.0320134
1.52E+18,14.8932,-2.62776,-0.81644,-0.841146,3.2096,-252.895,-107.016,555.824,0.705522,3.2096,4.76135,2.50121,2.15792,15.6939,-3.07328,-0.947046,-0.593965,3.38345,-252.433,-106.229,555.669,0.95228,3.38345,4.457,1.809,1.686,0.00098151,0.0274036
1.52E+18,14.7125,-2.97035,-0.860008,-0.879123,3.19955,-252.67,-106.785,555.824,0.675095,3.19955,4.76033,2.51332,2.16091,15.5274,-3.41916,-0.993405,-0.628187,3.37278,-252.21,-105.981,555.668,0.925669,3.37278,4.457,1.809,1.686,0.000898907,0.0286195
1.52E+18,14.5049,-3.25894,-0.871262,-0.901023,3.13352,-252.479,-106.575,555.84,0.659491,3.13352,4.80758,2.50852,2.15992,15.3473,-3.75627,-1.01653,-0.661854,3.36121,-251.976,-105.74,555.673,0.898324,3.36121,4.457,1.809,1.686,0.000878889,0.0300395
1.52E+18,14.3376,-3.54294,-0.857049,-0.886016,3.15398,-252.278,-106.296,555.852,0.679977,3.15398,4.82296,2.50932,2.16305,15.1334,-4.10763,-1.00381,-0.697654,3.36533,-251.712,-105.505,555.684,0.867994,3.36533,4.457,1.809,1.686,0.000996238,0.0338062
1.52E+18,14.1754,-3.7971,-0.881407,-0.924533,3.13291,-252.079,-106.054,555.822,0.645016,3.13291,4.85526,2.49118,2.15587,14.9283,-4.41401,-0.98616,-0.728233,3.36465,-251.462,-105.304,555.695,0.840957,3.36465,4.457,1.809,1.686,0.00121642,0.0332447
1.52E+18,13.9094,-4.11238,-0.868631,-0.973267,3.17025,-251.814,-105.843,555.826,0.599725,3.17025,4.8681,2.49832,2.1578,14.71,-4.71742,-0.970502,-0.759193,3.38274,-251.213,-105.044,555.701,0.813429,3.38274,4.457,1.809,1.686,0.00197134,0.0328675
1.52E+18,13.76,-4.41044,-0.84303,-0.984735,3.26766,-251.548,-105.566,555.847,0.590301,3.26766,4.89619,2.50958,2.16864,14.4834,-5.01212,-0.966947,-0.78994,3.3884,-250.951,-104.842,555.701,0.784719,3.3884,4.457,1.809,1.686,0.00101173,0.0337797
1.52E+18,13.5443,-4.67155,-0.846665,-0.954542,3.26272,-251.296,-105.341,555.833,0.621118,3.26272,4.88053,2.53037,2.1848,14.2559,-5.28992,-0.959528,-0.819093,3.39238,-250.683,-104.629,555.697,0.756168,3.39238,4.457,1.809,1.686,0.00157149,0.0378617
1.52E+18,13.3903,-4.90039,-0.861926,-0.953859,3.29111,-251.059,-105.065,555.8,0.621122,3.29111,4.90752,2.53535,2.19607,14.0257,-5.55438,-0.944444,-0.84514,3.39094,-250.409,-104.429,555.695,0.729391,3.39094,4.457,1.809,1.686,0.000874295,0.0324415
1.52E+18,13.1931,-5.17623,-0.905538,-0.970401,3.35338,-250.764,-104.821,555.737,0.603143,3.35338,4.87872,2.53487,2.19455,13.7915,-5.8119,-0.923273,-0.868473,3.38781,-250.13,-104.222,555.697,0.704568,3.38781,4.457,1.809,1.686,0.00118012,0.024498
1.52E+18,12.945,-5.42024,-0.874837,-1.03013,3.31616,-250.501,-104.656,555.752,0.542097,3.31616,4.89029,2.53376,2.19234,13.5522,-6.07263,-0.89371,-0.892749,3.37247,-249.849,-104.048,555.709,0.678942,3.37247,4.457,1.809,1.686,0.00111436,0.0251605
1.52E+18,12.7097,-5.66186,-0.838084,-1.06951,3.32246,-250.22,-104.472,555.78,0.500155,3.32246,4.90867,2.55652,2.21097,13.3177,-6.31462,-0.874373,-0.915244,3.37348,-249.568,-103.866,555.719,0.65389,3.37348,4.457,1.809,1.686,0.00109863,0.0328402
1.52E+18,12.4882,-5.89698,-0.843359,-1.09002,3.33338,-249.928,-104.291,555.784,0.475643,3.33338,4.90999,2.5602,2.21375,13.0909,-6.54144,-0.878857,-0.933969,3.37832,-249.281,-103.693,555.725,0.631181,3.37832,4.457,1.809,1.686,0.00091942,0.0327431
1.52E+18,12.2936,-6.10803,-0.818783,-1.09344,3.34995,-249.639,-104.098,555.807,0.466689,3.34995,4.9232,2.56326,2.21813,12.8772,-6.75284,-0.877593,-0.949503,3.39165,-248.989,-103.523,555.724,0.61012,3.39165,4.457,1.809,1.686,0.000866518,0.0341262
1.52E+18,12.1105,-6.31694,-0.841761,-1.09162,3.36592,-249.343,-103.907,555.797,0.462139,3.36592,4.92647,2.56129,2.21816,12.6752,-6.95665,-0.893321,-0.963028,3.40901,-248.695,-103.354,555.722,0.59023,3.40901,4.457,1.809,1.686,0.000865817,0.0327118
1.52E+18,11.9171,-6.46333,-0.88121,-1.1183,3.28915,-249.104,-103.736,555.787,0.428747,3.28915,4.94779,2.5603,2.21426,12.483,-7.1605,-0.922263,-0.974023,3.42457,-248.395,-103.188,555.724,0.572565,3.42457,4.457,1.809,1.686,0.000855279,0.034282
1.52E+18,11.7458,-6.66303,-0.898186,-1.14159,3.31765,-248.804,-103.559,555.79,0.398076,3.31765,4.97189,2.56162,2.21387,12.3064,-7.35605,-0.940616,-0.981808,3.44517,-248.094,-103.021,555.727,0.557426,3.44517,4.457,1.809,1.686,0.000865845,0.0274332
1.52E+18,11.5678,-6.8792,-0.851891,-1.19682,3.36102,-248.483,-103.402,555.829,0.335189,3.36102,4.96505,2.5715,2.21882,12.1263,-7.56666,-0.928172,-0.987883,3.46247,-247.775,-102.872,555.732,0.543689,3.46247,4.457,1.809,1.686,0.000884642,0.0264915
1.52E+18,11.3454,-7.06668,-0.84808,-1.24136,3.37171,-248.161,-103.282,555.827,0.280387,3.37171,4.97753,2.57263,2.21808,11.9867,-7.73931,-0.923056,-0.990923,3.48204,-247.458,-102.676,555.73,0.530349,3.48204,4.457,1.809,1.686,0.000968031,0.0348355
1.52E+18,11.1814,-7.23547,-0.846983,-1.24821,3.37076,-247.851,-103.145,555.828,0.262715,3.37076,4.9787,2.56851,2.20842,11.8615,-7.90531,-0.92174,-0.992677,3.50271,-247.142,-102.509,555.73,0.517741,3.50271,4.457,1.809,1.686,0.000921625,0.0239356
1.52E+18,11.0531,-7.39695,-0.834968,-1.23645,3.36179,-247.553,-102.988,555.864,0.26429,3.36179,4.95425,2.56302,2.19972,11.7404,-8.07859,-0.944965,-0.993731,3.52828,-246.826,-102.353,555.732,0.506526,3.52828,4.457,1.809,1.686,0.0012865,0.0273513
1.52E+18,10.9403,-7.57944,-0.867722,-1.24872,3.38865,-247.232,-102.841,555.853,0.241578,3.38865,4.96457,2.57485,2.20339,11.6354,-8.2445,-0.966348,-0.992937,3.55528,-246.515,-102.204,555.734,0.496912,3.55528,4.457,1.809,1.686,0.000978941,0.0344407
1.52E+18,10.8934,-7.70916,-0.854607,-1.1956,3.40216,-246.936,-102.628,555.859,0.282569,3.40216,4.96545,2.5642,2.19572,11.5542,-8.39708,-0.958704,-0.99035,3.60922,-246.191,-102.036,555.734,0.487377,3.60922,4.457,1.809,1.686,0.000893578,0.0263646
1.52E+18,10.8186,-7.85002,-0.835368,-1.1838,3.41611,-246.619,-102.474,555.869,0.281158,3.41611,4.97095,2.56424,2.18976,11.5023,-8.53223,-0.954486,-0.984115,3.64369,-245.87,-101.869,555.728,0.480381,3.64369,4.457,1.809,1.686,0.00111184,0.0343575
1.52E+18,10.7808,-8.00427,-0.832226,-1.17525,3.46855,-246.273,-102.317,555.854,0.275393,3.46855,4.96847,2.55816,2.18724,11.4733,-8.65003,-0.938139,-0.976354,3.65531,-245.551,-101.71,555.725,0.47381,3.65531,4.457,1.809,1.686,0.000922091,0.0344782
1.52E+18,10.7565,-8.10641,-0.782196,-1.13282,3.4734,-245.96,-102.141,555.882,0.302316,3.4734,4.96328,2.55613,2.18534,11.4466,-8.76863,-0.915635,-0.969509,3.65472,-245.212,-101.55,555.724,0.465119,3.65472,4.457,1.809,1.686,0.00100074,0.0365072
1.52E+18,10.7751,-8.237,-0.843223,-1.10706,3.52192,-245.611,-101.952,555.827,0.3122,3.52192,4.96808,2.55775,2.18937,11.4263,-8.88161,-0.914159,-0.961219,3.6612,-244.877,-101.408,555.734,0.457502,3.6612,4.457,1.809,1.686,0.00100589,0.0298473
1.52E+18,10.8098,-8.33554,-0.825496,-1.08769,3.55875,-245.276,-101.764,555.825,0.314562,3.55875,4.97776,2.56431,2.19251,11.4231,-8.98111,-0.885763,-0.950709,3.66769,-244.537,-101.27,555.743,0.450962,3.66769,4.457,1.809,1.686,0.000947704,0.0285652
1.52E+18,10.8343,-8.42531,-0.783754,-1.07133,3.57151,-244.942,-101.6,555.849,0.313496,3.57151,4.98497,2.56928,2.1949,11.4406,-9.06901,-0.861327,-0.938628,3.68638,-244.199,-101.126,555.749,0.445556,3.68638,4.457,1.809,1.686,0.00101597,0.036556
1.52E+18,10.8438,-8.53572,-0.794719,-1.09366,3.59879,-244.586,-101.483,555.826,0.273113,3.59879,4.99185,2.57218,2.19388,11.4938,-9.12875,-0.840993,-0.924799,3.72485,-243.874,-100.968,555.755,0.441285,3.72485,4.457,1.809,1.686,0.00105721,0.0282439
1.52E+18,10.9519,-8.57704,-0.750325,-1.03685,3.62285,-244.251,-101.277,555.841,0.309922,3.62285,4.99755,2.57496,2.19458,11.5772,-9.16553,-0.815928,-0.910089,3.74947,-243.539,-100.8,555.75,0.435977,3.74947,4.457,1.809,1.686,0.00101961,0.0238256
1.52E+18,10.9928,-8.62648,-0.782573,-1.06831,3.60074,-243.918,-101.153,555.798,0.258354,3.60074,5.00832,2.57932,2.1965,11.6693,-9.19667,-0.810029,-0.892451,3.76993,-243.202,-100.636,555.744,0.43351,3.76993,4.457,1.809,1.686,0.000944484,0.0268257
1.52E+18,11.0817,-8.669,-0.756829,-1.05078,3.63653,-243.56,-101.01,555.819,0.253985,3.63653,5.01434,2.57649,2.19523,11.7748,-9.21344,-0.807826,-0.870155,3.80114,-242.854,-100.486,555.741,0.433897,3.80114,4.457,1.809,1.686,0.000884983,0.0350845
1.52E+18,11.1868,-8.71231,-0.722802,-1.04613,3.69898,-243.18,-100.879,555.84,0.235405,3.69898,5.02638,2.57497,2.19448,11.894,-9.21746,-0.790869,-0.847759,3.8316,-242.495,-100.348,555.744,0.433057,3.8316,4.457,1.809,1.686,0.000927352,0.0346462
1.52E+18,11.2888,-8.72432,-0.708549,-1.0472,3.70479,-242.825,-100.759,555.858,0.210938,3.70479,5.01605,2.57906,2.19542,12.0417,-9.20988,-0.790929,-0.825148,3.84309,-242.132,-100.195,555.747,0.432276,3.84309,4.457,1.809,1.686,0.00109734,0.0387085
1.52E+18,11.4687,-8.66184,-0.761971,-0.957975,3.68105,-242.499,-100.57,555.815,0.275298,3.68105,5.02557,2.59664,2.20583,12.2128,-9.16499,-0.793007,-0.801999,3.85783,-241.778,-100.036,555.757,0.430558,3.85783,4.457,1.809,1.686,0.000925218,0.0269652
1.52E+18,11.6142,-8.58707,-0.804235,-0.944332,3.69454,-242.145,-100.438,555.766,0.260568,3.69454,5.0348,2.59297,2.1969,12.41,-9.08916,-0.778876,-0.774378,3.88128,-241.391,-99.8748,555.763,0.429836,3.88128,4.457,1.809,1.686,0.000972755,0.0282401
1.52E+18,11.8066,-8.47448,-0.824758,-0.8949,3.66928,-241.826,-100.261,555.756,0.283368,3.66928,5.03881,2.59054,2.18538,12.6236,-8.99288,-0.789761,-0.745215,3.89859,-241.034,-99.7044,555.763,0.432395,3.89859,4.457,1.809,1.686,0.00115326,0.0333507
1.52E+18,12.0497,-8.34895,-0.821123,-0.819862,3.6847,-241.487,-100.063,555.757,0.331103,3.6847,5.03829,2.59055,2.18186,12.8591,-8.86286,-0.788783,-0.716843,3.92098,-240.688,-99.533,555.762,0.433488,3.92098,4.457,1.809,1.686,0.0013524,0.0255661
1.52E+18,12.2909,-8.21102,-0.808467,-0.767885,3.71975,-241.132,-99.8873,555.765,0.354202,3.71975,5.03888,2.59742,2.18661,13.105,-8.71471,-0.783312,-0.688649,3.95487,-240.325,-99.3722,555.763,0.432831,3.95487,4.457,1.809,1.686,0.00096878,0.0265756
1.52E+18,12.5619,-8.03889,-0.822386,-0.700889,3.75821,-240.779,-99.6866,555.757,0.39187,3.75821,5.03986,2.59937,2.18409,13.3593,-8.54937,-0.787894,-0.65844,3.98611,-239.958,-99.213,555.766,0.433736,3.98611,4.457,1.809,1.686,0.000907314,0.0343967
1.52E+18,12.8342,-7.81745,-0.810465,-0.631472,3.76566,-240.446,-99.4833,555.749,0.431149,3.76566,5.04236,2.60173,2.18675,13.6259,-8.35419,-0.761664,-0.626789,4.00441,-239.591,-99.0523,555.771,0.435275,4.00441,4.457,1.809,1.686,0.000881642,0.0330425
1.52E+18,13.111,-7.62981,-0.766214,-0.577358,3.83549,-240.064,-99.3039,555.765,0.455016,3.83549,5.03755,2.62199,2.20017,13.8994,-8.13644,-0.727572,-0.596049,4.02266,-239.224,-98.8865,555.776,0.435756,4.02266,4.457,1.809,1.686,0.000976589,0.0261933
1.52E+18,13.3869,-7.36501,-0.732386,-0.522081,3.83684,-239.738,-99.087,555.762,0.480723,3.83684,5.03378,2.6234,2.20064,14.1718,-7.90704,-0.688197,-0.566342,4.02965,-238.858,-98.7164,555.777,0.435856,4.02965,4.457,1.809,1.686,0.0010262,0.0265586
1.52E+18,13.6717,-7.12267,-0.718208,-0.486437,3.88874,-239.367,-98.8951,555.763,0.486056,3.88874,5.03782,2.62647,2.20039,14.4545,-7.64727,-0.67524,-0.535372,4.03312,-238.492,-98.5434,555.777,0.436515,4.03312,4.457,1.809,1.686,0.00112772,0.0335261
1.52E+18,13.9682,-6.8233,-0.791218,-0.44724,3.92063,-239.006,-98.7034,555.768,0.492603,3.92063,5.04036,2.62726,2.19991,14.7568,-7.34261,-0.761742,-0.501827,4.04361,-238.121,-98.3727,555.774,0.437471,4.04361,4.457,1.809,1.686,0.00144901,0.0328017
1.52E+18,14.2689,-6.5268,-0.839462,-0.434372,3.9773,-238.621,-98.5156,555.788,0.473371,3.9773,5.03346,2.63256,2.19893,15.0528,-7.02944,-0.838911,-0.469245,4.06075,-237.743,-98.2074,555.769,0.438146,4.06075,4.457,1.809,1.686,0.000886834,0.0332148
1.52E+18,14.5364,-6.22216,-0.887373,-0.37483,3.9891,-238.263,-98.3267,555.806,0.503097,3.9891,5.02025,2.64388,2.20996,15.3314,-6.72904,-0.913164,-0.439992,4.07531,-237.366,-98.0392,555.765,0.437767,4.07531,4.457,1.809,1.686,0.000890193,0.0249095
1.52E+18,14.8111,-5.88266,-0.940373,-0.31331,4.00486,-237.922,-98.0986,555.84,0.536162,4.00486,5.01548,2.64846,2.21109,15.6032,-6.42648,-1.00758,-0.412136,4.08993,-236.992,-97.8635,555.761,0.437295,4.08993,4.457,1.809,1.686,0.00100565,0.0339309
1.52E+18,15.0341,-5.58594,-1.00448,-0.276855,3.97885,-237.559,-97.9592,555.842,0.543255,3.97885,5.00624,2.66717,2.22698,15.8765,-6.09426,-1.07456,-0.383036,4.09832,-236.614,-97.6901,555.763,0.437142,4.09832,4.457,1.809,1.686,0.00103346,0.0242322
1.52E+18,15.3137,-5.20934,-0.996382,-0.208024,4.02886,-237.2,-97.7283,555.881,0.583002,4.02886,4.99576,2.67086,2.23025,16.1401,-5.7523,-1.09897,-0.354304,4.10415,-236.234,-97.5223,555.771,0.436842,4.10415,4.457,1.809,1.686,0.000915683,0.0234746
1.52E+18,15.5581,-4.86582,-1.04268,-0.184587,4.05032,-236.834,-97.5297,555.886,0.578788,4.05032,4.99092,2.67005,2.23276,16.3878,-5.41555,-1.14039,-0.327523,4.11318,-235.855,-97.353,555.784,0.435999,4.11318,4.457,1.809,1.686,0.00108894,0.0272489
1.52E+18,15.7704,-4.53487,-1.12181,-0.168516,4.04271,-236.465,-97.3663,555.904,0.567263,4.04271,4.98985,2.6714,2.23325,16.6267,-5.06363,-1.22926,-0.301144,4.12265,-235.476,-97.1831,555.798,0.434833,4.12265,4.457,1.809,1.686,0.000876943,0.0288106
1.52E+18,15.9856,-4.22131,-1.17641,-0.172882,4.06776,-236.066,-97.2147,555.919,0.53568,4.06776,4.9864,2.67447,2.24064,16.8518,-4.70194,-1.28986,-0.275543,4.13344,-235.095,-97.0151,555.81,0.43325,4.13344,4.457,1.809,1.686,0.000947214,0.0343207
1.52E+18,16.2081,-3.89946,-1.20093,-0.170933,4.11579,-235.657,-97.042,555.909,0.511509,4.11579,4.9869,2.67468,2.24272,17.0607,-4.34567,-1.29686,-0.251128,4.14644,-234.714,-96.8496,555.817,0.431538,4.14644,4.457,1.809,1.686,0.000873119,0.0341685
1.52E+18,16.3883,-3.58159,-1.14555,-0.166908,4.1084,-235.271,-96.8913,555.918,0.490346,4.1084,4.98814,2.68133,2.24414,17.2579,-3.9906,-1.24726,-0.227974,4.16397,-234.333,-96.6829,555.817,0.429476,4.16397,4.457,1.809,1.686,0.000882696,0.0342913
1.52E+18,16.562,-3.21072,-1.06716,-0.136289,4.1084,-234.908,-96.6963,555.918,0.496439,4.1084,4.98814,2.68133,2.24414,17.4407,-3.6323,-1.1672,-0.205864,4.17832,-233.951,-96.5156,555.813,0.427049,4.17832,4.457,1.809,1.686,0.000851403,0.0324451
1.52E+18,16.7211,-2.94509,-1.03405,-0.191869,4.12916,-234.477,-96.5905,555.92,0.416732,4.12916,4.97889,2.67632,2.24274,17.6057,-3.26783,-1.13592,-0.184338,4.19924,-233.568,-96.3483,555.812,0.424459,4.19924,4.457,1.809,1.686,0.00100346,0.0358837
1.52E+18,16.8716,-2.59804,-1.02161,-0.182256,4.14996,-234.083,-96.4197,555.943,0.402605,4.14996,4.97756,2.6759,2.24236,17.754,-2.90181,-1.14221,-0.163414,4.21873,-233.181,-96.1841,555.815,0.421656,4.21873,4.457,1.809,1.686,0.000973127,0.0345214
1.52E+18,17.0116,-2.26128,-1.03115,-0.169932,4.18391,-233.677,-96.2518,555.955,0.391866,4.18391,4.97459,2.68022,2.24793,17.8963,-2.49972,-1.15161,-0.140763,4.24256,-232.802,-95.9806,555.829,0.421236,4.24256,4.457,1.809,1.686,0.000870484,0.0333695
1.52E+18,17.093,-1.92868,-1.02009,-0.17776,4.20482,-233.258,-96.1225,555.959,0.359695,4.20482,4.97394,2.6798,2.24906,18.0081,-2.14524,-1.13064,-0.120588,4.26281,-232.362,-95.8389,555.842,0.417042,4.26281,4.457,1.809,1.686,0.00120408,0.0295743
1.52E+18,17.2248,-1.667,-0.978932,-0.176192,4.22616,-232.85,-95.9697,555.952,0.342985,4.22616,4.97389,2.68017,2.24905,18.1018,-1.81406,-1.06443,-0.102422,4.28065,-232.017,-95.6615,555.859,0.416918,4.28065,4.457,1.809,1.686,0.00101001,0.0347769
1.52E+18,17.2701,-1.40665,-0.953555,-0.207722,4.24721,-232.42,-95.8663,555.92,0.290848,4.24721,4.96799,2.67957,2.24767,18.1803,-1.50239,-1.00766,-0.0861283,4.30153,-231.576,-95.5146,555.855,0.412608,4.30153,4.457,1.809,1.686,0.000875972,0.0337513
1.52E+18,17.3159,-1.18986,-0.965615,-0.187923,4.1788,-232.066,-95.7404,555.876,0.295842,4.1788,4.96529,2.67354,2.24596,18.2429,-1.22728,-0.970896,-0.0719906,4.32083,-231.228,-95.3422,555.858,0.411987,4.32083,4.457,1.809,1.686,0.000973492,0.0293157
1.52E+18,17.3732,-0.908304,-0.954725,-0.138453,4.19501,-231.684,-95.533,555.877,0.330619,4.19501,4.96687,2.66956,2.24298,18.2932,-0.972906,-0.962959,-0.0586094,4.3416,-230.835,-95.1745,555.855,0.410717,4.3416,4.457,1.809,1.686,0.00100214,0.0268717
1.52E+18,17.3705,-0.674594,-0.952854,-0.139932,4.21721,-231.276,-95.3873,555.899,0.313842,4.21721,4.96887,2.67094,2.24112,18.332,-0.729311,-0.981241,-0.0457339,4.36494,-230.389,-95.0143,555.857,0.40838,4.36494,4.457,1.809,1.686,0.00109708,0.0269524
1.52E+18,17.4799,-0.473015,-0.970082,-0.0980932,4.28761,-230.845,-95.1889,555.921,0.344428,4.28761,4.95719,2.68181,2.24709,18.3603,-0.507339,-1.02572,-0.0343355,4.38455,-230.036,-94.8417,555.855,0.408525,4.38455,4.457,1.809,1.686,0.00131371,0.0264875
1.52E+18,17.4577,-0.201004,-0.982675,-0.0590287,4.31083,-230.446,-94.9789,555.93,0.369931,4.31083,4.95511,2.69051,2.24855,18.3772,-0.293827,-1.03247,-0.0230342,4.40422,-229.572,-94.6801,555.869,0.406159,4.40422,4.457,1.809,1.686,0.00118336,0.0260387
1.52E+18,17.4899,-0.0284993,-0.900033,-0.0557756,4.34012,-230.023,-94.8202,555.945,0.362285,4.34012,4.95246,2.69789,2.25453,18.384,-0.0963506,-0.953143,-0.0122131,4.42538,-229.18,-94.5189,555.878,0.405983,4.42538,4.457,1.809,1.686,0.00124268,0.0339482
1.52E+18,17.5371,0.134057,-0.842866,-0.0285168,4.34555,-229.624,-94.6323,555.939,0.381502,4.34555,4.95128,2.70171,2.25708,18.3842,0.0566,-0.873618,-0.00397175,4.44493,-228.817,-94.3655,555.892,0.406205,4.44493,4.457,1.809,1.686,0.000881115,0.0331165
1.52E+18,17.4653,0.261964,-0.797934,0.015501,4.31905,-229.253,-94.4414,555.948,0.420357,4.31905,4.95094,2.70774,2.26171,18.3792,0.140718,-0.835609,-1.83E-05,4.46267,-228.367,-94.1921,555.888,0.405209,4.46267,4.457,1.809,1.686,0.00112133,0.0276198
1.52E+18,17.4388,0.390002,-0.80953,0.0733535,4.31821,-228.889,-94.19,555.962,0.476274,4.31821,4.94878,2.70793,2.26252,18.3735,0.188119,-0.86123,0.0019174,4.48189,-227.952,-94.0077,555.885,0.405403,4.48189,4.457,1.809,1.686,0.00086494,0.0321818
1.52E+18,17.4694,0.551179,-0.842916,0.145238,4.31389,-228.547,-93.9064,555.978,0.546351,4.31389,4.9486,2.70877,2.26372,18.3655,0.24114,-0.921633,0.00416374,4.49842,-227.604,-93.8396,555.874,0.405845,4.49842,4.457,1.809,1.686,0.00120193,0.03287
1.52E+18,17.4012,0.632355,-0.934892,0.144279,4.32676,-228.155,-93.7124,555.978,0.542309,4.32676,4.95046,2.71296,2.26416,18.3535,0.298735,-1.00937,0.00694146,4.52082,-227.15,-93.6491,555.884,0.405333,4.52082,4.457,1.809,1.686,0.00110302,0.0340755
1.52E+18,17.4003,0.744826,-1.07172,0.166252,4.39422,-227.739,-93.4703,555.986,0.561369,4.39422,4.94106,2.71463,2.26423,18.3399,0.342037,-1.14493,0.0097618,4.54398,-226.717,-93.4797,555.905,0.405012,4.54398,4.457,1.809,1.686,0.000880598,0.0335977
1.52E+18,17.389,0.738504,-1.09284,0.145521,4.414,-227.326,-93.2823,556.022,0.541763,4.414,4.93721,2.70995,2.264,18.3256,0.309682,-1.19492,0.00853344,4.56575,-226.296,-93.3159,555.917,0.404882,4.56575,4.457,1.809,1.686,0.00113117,0.0323292
1.52E+18,17.389,0.696687,-1.05525,0.132019,4.43242,-226.924,-93.0688,556.011,0.53286,4.43242,4.93641,2.71309,2.26644,18.3107,0.230318,-1.1305,0.00414741,4.58847,-225.894,-93.1378,555.926,0.405131,4.58847,4.457,1.809,1.686,0.000907692,0.0246402
1.52E+18,17.3631,0.620246,-0.974115,0.1069,4.44339,-226.493,-92.9147,555.989,0.510547,4.44339,4.93769,2.72001,2.27194,18.2933,0.19626,-1.01634,0.00128731,4.61027,-225.472,-92.9381,555.925,0.405308,4.61027,4.457,1.809,1.686,0.00115328,0.033386
1.52E+18,17.4405,0.542295,-0.90568,0.0487878,4.48631,-226.012,-92.7922,555.97,0.452558,4.48631,4.93693,2.7262,2.27409,18.2746,0.19965,-0.911499,0.000986134,4.63496,-225.111,-92.7788,555.938,0.405381,4.63496,4.457,1.809,1.686,0.000967865,0.0346547
1.52E+18,17.4298,0.541053,-0.851288,0.0141425,4.50518,-225.584,-92.6102,555.981,0.417906,4.50518,4.9261,2.72961,2.27424,18.2566,0.195137,-0.876754,0.00110334,4.65588,-224.688,-92.6023,555.928,0.405496,4.65588,4.457,1.809,1.686,0.00106896,0.0328436
1.52E+18,17.4476,0.438691,-0.869622,-0.0501671,4.55547,-225.093,-92.4932,555.988,0.354453,4.55547,4.92278,2.72972,2.27632,18.2402,0.16948,-0.912905,0.000624555,4.67937,-224.26,-92.4277,555.924,0.40567,4.67937,4.457,1.809,1.686,0.00106792,0.0334888
1.52E+18,17.3993,0.383262,-0.927517,-0.0580153,4.59035,-224.645,-92.3174,555.991,0.348672,4.59035,4.91964,2.73169,2.27749,18.2243,0.122036,-0.968723,-0.00113439,4.70431,-223.785,-92.2302,555.933,0.405815,4.70431,4.457,1.809,1.686,0.000869017,0.0261478
1.52E+18,17.4193,0.263696,-0.974129,-0.0918429,4.58618,-224.201,-92.1937,555.972,0.31786,4.58618,4.91625,2.73107,2.27904,18.207,0.04725,-0.9972,-0.00510676,4.72995,-223.393,-92.0781,555.936,0.4048,4.72995,4.457,1.809,1.686,0.000881647,0.0249837
1.52E+18,17.3824,0.141031,-0.979391,-0.105977,4.57891,-223.772,-92.0505,555.967,0.30819,4.57891,4.91168,2.74006,2.28462,18.1887,-0.0426812,-0.991191,-0.00956382,4.75784,-222.961,-91.8939,555.942,0.404832,4.75784,4.457,1.809,1.686,0.0009993,0.0355519
1.52E+18,17.2943,0.024732,-0.973312,-0.111686,4.5732,-223.346,-91.8925,555.962,0.307308,4.5732,4.90968,2.74072,2.28509,18.1692,-0.128037,-0.977003,-0.0135852,4.78082,-222.485,-91.6758,555.942,0.405726,4.78082,4.457,1.809,1.686,0.00102049,0.000119405
1.52E+18,17.2857,-0.0598382,-0.965555,-0.103427,4.55015,-222.937,-91.7313,555.968,0.319086,4.55015,4.90604,2.74396,2.2881,18.1493,-0.20871,-0.974527,-0.01735,4.80545,-222.089,-91.5126,555.943,0.405521,4.80545,4.457,1.809,1.686,0.0011898,0.0333031
1.52E+18,17.255,-0.161483,-0.962499,-0.0969634,4.57131,-222.492,-91.5776,555.969,0.328711,4.57131,4.89818,2.74638,2.29065,18.1274,-0.278743,-0.971453,-0.0206988,4.83168,-221.649,-91.3237,555.945,0.405321,4.83168,4.457,1.809,1.686,0.00087571,0.0336698
1.52E+18,17.1753,-0.243295,-0.960847,-0.0903707,4.59732,-222.046,-91.4075,555.97,0.338099,4.59732,4.89409,2.7526,2.29574,18.104,-0.341959,-0.97273,-0.0234546,4.85897,-221.161,-91.111,555.942,0.405312,4.85897,4.457,1.809,1.686,0.000872589,0.0335899
1.52E+18,17.1929,-0.30087,-0.931682,-0.0741885,4.62397,-221.604,-91.2271,556.006,0.356327,4.62397,4.8847,2.7562,2.29814,18.079,-0.40025,-0.983523,-0.025334,4.88815,-220.759,-90.9469,555.94,0.405433,4.88815,4.457,1.809,1.686,0.00125428,0.0338328
1.52E+18,17.1424,-0.297998,-0.918865,-0.0352997,4.68597,-221.154,-90.9719,556.032,0.397437,4.68597,4.87282,2.76258,2.30186,18.0521,-0.455553,-0.995263,-0.027175,4.91677,-220.264,-90.7325,555.94,0.405794,4.91677,4.457,1.809,1.686,0.00100394,0.0257298
1.52E+18,17.0971,-0.312611,-0.939057,-0.019797,4.70414,-220.72,-90.751,556.02,0.414728,4.70414,4.86912,2.76273,2.30232,18.0237,-0.504593,-1.00148,-0.0291646,4.94699,-219.8,-90.5343,555.941,0.405594,4.94699,4.457,1.809,1.686,0.00104232,0.0343875
1.52E+18,17.1352,-0.294195,-0.925035,0.0108068,4.731,-220.289,-90.5077,556.023,0.446477,4.731,4.86714,2.76106,2.30066,17.995,-0.545258,-0.991558,-0.0308452,4.97765,-219.405,-90.3715,555.939,0.405078,4.97765,4.457,1.809,1.686,0.000871586,0.0270535
1.52E+18,17.0611,-0.304198,-0.90574,0.0174591,4.77244,-219.834,-90.2918,556.037,0.453897,4.77244,4.86212,2.75877,2.29741,17.967,-0.575195,-0.986128,-0.0313516,5.00929,-218.901,-90.1534,555.937,0.405346,5.00929,4.457,1.809,1.686,0.000885051,0.0344621
1.52E+18,17,-0.333709,-0.928389,0.012051,4.77138,-219.388,-90.1194,556.009,0.448303,4.77138,4.85841,2.76383,2.3004,17.9396,-0.591632,-0.981894,-0.0309893,5.0371,-218.429,-89.9554,555.935,0.405519,5.0371,4.457,1.809,1.686,0.000887793,0.0324479
1.52E+18,16.9732,-0.293302,-0.929856,0.0242754,4.80231,-218.947,-89.8781,556.004,0.460128,4.80231,4.85537,2.76518,2.30031,17.9138,-0.601963,-0.979806,-0.0302376,5.06904,-217.965,-89.7601,555.933,0.405864,5.06904,4.457,1.809,1.686,0.000987855,0.0245979
1.52E+18,16.9538,-0.283314,-0.914031,0.0216394,4.8257,-218.495,-89.6701,556.008,0.456871,4.8257,4.85465,2.7692,2.30283,17.8893,-0.608031,-0.969518,-0.0286775,5.09633,-217.512,-89.5694,555.93,0.406808,5.09633,4.457,1.809,1.686,0.000919238,0.0306213
1.52E+18,16.9127,-0.275252,-0.897713,0.0152751,4.85517,-218.035,-89.4682,556.016,0.449458,4.85517,4.85496,2.77047,2.30326,17.8675,-0.605318,-0.96366,-0.0256122,5.13364,-217.031,-89.3652,555.926,0.408823,5.13364,4.457,1.809,1.686,0.00117328,0.0318569
1.52E+18,16.9078,-0.281475,-0.923813,-0.00287705,4.90451,-217.546,-89.2714,555.985,0.430165,4.90451,4.85381,2.77084,2.3024,17.8492,-0.598057,-0.963098,-0.0223685,5.16474,-216.56,-89.1632,555.922,0.41093,5.16474,4.457,1.809,1.686,0.001005,0.0326273
1.52E+18,16.88,-0.300803,-0.920645,-0.0208492,4.92425,-217.07,-89.0959,555.983,0.411134,4.92425,4.85526,2.77317,2.30413,17.8325,-0.589388,-0.962104,-0.0202796,5.1956,-216.086,-88.9587,555.918,0.411944,5.1956,4.457,1.809,1.686,0.00110176,0.0268995
1.52E+18,16.857,-0.320991,-0.887959,-0.040977,4.94979,-216.586,-88.9269,556.005,0.389479,4.94979,4.85579,2.77448,2.30456,17.8186,-0.572746,-0.956794,-0.018412,5.2242,-215.609,-88.7537,555.912,0.412282,5.2242,4.457,1.809,1.686,0.000848887,0.0327222
1.52E+18,16.8392,-0.316315,-0.88371,-0.0473131,4.96007,-216.117,-88.7474,556.002,0.381131,4.96007,4.8549,2.77458,2.30423,17.8085,-0.543939,-0.956019,-0.0152916,5.24555,-215.143,-88.551,555.906,0.413392,5.24555,4.457,1.809,1.686,0.00107057,0.0263726
1.52E+18,16.8096,-0.347006,-0.889836,-0.0614088,4.98923,-215.616,-88.6012,556.001,0.36464,4.98923,4.85226,2.78247,2.30868,17.8002,-0.508533,-0.966576,-0.0118702,5.2709,-214.65,-88.3382,555.901,0.414408,5.2709,4.457,1.809,1.686,0.00102953,0.0264789
1.52E+18,16.8263,-0.313416,-0.870132,-0.0540082,5.05904,-215.109,-88.3886,556.022,0.369397,5.05904,4.84634,2.78161,2.30854,17.7941,-0.465282,-0.973857,-0.00841799,5.29215,-214.167,-88.1286,555.896,0.415193,5.29215,4.457,1.809,1.686,0.000926258,0.0261021
1.52E+18,16.8276,-0.240112,-0.869051,-0.0254121,5.07485,-214.645,-88.1575,556.02,0.395079,5.07485,4.84517,2.78262,2.30883,17.7907,-0.413114,-0.974893,-0.00485677,5.31967,-213.698,-87.9214,555.892,0.415848,5.31967,4.457,1.809,1.686,0.000865042,0.0336248
1.52E+18,16.8192,-0.193411,-0.882235,-0.0185146,5.11593,-214.147,-87.9495,556.003,0.398712,5.11593,4.83991,2.78007,2.30659,17.7897,-0.357095,-0.973053,-0.000955485,5.3449,-213.196,-87.7052,555.889,0.416481,5.3449,4.457,1.809,1.686,0.000964195,0.0339426
1.52E+18,16.8317,-0.120059,-0.887443,0.00456316,5.15931,-213.657,-87.7107,555.995,0.418883,5.15931,4.83987,2.77862,2.30561,17.7906,-0.301183,-0.973152,0.00308921,5.37412,-212.709,-87.4898,555.886,0.417617,5.37412,4.457,1.809,1.686,0.000936023,0.025671
1.52E+18,16.8487,-0.0479938,-0.870235,0.0242025,5.20894,-213.158,-87.475,556.012,0.435458,5.20894,4.83472,2.78209,2.30679,17.7928,-0.239276,-0.978727,0.0072754,5.4006,-212.22,-87.272,555.88,0.418738,5.4006,4.457,1.809,1.686,0.000868703,0.0331281
1.52E+18,16.8533,0.0719785,-0.885315,0.0636046,5.23678,-212.688,-87.2026,556.004,0.471648,5.23678,4.8243,2.78749,2.31117,17.7963,-0.175664,-0.986629,0.0111413,5.4331,-211.727,-87.055,555.878,0.419384,5.4331,4.457,1.809,1.686,0.00133377,0.0304709
1.52E+18,16.8573,0.162593,-0.896679,0.0802735,5.24469,-212.219,-86.9587,556.001,0.485443,5.24469,4.82324,2.78756,2.31021,17.8014,-0.115383,-0.99816,0.0146589,5.46392,-211.245,-86.8412,555.875,0.420034,5.46392,4.457,1.809,1.686,0.00112869,0.0268649
1.52E+18,16.865,0.252358,-0.905633,0.0984234,5.30171,-211.72,-86.6974,556.004,0.50105,5.30171,4.80948,2.78525,2.30982,17.8072,-0.0590004,-1.01156,0.0180759,5.48909,-210.734,-86.6138,555.873,0.42092,5.48909,4.457,1.809,1.686,0.00101555,0.0251883
1.52E+18,16.8527,0.356385,-0.937409,0.118817,5.30597,-211.26,-86.427,555.989,0.519495,5.30597,4.80808,2.78749,2.31068,17.8131,-0.0123579,-1.02803,0.0206,5.51142,-210.235,-86.3911,555.873,0.421497,5.51142,4.457,1.809,1.686,0.00124004,0.03325
1.52E+18,16.8809,0.358602,-0.963951,0.0950492,5.33723,-210.739,-86.228,555.972,0.494511,5.33723,4.80551,2.79258,2.31684,17.8196,0.0228225,-1.03988,0.0219573,5.54148,-209.746,-86.1714,555.873,0.421653,5.54148,4.457,1.809,1.686,0.00121033,0.0313434
1.52E+18,16.8814,0.375458,-0.963573,0.0768716,5.37416,-210.221,-86.0081,555.975,0.475506,5.37416,4.80323,2.79464,2.31923,17.8255,0.0521443,-1.04442,0.0228985,5.572,-209.228,-85.9387,555.87,0.421773,5.572,4.457,1.809,1.686,0.00113974,0.0335538
1.52E+18,16.8833,0.40634,-0.962445,0.0728793,5.3921,-209.722,-85.7753,555.973,0.470981,5.3921,4.80362,2.79544,2.31965,17.8315,0.0779579,-1.0439,0.0242108,5.599,-208.723,-85.7095,555.867,0.422569,5.599,4.457,1.809,1.686,0.000997849,0.0288548
1.52E+18,16.9256,0.330993,-0.978551,0.0109441,5.42847,-209.156,-85.6295,555.954,0.408526,5.42847,4.79914,2.7934,2.3189,17.8374,0.103845,-1.04439,0.0252803,5.62677,-208.229,-85.485,555.865,0.423141,5.62677,4.457,1.809,1.686,0.00119073,0.0270699
1.52E+18,16.8912,0.325279,-0.984032,0.0103339,5.41826,-208.657,-85.4336,555.941,0.407524,5.41826,4.79803,2.7952,2.31994,17.8427,0.126101,-1.03806,0.0256408,5.65469,-207.704,-85.2485,555.864,0.423117,5.65469,4.457,1.809,1.686,0.00095863,0.0282229
1.52E+18,16.898,0.27778,-0.97361,-0.0306416,5.45426,-208.11,-85.2597,555.929,0.366353,5.45426,4.79535,2.79399,2.3181,17.8471,0.145399,-1.01736,0.0260952,5.67937,-207.185,-85.0141,555.862,0.423398,5.67937,4.457,1.809,1.686,0.000875075,0.0292213
1.52E+18,16.9147,0.342074,-0.945363,-0.00783049,5.49273,-207.606,-84.9836,555.935,0.388936,5.49273,4.79284,2.79838,2.32043,17.8505,0.165912,-0.994862,0.0269786,5.70002,-206.677,-84.7838,555.861,0.424054,5.70002,4.457,1.809,1.686,0.000963747,0.0353006
1.52E+18,16.9947,0.374726,-0.910025,0.00433766,5.52355,-207.088,-84.7362,555.95,0.400896,5.52355,4.79118,2.79879,2.32055,17.852,0.18611,-0.973836,0.0275026,5.71927,-206.227,-84.5783,555.861,0.424371,5.71927,4.457,1.809,1.686,0.000906499,0.0333897
1.52E+18,16.9536,0.360932,-0.86952,-0.0136083,5.56566,-206.543,-84.5234,555.962,0.382959,5.56566,4.78864,2.80022,2.32175,17.8514,0.199845,-0.948364,0.0276168,5.7328,-205.656,-84.3243,555.856,0.424525,5.7328,4.457,1.809,1.686,0.000862818,0.0342148
1.52E+18,16.946,0.359317,-0.842755,-0.0205257,5.59723,-206.008,-84.2984,555.961,0.376197,5.59723,4.78772,2.80031,2.32206,17.8485,0.214167,-0.923663,0.0282105,5.74454,-205.123,-84.0825,555.852,0.425299,5.74454,4.457,1.809,1.686,0.00116344,0.0277426
1.52E+18,16.9515,0.36672,-0.83361,-0.0211836,5.62141,-205.477,-84.0638,555.954,0.375748,5.62141,4.78633,2.78852,2.31078,17.8433,0.225807,-0.908104,0.0283929,5.75727,-204.603,-83.8479,555.851,0.425737,5.75727,4.457,1.809,1.686,0.0010084,0.0329522
1.52E+18,16.9498,0.372025,-0.821619,-0.0156806,5.61851,-204.964,-83.8372,555.955,0.381564,5.61851,4.78622,2.78764,2.30945,17.8377,0.23452,-0.899213,0.028098,5.7718,-204.096,-83.6194,555.848,0.425786,5.7718,4.457,1.809,1.686,0.00115643,0.0338111
1.52E+18,16.9172,0.359381,-0.868562,-0.0207666,5.61943,-204.446,-83.6198,555.894,0.377105,5.61943,4.78131,2.78833,2.31069,17.8316,0.239946,-0.888708,0.0280311,5.78537,-203.558,-83.3749,555.844,0.426394,5.78537,4.457,1.809,1.686,0.00196958,0.0240583
1.52E+18,16.9306,0.37756,-0.835293,-0.0131368,5.63988,-203.924,-83.3685,555.907,0.385357,5.63988,4.78336,2.78719,2.30931,17.8252,0.24263,-0.870285,0.0279647,5.79486,-203.049,-83.145,555.841,0.427001,5.79486,4.457,1.809,1.686,0.00115803,0.0338717
1.52E+18,16.899,0.326323,-0.830621,-0.0220198,5.64585,-203.387,-83.1815,555.896,0.377309,5.64585,4.78298,2.79345,2.31317,17.8175,0.243849,-0.857337,0.0272979,5.80573,-202.51,-82.8995,555.838,0.427221,5.80573,4.457,1.809,1.686,0.000905212,0.0345454
1.52E+18,16.8861,0.399048,-0.855916,0.0155453,5.64688,-202.895,-82.8799,555.869,0.415572,5.64688,4.78244,2.79352,2.31121,17.8097,0.247596,-0.853925,0.026866,5.82066,-201.985,-82.6592,555.837,0.427546,5.82066,4.457,1.809,1.686,0.000897379,0.0315033
1.52E+18,16.8759,0.4646,-0.850128,0.0504536,5.64439,-202.409,-82.5883,555.872,0.451227,5.64439,4.78182,2.79692,2.31423,17.8023,0.246,-0.850925,0.0269317,5.84068,-201.471,-82.4275,555.836,0.428425,5.84068,4.457,1.809,1.686,0.00134347,0.0243175
1.52E+18,16.851,0.475495,-0.839039,0.0549248,5.66573,-201.887,-82.3338,555.872,0.456804,5.66573,4.78187,2.79659,2.31374,17.7955,0.240985,-0.838982,0.0263808,5.85694,-200.927,-82.1795,555.834,0.429037,5.85694,4.457,1.809,1.686,0.00102278,0.0325131
1.52E+18,16.8564,0.498194,-0.799415,0.066289,5.70892,-201.357,-82.0602,555.898,0.469409,5.70892,4.77744,2.79825,2.31502,17.7906,0.233714,-0.828465,0.0252795,5.88412,-200.396,-81.9357,555.83,0.429215,5.88412,4.457,1.809,1.686,0.000860885,0.0347636
1.52E+18,16.8463,0.504261,-0.797234,0.0593292,5.70428,-200.848,-81.8134,555.893,0.463614,5.70428,4.77672,2.79614,2.31193,17.7874,0.222376,-0.823139,0.0237522,5.91393,-199.874,-81.7011,555.827,0.428881,5.91393,4.457,1.809,1.686,0.000892168,0.0327405
1.52E+18,16.88,0.459836,-0.784983,0.0333407,5.69605,-200.323,-81.6121,555.891,0.438884,5.69605,4.77704,2.79621,2.31197,17.7858,0.209779,-0.815406,0.0227535,5.93885,-199.394,-81.4832,555.822,0.429151,5.93885,4.457,1.809,1.686,0.00103434,0.0252044
1.52E+18,16.8594,0.50214,-0.76469,0.0596014,5.70302,-199.826,-81.3266,555.9,0.466473,5.70302,4.77891,2.79491,2.30999,17.7866,0.196433,-0.808449,0.0215588,5.95635,-198.856,-81.2388,555.814,0.429323,5.95635,4.457,1.809,1.686,0.000942862,0.0332906
1.52E+18,16.8574,0.477721,-0.755501,0.0337149,5.72841,-199.286,-81.0942,555.903,0.441903,5.72841,4.77404,2.79659,2.31011,17.7884,0.181368,-0.808231,0.0203908,5.96938,-198.317,-80.9948,555.809,0.429473,5.96938,4.457,1.809,1.686,0.000955234,0.0352515
1.52E+18,16.8633,0.471373,-0.735126,0.0296319,5.7624,-198.748,-80.8378,555.929,0.439403,5.7624,4.76795,2.79751,2.30973,17.7913,0.164085,-0.815634,0.0193847,5.98024,-197.779,-80.7475,555.807,0.430053,5.98024,4.457,1.809,1.686,0.00107443,0.028804
1.52E+18,16.8697,0.303497,-0.733759,-0.0520379,5.78538,-198.146,-80.7265,555.929,0.359389,5.78538,4.7643,2.79974,2.31151,17.7953,0.144488,-0.823085,0.0184462,5.99625,-197.239,-80.4996,555.804,0.430762,5.99625,4.457,1.809,1.686,0.000879955,0.0337618
1.52E+18,16.8674,0.247238,-0.74009,-0.0594478,5.80056,-197.596,-80.5162,555.923,0.353561,5.80056,4.76261,2.80173,2.3117,17.8006,0.125218,-0.830042,0.0172249,6.01134,-196.697,-80.251,555.8,0.431074,6.01134,4.457,1.809,1.686,0.00103241,0.0307445
1.52E+18,16.879,0.223829,-0.748436,-0.055404,5.83043,-197.047,-80.2688,555.926,0.359197,5.83043,4.76183,2.7939,2.30397,17.8056,0.103592,-0.845658,0.0158764,6.02621,-196.155,-80.0031,555.796,0.431266,6.02621,4.457,1.809,1.686,0.000930747,0.0332236
1.52E+18,16.8602,0.181167,-0.784342,-0.050512,5.81832,-196.516,-80.0473,555.907,0.36577,5.81832,4.76165,2.78723,2.29822,17.8098,0.0820082,-0.863571,0.014331,6.03857,-195.612,-79.752,555.796,0.431347,6.03857,4.457,1.809,1.686,0.0012108,0.0294164
1.52E+18,16.8242,0.129969,-0.805133,-0.0612311,5.84853,-195.924,-79.8103,555.898,0.356578,5.84853,4.75944,2.7717,2.28117,17.8128,0.0624126,-0.879008,0.0125926,6.04917,-194.996,-79.4689,555.793,0.431109,6.04917,4.457,1.809,1.686,0.000942066,0.028305
1.52E+18,16.8725,0.183975,-0.826951,-0.0208823,5.86383,-195.43,-79.5115,555.886,0.397921,5.86383,4.75814,2.75708,2.26687,17.8132,0.0492139,-0.891188,0.0115812,6.05544,-194.519,-79.2504,555.792,0.431037,6.05544,4.457,1.809,1.686,0.000939045,0.0329412
1.52E+18,16.8719,0.165336,-0.84091,-0.0179366,5.88324,-194.879,-79.2678,555.88,0.401789,5.88324,4.75857,2.75486,2.26469,17.811,0.0359538,-0.902247,0.0109878,6.05918,-193.972,-79.0018,555.789,0.431291,6.05918,4.457,1.809,1.686,0.000976112,0.0336313
1.52E+18,16.9664,0.208577,-0.854163,0.016602,6.01965,-194.263,-78.9305,555.863,0.43704,6.01965,4.75673,2.75827,2.26962,17.807,0.0268095,-0.902032,0.0105451,6.06914,-193.424,-78.7523,555.787,0.431487,6.06914,4.457,1.809,1.686,0.000978794,0.0337632
1.52E+18,16.951,0.224064,-0.864918,0.0238249,6.00331,-193.734,-78.663,555.838,0.444933,6.00331,4.75129,2.75274,2.26399,17.8005,0.0164107,-0.888825,0.00975531,6.07964,-192.875,-78.5047,555.786,0.431312,6.07964,4.457,1.809,1.686,0.000933263,0.0338715
1.52E+18,16.9351,0.227786,-0.861651,0.0332783,5.99337,-193.201,-78.4007,555.827,0.455345,5.99337,4.7495,2.75096,2.26249,17.7929,0.0031247,-0.875224,0.00927941,6.08994,-192.327,-78.2538,555.784,0.431741,6.08994,4.457,1.809,1.686,0.000859321,0.0340321
1.52E+18,16.9104,0.204212,-0.841593,0.0210897,5.97948,-192.658,-78.1683,555.832,0.443891,5.97948,4.74966,2.75197,2.26249,17.7837,-0.00607249,-0.862355,0.00979127,6.09896,-191.776,-78.0014,555.781,0.432937,6.09896,4.457,1.809,1.686,0.000948633,0.0346198
1.52E+18,16.9002,0.206909,-0.826015,0.0258498,5.99294,-192.11,-77.9107,555.842,0.449071,5.99294,4.74201,2.75173,2.26117,17.7734,-0.00981081,-0.86147,0.0105752,6.11134,-191.226,-77.7493,555.776,0.434098,6.11134,4.457,1.809,1.686,0.00102599,0.0292283
1.52E+18,16.8874,0.185896,-0.826751,0.0138258,6.00037,-191.553,-77.6717,555.849,0.437599,6.00037,4.74177,2.7515,2.26053,17.7626,-0.0129243,-0.873826,0.011307,6.1215,-190.675,-77.4926,555.773,0.435343,6.1215,4.457,1.809,1.686,0.00102467,0.0287376
1.52E+18,16.8906,0.222913,-0.848291,0.0310418,6.0306,-191.004,-77.3748,555.838,0.455209,6.0306,4.7406,2.74957,2.26067,17.7509,-0.0155,-0.885284,0.0122168,6.136,-190.123,-77.2377,555.773,0.436615,6.136,4.457,1.809,1.686,0.000961984,0.0334982
1.52E+18,16.8482,0.20713,-0.931429,0.0247823,5.99097,-190.477,-77.1402,555.756,0.449569,5.99097,4.72801,2.74532,2.25609,17.738,-0.0202239,-0.886238,0.0130195,6.14256,-189.571,-76.9807,555.773,0.438015,6.14256,4.457,1.809,1.686,0.000948054,0.0350462
1.52E+18,16.8308,0.23856,-0.940507,0.0305237,6.0007,-189.941,-76.8527,555.742,0.455832,6.0007,4.72449,2.74494,2.2546,17.7245,-0.0209467,-0.882444,0.0136769,6.15136,-189.018,-76.7204,555.771,0.439186,6.15136,4.457,1.809,1.686,0.000906832,0.0334116
1.52E+18,16.7966,0.209215,-0.933617,0.00308006,5.98534,-189.396,-76.6301,555.736,0.428771,5.98534,4.72123,2.74319,2.25056,17.7117,-0.0202549,-0.871839,0.0148418,6.15599,-188.466,-76.4613,555.768,0.440729,6.15599,4.457,1.809,1.686,0.000884697,0.0255782
1.52E+18,16.7421,0.168597,-0.955123,-0.0194152,5.94766,-188.864,-76.4245,555.706,0.40674,5.94766,4.71667,2.73853,2.24464,17.6997,-0.0183566,-0.866295,0.0164265,6.16084,-187.913,-76.1991,555.764,0.442792,6.16084,4.457,1.809,1.686,0.0010683,0.0335026
1.52E+18,16.7298,0.152126,-0.921486,-0.0337245,5.9777,-188.301,-76.1817,555.737,0.392714,5.9777,4.71146,2.73504,2.24191,17.6887,-0.0119769,-0.86848,0.0173503,6.17842,-187.359,-75.9346,555.759,0.443996,6.17842,4.457,1.809,1.686,0.000881708,0.0320042
1.52E+18,16.7007,0.156616,-0.926173,-0.0306187,5.9762,-187.76,-75.9336,555.738,0.395701,5.9762,4.70906,2.73303,2.24018,17.6807,0.00273315,-0.880276,0.0186266,6.20626,-186.803,-75.6685,555.753,0.445146,6.20626,4.457,1.809,1.686,0.000940984,0.0330715
1.52E+18,16.7256,0.188709,-0.921626,-0.0194344,6.05016,-187.18,-75.6387,555.756,0.406701,6.05016,4.69889,2.73272,2.23976,17.6777,0.0173222,-0.902907,0.0205593,6.25356,-186.242,-75.4011,555.746,0.44691,6.25356,4.457,1.809,1.686,0.000880743,0.0330156
1.52E+18,16.7303,0.180679,-0.938842,-0.0173021,6.08122,-186.608,-75.3827,555.758,0.409089,6.08122,4.70039,2.73348,2.23981,17.6794,0.0246684,-0.928785,0.022082,6.28354,-185.679,-75.1321,555.74,0.448662,6.28354,4.457,1.809,1.686,0.00223318,0.0246808
1.52E+18,16.7283,0.215676,-0.95492,-0.00642603,6.10076,-186.053,-75.1007,555.766,0.41953,6.10076,4.70151,2.73126,2.23636,17.6841,0.0462768,-0.958757,0.0234922,6.29713,-185.113,-74.8599,555.735,0.449693,6.29713,4.457,1.809,1.686,0.00105488,0.0347425
1.52E+18,16.7389,0.237691,-0.923964,-0.000233048,6.13384,-185.483,-74.826,555.774,0.425342,6.13384,4.69846,2.73237,2.23687,17.6889,0.0674547,-0.940017,0.0248051,6.30249,-184.549,-74.5886,555.73,0.450627,6.30249,4.457,1.809,1.686,0.00101957,0.033093
1.52E+18,16.7527,0.256647,-0.855123,0.00553783,6.16424,-184.911,-74.5509,555.78,0.430908,6.16424,4.6972,2.73029,2.234,17.6942,0.0864349,-0.879468,0.025713,6.30972,-183.984,-74.317,555.725,0.4514,6.30972,4.457,1.809,1.686,0.000860641,0.0335451
1.52E+18,16.7511,0.288275,-0.791943,0.0170605,6.17033,-184.356,-74.274,555.785,0.442038,6.17033,4.69733,2.72853,2.23299,17.7019,0.110041,-0.824163,0.0267863,6.31633,-183.418,-74.0438,555.717,0.452165,6.31633,4.457,1.809,1.686,0.00106362,0.0346696
1.52E+18,16.7757,0.437116,-0.748728,0.0870315,6.20475,-183.828,-73.8822,555.793,0.511526,6.20475,4.69902,2.72945,2.235,17.7116,0.130809,-0.79374,0.0279684,6.32397,-182.851,-73.7752,555.708,0.452912,6.32397,4.457,1.809,1.686,0.000859332,0.026598
1.52E+18,16.8278,0.450568,-0.715073,0.076087,6.27386,-183.224,-73.5891,555.827,0.500916,6.27386,4.69157,2.72785,2.23353,17.7229,0.142206,-0.805886,0.0284984,6.33196,-182.286,-73.5,555.698,0.453796,6.33196,4.457,1.809,1.686,0.000899424,0.0254152
1.52E+18,16.8618,0.449623,-0.781803,0.0555006,6.30157,-182.631,-73.3206,555.81,0.480322,6.30157,4.68849,2.70248,2.20961,17.7364,0.158905,-0.868196,0.0291273,6.34317,-181.718,-73.2236,555.689,0.454449,6.34317,4.457,1.809,1.686,0.000954694,0.0340757
1.52E+18,16.8726,0.47378,-0.852141,0.0382054,6.29886,-182.066,-73.0411,555.811,0.462853,6.29886,4.68543,2.70427,2.21105,17.7511,0.179783,-0.949385,0.0302108,6.35447,-181.148,-72.9451,555.683,0.455406,6.35447,4.457,1.809,1.686,0.00109263,0.0246005
1.52E+18,16.9101,0.436025,-0.873962,0.0013091,6.33507,-181.448,-72.804,555.831,0.425913,6.33507,4.67964,2.70657,2.2122,17.7643,0.200676,-0.998242,0.031405,6.36295,-180.578,-72.6639,555.68,0.456603,6.36295,4.457,1.809,1.686,0.000898511,0.0333278
1.52E+18,16.932,0.442872,-0.878785,-0.0101575,6.34679,-180.864,-72.5328,555.819,0.414419,6.34679,4.67417,2.70722,2.21141,17.776,0.22302,-0.994495,0.032192,6.37033,-180.009,-72.3828,555.676,0.457388,6.37033,4.457,1.809,1.686,0.00109425,0.033994
1.52E+18,16.9593,0.39024,-0.865277,-0.0590482,6.36157,-180.248,-72.3158,555.788,0.365283,6.36157,4.67767,2.71389,2.23133,17.7865,0.245407,-0.956083,0.0331947,6.37524,-179.439,-72.1052,555.67,0.458157,6.37524,4.457,1.809,1.686,0.00195545,0.0326499
1.52E+18,16.9721,0.357939,-0.853126,-0.0755997,6.35969,-179.656,-72.0776,555.769,0.34903,6.35969,4.67706,2.70853,2.22728,17.7958,0.261215,-0.933007,0.0345307,6.3853,-178.869,-71.8247,555.663,0.459766,6.3853,4.457,1.809,1.686,0.000879818,0.0326119
1.52E+18,16.9587,0.317727,-0.853012,-0.0699965,6.32649,-179.086,-71.8481,555.768,0.355438,6.32649,4.67613,2.7171,2.23541,17.8038,0.271374,-0.938529,0.0356986,6.38841,-178.301,-71.54,555.657,0.461695,6.38841,4.457,1.809,1.686,0.000907225,0.026278
1.52E+18,16.9535,0.297501,-0.909305,-0.0793274,6.29868,-178.519,-71.5904,555.727,0.347163,6.29868,4.66919,2.69781,2.22183,17.8106,0.279835,-0.959094,0.0365481,6.396,-177.734,-71.2508,555.653,0.463574,6.396,4.457,1.809,1.686,0.00097476,0.0250988
1.52E+18,16.9534,0.343476,-0.908163,-0.0362205,6.28733,-177.972,-71.2682,555.746,0.391408,6.28733,4.66598,2.69354,2.21939,17.8155,0.282868,-0.978376,0.0374755,6.39622,-177.165,-70.9645,555.652,0.465613,6.39622,4.457,1.809,1.686,0.00110962,0.0332897
1.52E+18,16.9597,0.419689,-0.912147,0.0204084,6.28718,-177.431,-70.9122,555.749,0.449306,6.28718,4.66045,2.69993,2.22544,17.8185,0.287292,-0.986063,0.0386722,6.40043,-176.598,-70.674,555.65,0.46807,6.40043,4.457,1.809,1.686,0.00101835,0.033935
1.52E+18,16.9809,0.460377,-0.891536,0.0424813,6.32367,-176.858,-70.586,555.766,0.472383,6.32367,4.65499,2.69915,2.22535,17.8201,0.295808,-0.98416,0.0400609,6.40307,-176.031,-70.3842,555.647,0.470441,6.40307,4.457,1.809,1.686,0.000968388,0.0327084
1.52E+18,16.9631,0.538855,-0.90114,0.0853707,6.30234,-176.337,-70.239,555.755,0.516301,6.30234,4.65288,2.70044,2.22559,17.8206,0.302956,-0.98228,0.0417958,6.40972,-175.462,-70.0938,555.646,0.473185,6.40972,4.457,1.809,1.686,0.00101069,0.0263053
1.52E+18,16.907,0.623979,-0.905823,0.16038,6.24956,-175.852,-69.9008,555.754,0.592361,6.24956,4.64135,2.72586,2.24536,17.821,0.312191,-0.984189,0.0440711,6.41678,-174.894,-69.7999,555.644,0.476497,6.41678,4.457,1.809,1.686,0.00088574,0.0328524
1.52E+18,16.8861,0.717597,-0.902289,0.19771,6.25445,-175.338,-69.5389,555.754,0.630803,6.25445,4.64363,2.72653,2.24643,17.821,0.31913,-0.980246,0.0460186,6.40993,-174.326,-69.5069,555.641,0.479545,6.40993,4.457,1.809,1.686,0.000869923,0.0333382
1.52E+18,16.8757,0.826465,-0.88401,0.234105,6.28404,-174.822,-69.156,555.768,0.668425,6.28404,4.63902,2.72684,2.24805,17.82,0.327853,-0.974587,0.0494185,6.41058,-173.76,-69.2096,555.64,0.484155,6.41058,4.457,1.809,1.686,0.000979788,0.0322877
1.52E+18,16.8451,0.954694,-0.893872,0.271725,6.28196,-174.337,-68.758,555.758,0.707593,6.28196,4.63894,2.72879,2.25011,17.818,0.335266,-0.971153,0.0529267,6.3994,-173.197,-68.9076,555.641,0.489188,6.3994,4.457,1.809,1.686,0.000887105,0.0331504
1.52E+18,16.8584,0.96924,-0.897775,0.254464,6.31089,-173.765,-68.4423,555.744,0.691932,6.31089,4.64188,2.72802,2.25348,17.8136,0.339492,-0.958539,0.0564104,6.39404,-172.635,-68.6071,555.643,0.494256,6.39404,4.457,1.809,1.686,0.000882226,0.0236213
1.52E+18,16.8593,0.999105,-0.883548,0.236197,6.31584,-173.209,-68.1164,555.739,0.675333,6.31584,4.64305,2.72491,2.25406,17.8081,0.350972,-0.936396,0.0584874,6.38655,-172.077,-68.2989,555.645,0.497977,6.38655,4.457,1.809,1.686,0.00113505,0.0259097
1.52E+18,16.8698,1.0198,-0.858313,0.213949,6.32398,-172.64,-67.8013,555.74,0.654346,6.32398,4.64561,2.72854,2.25652,17.8021,0.369105,-0.907902,0.0606102,6.39606,-171.522,-67.9917,555.648,0.501359,6.39606,4.457,1.809,1.686,0.000898398,0.0338039
1.52E+18,16.8953,1.01604,-0.830156,0.179432,6.3482,-172.048,-67.4985,555.744,0.621215,6.3482,4.64671,2.73033,2.25724,17.7957,0.388013,-0.881326,0.0639532,6.39114,-170.968,-67.6806,555.652,0.506095,6.39114,4.457,1.809,1.686,0.000862361,0.03361
1.52E+18,16.93,0.918567,-0.805956,0.116111,6.35103,-171.409,-67.2729,555.741,0.55943,6.35103,4.64408,2.72827,2.26047,17.7903,0.406271,-0.853526,0.0679085,6.40195,-170.414,-67.3661,555.655,0.511571,6.40195,4.457,1.809,1.686,0.000882333,0.032569
1.52E+18,16.9887,0.784806,-0.805989,0.028887,6.39078,-170.734,-67.0674,555.721,0.473854,6.39078,4.64025,2.72677,2.26077,17.7844,0.424078,-0.833185,0.0717937,6.39881,-169.863,-67.0501,555.66,0.517091,6.39881,4.457,1.809,1.686,0.000876393,0.033228
1.52E+18,17.0087,0.654311,-0.794694,-0.0199077,6.39424,-170.097,-66.8677,555.722,0.427034,6.39424,4.6348,2.72881,2.26015,17.7765,0.438148,-0.820251,0.0756255,6.38562,-169.313,-66.7305,555.667,0.522892,6.38562,4.457,1.809,1.686,0.000929228,0.0261501
1.52E+18,16.9977,0.591867,-0.783159,-0.0413324,6.38339,-169.519,-66.6164,555.73,0.407764,6.38339,4.63,2.72558,2.25592,17.767,0.453664,-0.812256,0.0805522,6.37973,-168.768,-66.4065,555.673,0.530011,6.37973,4.457,1.809,1.686,0.000992057,0.0356809
1.52E+18,17.0118,0.578224,-0.764675,-0.0310728,6.41111,-168.941,-66.3074,555.747,0.420253,6.41111,4.62314,2.72557,2.25671,17.7556,0.473708,-0.808872,0.0857307,6.37068,-168.228,-66.0765,555.677,0.537432,6.37068,4.457,1.809,1.686,0.000907147,0.0353043
1.52E+18,17.0042,0.633613,-0.764989,0.0267391,6.39608,-168.414,-65.9412,555.752,0.480485,6.39608,4.62124,2.72645,2.25764,17.7426,0.497314,-0.80849,0.0912009,6.3753,-167.693,-65.7395,555.682,0.545343,6.3753,4.457,1.809,1.686,0.000882291,0.0327154
1.52E+18,16.9816,0.71064,-0.774546,0.0794805,6.36754,-167.908,-65.5626,555.75,0.53547,6.36754,4.61971,2.72694,2.25795,17.7292,0.526224,-0.81072,0.0959942,6.38188,-167.158,-65.3985,555.687,0.552355,6.38188,4.457,1.809,1.686,0.000955458,0.033414
1.52E+18,16.972,0.697019,-0.75947,0.0615323,6.37079,-167.346,-65.2665,555.768,0.519249,6.37079,4.61727,2.71669,2.24726,17.7153,0.564214,-0.813148,0.100165,6.38331,-166.623,-65.0567,555.689,0.558206,6.38331,4.457,1.809,1.686,0.00110404,0.0341233
1.52E+18,16.9623,0.788104,-0.732737,0.0977645,6.37692,-166.824,-64.8814,555.796,0.556796,6.37692,4.61099,2.71355,2.24454,17.6992,0.610524,-0.809706,0.10478,6.38103,-166.088,-64.7136,555.693,0.564077,6.38103,4.457,1.809,1.686,0.00091561,0.0254802
1.52E+18,16.9183,0.855698,-0.71578,0.131095,6.33914,-166.322,-64.536,555.814,0.591177,6.33914,4.60679,2.71051,2.2408,17.6816,0.662924,-0.807885,0.109189,6.37364,-165.556,-64.3694,555.696,0.569485,6.37364,4.457,1.809,1.686,0.000959339,0.0345133
1.52E+18,16.897,0.934393,-0.685024,0.142943,6.34223,-165.804,-64.1696,555.845,0.604112,6.34223,4.60543,2.70588,2.2369,17.6624,0.717456,-0.80534,0.113298,6.37143,-165.026,-64.023,555.699,0.574616,6.37143,4.457,1.809,1.686,0.000920891,0.0348902
1.52E+18,16.8752,1.00705,-0.696211,0.161236,6.33705,-165.292,-63.7983,555.831,0.624118,6.33705,4.59953,2.70524,2.23792,17.6423,0.761179,-0.800334,0.116498,6.37156,-164.499,-63.6759,555.701,0.579426,6.37156,4.457,1.809,1.686,0.0010195,0.025967
1.52E+18,16.8836,1.1063,-0.699122,0.175834,6.37609,-164.764,-63.387,555.827,0.640473,6.37609,4.59751,2.70317,2.2363,17.6217,0.807677,-0.797693,0.118942,6.37314,-163.973,-63.3236,555.704,0.583553,6.37314,4.457,1.809,1.686,0.0013468,0.0338647
1.52E+18,16.8717,1.11091,-0.691917,0.15037,6.37225,-164.212,-63.0694,555.833,0.616731,6.37225,4.59631,2.70462,2.2369,17.6018,0.85599,-0.793893,0.120965,6.37553,-163.449,-62.9695,555.708,0.58724,6.37553,4.457,1.809,1.686,0.00107707,0.0343799
1.52E+18,16.8684,1.13059,-0.681808,0.13349,6.37828,-163.666,-62.7259,555.835,0.60207,6.37828,4.59436,2.69278,2.22552,17.5829,0.898103,-0.784038,0.123069,6.3733,-162.927,-62.6116,555.71,0.591508,6.3733,4.457,1.809,1.686,0.000886971,0.0236802
1.52E+18,16.8392,1.17997,-0.678978,0.138685,6.35658,-163.157,-62.3688,555.84,0.609367,6.35658,4.59003,2.69325,2.22563,17.5646,0.940602,-0.785426,0.125788,6.37562,-162.405,-62.2543,555.712,0.596282,6.37562,4.457,1.809,1.686,0.000938986,0.0260441
1.52E+18,16.8009,1.1972,-0.686184,0.132097,6.32232,-162.641,-62.0445,555.848,0.604803,6.32232,4.58824,2.69242,2.22482,17.5458,0.984997,-0.799513,0.128027,6.37254,-161.884,-61.8957,555.714,0.600508,6.37254,4.457,1.809,1.686,0.00111737,0.0348714
1.52E+18,16.7678,1.2303,-0.707292,0.121009,6.3036,-162.128,-61.7013,555.851,0.595764,6.3036,4.58569,2.69093,2.22364,17.5284,1.02684,-0.821605,0.129509,6.37156,-161.361,-61.5362,555.717,0.604013,6.37156,4.457,1.809,1.686,0.000902682,0.0260294
1.52E+18,16.7277,1.23729,-0.741118,0.108226,6.26674,-161.612,-61.3846,555.835,0.585113,6.26674,4.58465,2.69005,2.22251,17.5112,1.07522,-0.836016,0.131322,6.3698,-160.843,-61.1702,555.721,0.607981,6.3698,4.457,1.809,1.686,0.00101966,0.0342837
1.52E+18,16.7058,1.26698,-0.745521,0.105138,6.26674,-161.089,-61.0389,555.835,0.584104,6.26674,4.58465,2.69005,2.22251,17.4939,1.12247,-0.83689,0.132448,6.37134,-160.326,-60.8053,555.724,0.611192,6.37134,4.457,1.809,1.686,0.000956704,0.0247231
1.52E+18,16.6616,1.31481,-0.711418,0.12188,6.24298,-160.601,-60.6773,555.841,0.603528,6.24298,4.58279,2.69145,2.22322,17.4766,1.15812,-0.803843,0.132767,6.37384,-159.809,-60.44,555.727,0.614156,6.37384,4.457,1.809,1.686,0.00146306,0.0238079
1.52E+18,16.619,1.29111,-0.642035,0.105795,6.21807,-160.089,-60.3592,555.855,0.591166,6.21807,4.58248,2.68135,2.21349,17.4608,1.17426,-0.745252,0.132485,6.37845,-159.293,-60.0721,555.728,0.617435,6.37845,4.457,1.809,1.686,0.000978305,0.025501
1.52E+18,16.5966,1.32658,-0.60738,0.117379,6.22557,-159.585,-59.9855,555.856,0.606117,6.22557,4.58242,2.67924,2.2111,17.4477,1.19741,-0.710384,0.132381,6.37866,-158.775,-59.7022,555.727,0.620682,6.37866,4.457,1.809,1.686,0.00112849,0.0275897
1.52E+18,16.5787,1.33214,-0.638819,0.116468,6.22557,-159.074,-59.6304,555.856,0.608777,6.22557,4.58242,2.67924,2.2111,17.4417,1.21211,-0.750961,0.131026,6.37826,-158.259,-59.3311,555.721,0.622844,6.37826,4.457,1.809,1.686,0.00106754,0.0325689
1.52E+18,16.5255,1.36481,-0.758476,0.144667,6.18385,-158.609,-59.2678,555.85,0.64067,6.18385,4.57917,2.67445,2.2052,17.4405,1.22508,-0.87577,0.129086,6.38302,-157.74,-58.9576,555.715,0.624791,6.38302,4.457,1.809,1.686,0.00107819,0.0274783
1.52E+18,16.5209,1.35385,-0.887768,0.122192,6.19716,-158.078,-58.9301,555.839,0.621117,6.19716,4.57477,2.67444,2.20462,17.44,1.2493,-1.0017,0.12757,6.38485,-157.222,-58.5842,555.713,0.626355,6.38485,4.457,1.809,1.686,0.000956016,0.0266512
1.52E+18,16.5122,1.41485,-0.955676,0.150879,6.21413,-157.592,-58.5202,555.848,0.653379,6.21413,4.5711,2.67639,2.20623,17.4421,1.25633,-1.0794,0.124503,6.38925,-156.701,-58.2135,555.718,0.626965,6.38925,4.457,1.809,1.686,0.000865197,0.0269774
1.52E+18,16.5227,1.48792,-0.957944,0.193596,6.24954,-157.112,-58.07,555.821,0.701081,6.24954,4.56191,2.67812,2.20819,17.4489,1.23764,-1.05162,0.120385,6.39238,-156.181,-57.8406,555.722,0.627784,6.39238,4.457,1.809,1.686,0.000947453,0.0334375
1.52E+18,16.5181,1.45767,-0.874438,0.175773,6.24307,-156.616,-57.6998,555.803,0.689497,6.24307,4.5619,2.67669,2.20569,17.4597,1.19888,-0.948014,0.115649,6.39227,-155.669,-57.4645,555.718,0.629087,6.39227,4.457,1.809,1.686,0.000873612,0.0330705
1.52E+18,16.5202,1.45079,-0.813718,0.181503,6.24449,-156.132,-57.2993,555.795,0.70185,6.24449,4.56199,2.67801,2.20755,17.474,1.15324,-0.882911,0.11056,6.39684,-155.158,-57.0854,555.711,0.630482,6.39684,4.457,1.809,1.686,0.000889611,0.0337542
1.52E+18,16.5484,1.37909,-0.830998,0.144691,6.26564,-155.595,-56.9462,555.787,0.671178,6.26564,4.56052,2.68399,2.20866,17.4926,1.11208,-0.899067,0.106186,6.40185,-154.646,-56.7048,555.704,0.632261,6.40185,4.457,1.809,1.686,0.00092895,0.0308386
1.52E+18,16.5667,1.28363,-0.919106,0.0905369,6.26473,-155.051,-56.6257,555.783,0.622488,6.26473,4.55302,2.66507,2.18891,17.5133,1.07608,-0.989433,0.102764,6.40416,-154.13,-56.3263,555.701,0.634465,6.40416,4.457,1.809,1.686,0.00118888,0.0344284
1.52E+18,16.5756,1.23802,-1.00022,0.079299,6.26473,-154.54,-56.261,555.783,0.616764,6.26473,4.55302,2.66507,2.18891,17.5315,1.03794,-1.07356,0.0994434,6.4074,-153.616,-55.9453,555.702,0.636801,6.4074,4.457,1.809,1.686,0.00122758,0.0339643
1.52E+18,16.5648,1.23689,-1.00521,0.0953101,6.24887,-154.072,-55.86,555.796,0.638629,6.24887,4.54903,2.66126,2.1855,17.5469,0.993782,-1.09076,0.0959006,6.41032,-153.105,-55.5624,555.704,0.639133,6.41032,4.457,1.809,1.686,0.00087766,0.033448
1.52E+18,16.5918,1.15098,-0.962564,0.0775981,6.27753,-153.527,-55.5067,555.794,0.626831,6.27753,4.54354,2.67131,2.19509,17.5588,0.949368,-1.04259,0.0928962,6.40874,-152.597,-55.176,555.704,0.641943,6.40874,4.457,1.809,1.686,0.00101957,0.0343834
1.52E+18,16.5946,1.09129,-0.894644,0.0707955,6.27753,-153.017,-55.1378,555.794,0.626052,6.27753,4.54354,2.67131,2.19509,17.5673,0.903355,-0.973257,0.0896928,6.41254,-152.092,-54.7871,555.701,0.644619,6.41254,4.457,1.809,1.686,0.00087411,0.0247055
1.52E+18,16.5747,1.1026,-0.852129,0.0974262,6.26115,-152.558,-54.7223,555.797,0.65823,6.26115,4.53929,2.66909,2.19111,17.5727,0.861795,-0.936533,0.0863656,6.41596,-151.586,-54.3981,555.696,0.646756,6.41596,4.457,1.809,1.686,0.000929291,0.0330609
1.52E+18,16.5853,1.04906,-0.858049,0.0835137,6.28344,-152.032,-54.3505,555.799,0.649192,6.28344,4.5388,2.67005,2.19146,17.5765,0.825531,-0.953168,0.0836376,6.42429,-151.076,-54.0109,555.687,0.648916,6.42429,4.457,1.809,1.686,0.00105733,0.0347362
1.52E+18,16.6177,0.927959,-0.890895,0.038425,6.3243,-151.448,-54.0247,555.802,0.608733,6.3243,4.53159,2.67127,2.19307,17.5765,0.796193,-0.993234,0.0814053,6.42632,-150.57,-53.6208,555.683,0.651384,6.42632,4.457,1.809,1.686,0.000938615,0.0346708
1.52E+18,16.5492,0.906715,-0.937032,0.0485359,6.32913,-150.949,-53.6247,555.8,0.62374,6.32913,4.52547,2.66967,2.18975,17.5738,0.766172,-1.03359,0.0791165,6.4304,-150.014,-53.1878,555.688,0.654068,6.4304,4.457,1.809,1.686,0.00114448,0.0289212
1.52E+18,16.6284,0.961953,-0.943117,0.0928266,6.36301,-150.466,-53.1621,555.802,0.671916,6.36301,4.52343,2.67202,2.19122,17.5681,0.735368,-1.04054,0.0769175,6.43148,-149.556,-52.8399,555.693,0.655768,6.43148,4.457,1.809,1.686,0.000956731,0.0295977
1.52E+18,16.5617,0.952027,-0.917562,0.109809,6.392,-149.963,-52.7277,555.801,0.694353,6.392,4.52187,2.6733,2.19153,17.5616,0.695799,-1.01439,0.0744232,6.43569,-148.988,-52.3923,555.69,0.658668,6.43569,4.457,1.809,1.686,0.00116862,0.0334711
1.52E+18,16.5572,0.902249,-0.872952,0.094112,6.39204,-149.454,-52.3407,555.806,0.68379,6.39204,4.52135,2.67085,2.19003,17.5548,0.649591,-0.972167,0.071236,6.43857,-148.485,-51.9986,555.689,0.660538,6.43857,4.457,1.809,1.686,0.00104376,0.0338186
1.52E+18,16.6217,0.899569,-0.875418,0.100066,6.37481,-148.974,-51.9341,555.783,0.693958,6.37481,4.52099,2.6679,2.18651,17.549,0.613921,-0.950412,0.0688013,6.44251,-148.047,-51.6539,555.69,0.662301,6.44251,4.457,1.809,1.686,0.000891834,0.0292481
1.52E+18,16.555,0.817232,-0.884432,0.0720651,6.37167,-148.444,-51.5786,555.772,0.670478,6.37167,4.51805,2.6697,2.18777,17.5448,0.585081,-0.949549,0.0670089,6.44308,-147.497,-51.2145,555.686,0.665054,6.44308,4.457,1.809,1.686,0.000906495,0.0322519
1.52E+18,16.5496,0.879726,-0.877311,0.105327,6.40057,-147.975,-51.1068,555.79,0.707269,6.40057,4.51163,2.66961,2.18696,17.5419,0.564654,-0.960829,0.0653397,6.44294,-146.98,-50.8065,555.686,0.666952,6.44294,4.457,1.809,1.686,0.000880525,0.0338304
1.52E+18,16.5753,0.881681,-0.871391,0.0990268,6.43517,-147.456,-50.6882,555.803,0.703676,6.43517,4.5093,2.66925,2.18649,17.5415,0.555453,-0.971653,0.064357,6.44984,-146.477,-50.4094,555.682,0.668699,6.44984,4.457,1.809,1.686,0.00100112,0.0339942
1.52E+18,16.5945,0.900385,-0.864427,0.102324,6.43517,-146.965,-50.2695,555.803,0.70956,6.43517,4.5093,2.66925,2.18649,17.543,0.547127,-0.964746,0.0638206,6.44957,-145.986,-50.0205,555.683,0.670736,6.44957,4.457,1.809,1.686,0.000867414,0.000136041
1.52E+18,16.6002,0.831311,-0.852404,0.0624126,6.44359,-146.413,-49.9124,555.789,0.672337,6.44359,4.50483,2.66718,2.18643,17.5464,0.538791,-0.938094,0.0632722,6.45273,-145.472,-49.612,555.681,0.672862,6.45273,4.457,1.809,1.686,0.000964667,0.0327254
1.52E+18,16.6345,0.871498,-0.84428,0.132886,6.48053,-145.917,-49.4559,555.763,0.745654,6.48053,4.4911,2.6692,2.18912,17.5519,0.532859,-0.908078,0.0634107,6.45266,-144.973,-49.2067,555.675,0.675835,6.45266,4.457,1.809,1.686,0.000912938,0.0345116
1.52E+18,16.6396,0.851925,-0.824418,0.117388,6.46358,-145.411,-49.0721,555.766,0.732568,6.46358,4.49135,2.67032,2.18978,17.5605,0.526795,-0.891921,0.0638913,6.45669,-144.474,-48.8075,555.673,0.678738,6.45669,4.457,1.809,1.686,0.00090405,0.0296221
1.52E+18,16.6514,0.801827,-0.836213,0.0948916,6.44892,-144.885,-48.7076,555.755,0.712544,6.44892,4.48825,2.67222,2.1898,17.5713,0.516635,-0.897408,0.0630015,6.45186,-143.972,-48.4085,555.668,0.680355,6.45186,4.457,1.809,1.686,0.00120662,0.000240688
1.52E+18,16.6955,0.777683,-0.850702,0.0828513,6.46572,-144.364,-48.3108,555.753,0.703025,6.46572,4.48403,2.67401,2.19053,17.584,0.507794,-0.913584,0.0617562,6.4414,-143.485,-48.0151,555.665,0.681666,6.4414,4.457,1.809,1.686,0.00115074,0.0310311
1.52E+18,16.6697,0.838696,-0.865846,0.127482,6.4284,-143.924,-47.866,555.747,0.750153,6.4284,4.47968,2.67721,2.19191,17.5961,0.507958,-0.922991,0.0601592,6.44227,-142.98,-47.5954,555.664,0.682593,6.44227,4.457,1.809,1.686,0.001101,0.0355468
1.52E+18,16.6968,0.884693,-0.87526,0.143985,6.4284,-143.458,-47.4234,555.747,0.768959,6.4284,4.47968,2.67721,2.19191,17.6074,0.505303,-0.931468,0.0583399,6.43479,-142.499,-47.1991,555.665,0.683098,6.43479,4.457,1.809,1.686,0.00111323,0.0276986
1.52E+18,16.6662,0.911632,-0.881158,0.146291,6.39418,-143.001,-47.0053,555.75,0.773725,6.39418,4.47428,2.67849,2.19046,17.6178,0.491784,-0.93964,0.0555618,6.43674,-141.985,-46.7873,555.666,0.682797,6.43674,4.457,1.809,1.686,0.00090229,0.0281371
1.52E+18,16.6945,0.911841,-0.911609,0.129806,6.41425,-142.494,-46.583,555.717,0.759696,6.41425,4.46612,2.67439,2.18957,17.6257,0.476735,-0.936688,0.0511038,6.43346,-141.486,-46.3866,555.666,0.68081,6.43346,4.457,1.809,1.686,0.00100041,0.0265163
1.52E+18,16.7137,0.958223,-0.906594,0.138425,6.41425,-142.031,-46.1378,555.717,0.770552,6.41425,4.46612,2.67439,2.18957,17.6305,0.466824,-0.926901,0.0472316,6.43899,-141.002,-45.993,555.67,0.679184,6.43899,4.457,1.809,1.686,0.00104333,0.0245991
1.52E+18,16.6975,1.00318,-0.900375,0.146675,6.41425,-141.572,-45.6876,555.717,0.781409,6.41425,4.46612,2.67439,2.18957,17.6312,0.453937,-0.913241,0.0455075,6.42568,-140.495,-45.5766,555.676,0.680077,6.42568,4.457,1.809,1.686,0.00110555,0.0252537
1.52E+18,16.678,0.921173,-0.909945,0.0716082,6.3727,-141.05,-45.3462,555.699,0.708963,6.3727,4.45111,2.67529,2.1862,17.6272,0.433813,-0.900167,0.0442308,6.40871,-139.997,-45.1732,555.681,0.68141,6.40871,4.457,1.809,1.686,0.00111231,0.024332
1.52E+18,16.6754,0.917112,-0.90024,0.0616212,6.3727,-140.564,-44.9321,555.699,0.701624,6.3727,4.45111,2.67529,2.1862,17.6192,0.410052,-0.884695,0.0425895,6.40468,-139.504,-44.7753,555.686,0.682407,6.40468,4.457,1.809,1.686,0.000989049,0.000118252
1.52E+18,16.6855,0.771077,-0.903964,0.000914145,6.37548,-139.978,-44.6187,555.694,0.643559,6.37548,4.44663,2.67606,2.1857,17.6074,0.382553,-0.878885,0.040793,6.39352,-139.007,-44.3772,555.692,0.683244,6.39352,4.457,1.809,1.686,0.00196604,0.0356074
1.52E+18,16.6911,0.719436,-0.905835,-0.0139663,6.37548,-139.465,-44.2383,555.694,0.631342,6.37548,4.44663,2.67606,2.1857,17.5915,0.356807,-0.875162,0.0400191,6.39562,-138.527,-43.9865,555.699,0.685139,6.39562,4.457,1.809,1.686,0.00113935,0.0270273
1.52E+18,16.6458,0.659188,-0.880198,-0.0201769,6.35906,-138.959,-43.872,555.717,0.627835,6.35906,4.43461,2.67499,2.18536,17.5727,0.333607,-0.863371,0.0399664,6.39461,-138.023,-43.5721,555.707,0.687793,6.39461,4.457,1.809,1.686,0.00114299,5.38E-05
1.52E+18,16.631,0.587448,-0.871577,-0.0320198,6.34103,-138.446,-43.5181,555.714,0.618445,6.34103,4.43268,2.67342,2.18557,17.5517,0.311639,-0.842317,0.0396646,6.38929,-137.545,-43.18,555.717,0.689919,6.38929,4.457,1.809,1.686,0.0011465,0.0344144
1.52E+18,16.6238,0.520785,-0.845106,-0.0382121,6.37696,-137.903,-43.1323,555.721,0.614763,6.37696,4.42812,2.67445,2.18618,17.5293,0.287622,-0.815076,0.03858,6.38172,-137.042,-42.7673,555.725,0.691305,6.38172,4.457,1.809,1.686,0.000949047,0.0337203
1.52E+18,16.6315,0.462461,-0.788144,-0.010291,6.40804,-137.37,-42.7363,555.757,0.645436,6.40804,4.41005,2.67719,2.19059,17.5075,0.26071,-0.791896,0.0376174,6.37614,-136.554,-42.3624,555.726,0.693064,6.37614,4.457,1.809,1.686,0.00105572,0.0346643
1.52E+18,16.6525,0.512738,-0.761792,0.034716,6.4191,-136.906,-42.2605,555.771,0.692902,6.4191,4.40386,2.67528,2.18733,17.4863,0.23952,-0.774959,0.0369821,6.37779,-136.08,-41.9671,555.731,0.694887,6.37779,4.457,1.809,1.686,0.000901632,0.034209
1.52E+18,16.6321,0.49342,-0.74952,0.051111,6.42582,-136.407,-41.8476,555.781,0.711568,6.42582,4.3962,2.68084,2.19181,17.467,0.226208,-0.768044,0.0363974,6.37435,-135.585,-41.5469,555.736,0.696586,6.37435,4.457,1.809,1.686,0.00137244,0.0270686
1.52E+18,16.613,0.492731,-0.754734,0.0636324,6.42582,-135.924,-41.4247,555.781,0.726189,6.42582,4.3962,2.68084,2.19181,17.4493,0.214225,-0.769251,0.0360558,6.37442,-135.094,-41.1302,555.74,0.698354,6.37442,4.457,1.809,1.686,0.000945984,0.0341214
1.52E+18,16.5504,0.545916,-0.736048,0.0989571,6.34303,-135.523,-41.0002,555.802,0.763483,6.34303,4.39052,2.67531,2.18739,17.4319,0.202117,-0.766784,0.0359585,6.37401,-134.618,-40.7278,555.743,0.700258,6.37401,4.457,1.809,1.686,0.00110253,0.0333592
1.52E+18,16.5817,0.591491,-0.719402,0.10971,6.40344,-135.037,-40.5173,555.814,0.776226,6.40344,4.34859,2.68244,2.1951,17.4159,0.191074,-0.757843,0.0357421,6.37143,-134.136,-40.3169,555.747,0.70204,6.37143,4.457,1.809,1.686,0.00101585,0.034335
1.52E+18,16.5803,0.621752,-0.704276,0.118299,6.39277,-134.581,-40.0787,555.817,0.786644,6.39277,4.34688,2.68194,2.19462,17.4006,0.180526,-0.742105,0.0352064,6.37002,-133.666,-39.9173,555.751,0.703325,6.37002,4.457,1.809,1.686,0.000864188,0.0359572
1.52E+18,16.5492,0.600967,-0.693246,0.0914058,6.37335,-134.094,-39.6773,555.818,0.76163,6.37335,4.34953,2.68422,2.1961,17.3862,0.174269,-0.724566,0.0351188,6.37151,-133.174,-39.4924,555.758,0.705107,6.37151,4.457,1.809,1.686,0.000963769,0.0256284
1.52E+18,16.5381,0.559478,-0.677419,0.0584331,6.36624,-133.587,-39.2889,555.823,0.730402,6.36624,4.35115,2.6852,2.19782,17.3744,0.168372,-0.71062,0.0352813,6.36977,-132.691,-39.075,555.761,0.706998,6.36977,4.457,1.809,1.686,0.00121634,0.0333272
1.52E+18,16.5081,0.551917,-0.638304,0.0566349,6.32428,-133.13,-38.8865,555.84,0.730724,6.32428,4.35283,2.68676,2.19836,17.3636,0.152571,-0.682579,0.0343651,6.37479,-132.214,-38.6655,555.765,0.708156,6.37479,4.457,1.809,1.686,0.00129011,8.76E-05
1.52E+18,16.5006,0.478628,-0.613528,0.018534,6.29189,-132.631,-38.5243,555.838,0.695182,6.29189,4.34715,2.6866,2.19745,17.3553,0.129369,-0.650462,0.0332098,6.38205,-131.747,-38.2623,555.77,0.70953,6.38205,4.457,1.809,1.686,0.0011952,0.0339858
1.52E+18,16.489,0.40136,-0.584366,-0.0211174,6.31396,-132.085,-38.1723,555.844,0.656299,6.31396,4.34588,2.68594,2.19674,17.351,0.143747,-0.626991,0.0338383,6.39396,-131.254,-37.8333,555.768,0.711101,6.39396,4.457,1.809,1.686,0.00107313,0.034905
1.52E+18,16.5044,0.374914,-0.603594,-0.0287513,6.34392,-131.572,-37.7731,555.838,0.649539,6.34392,4.34469,2.68281,2.19436,17.3517,0.153794,-0.642399,0.0337759,6.38681,-130.776,-37.4141,555.767,0.711951,6.38681,4.457,1.809,1.686,0.000890211,0.0371476
1.52E+18,16.5121,0.333489,-0.626769,-0.0316221,6.35745,-131.066,-37.3807,555.859,0.648138,6.35745,4.34423,2.68216,2.19292,17.3551,0.150875,-0.692944,0.0336536,6.38135,-130.298,-36.9938,555.766,0.713188,6.38135,4.457,1.809,1.686,0.0010747,0.0341345
1.52E+18,16.5046,0.386594,-0.718081,-0.00902016,6.34257,-130.613,-36.9492,555.865,0.670292,6.34257,4.33677,2.68146,2.18941,17.3618,0.173387,-0.789531,0.0358545,6.38018,-129.814,-36.5777,555.773,0.714922,6.38018,4.457,1.809,1.686,0.000865584,0.0367165
1.52E+18,16.5263,0.413529,-0.806442,0.00245786,6.3404,-130.144,-36.5231,555.864,0.682283,6.3404,4.3354,2.67916,2.1869,17.371,0.179189,-0.88246,0.0370979,6.37743,-129.341,-36.1752,555.772,0.716801,6.37743,4.457,1.809,1.686,0.000993526,0.0274002
1.52E+18,16.5127,0.437679,-0.861358,0.0422741,6.3344,-129.71,-36.059,555.848,0.725675,6.3344,4.33422,2.6795,2.18706,17.3812,0.141707,-0.918305,0.0345796,6.38423,-128.85,-35.7407,555.777,0.717913,6.38423,4.457,1.809,1.686,0.000848088,0.000124368
1.52E+18,16.5288,0.354062,-0.843935,0.017414,6.32522,-129.202,-35.6927,555.842,0.70346,6.32522,4.33311,2.68311,2.19009,17.3924,0.124683,-0.888445,0.0327742,6.39442,-128.39,-35.3235,555.782,0.718734,6.39442,4.457,1.809,1.686,0.000868963,0.0270711
1.52E+18,16.5313,0.380932,-0.82262,0.0349165,6.34115,-128.73,-35.2525,555.835,0.721686,6.34115,4.33255,2.68422,2.19084,17.4043,0.136332,-0.854619,0.033553,6.40047,-127.9,-34.8887,555.785,0.720155,6.40047,4.457,1.809,1.686,0.00111969,0.0348834
1.52E+18,16.5408,0.42928,-0.836032,0.0514954,6.34072,-128.274,-34.8083,555.826,0.738496,6.34072,4.32994,2.68082,2.1879,17.4162,0.151537,-0.85885,0.03537,6.40146,-127.422,-34.4684,555.788,0.722153,6.40146,4.457,1.809,1.686,0.00110114,7.03E-05
1.52E+18,16.5489,0.369944,-0.886662,0.018803,6.32356,-127.763,-34.4557,555.835,0.706105,6.32356,4.32676,2.68488,2.19159,17.4271,0.161605,-0.923276,0.0367934,6.40136,-126.952,-34.0603,555.787,0.723936,6.40136,4.457,1.809,1.686,0.00105041,8.11E-05
1.52E+18,16.5492,0.431791,-0.942957,0.052048,6.34791,-127.315,-33.9801,555.865,0.740458,6.34791,4.3245,2.68277,2.18946,17.4354,0.163193,-1.00773,0.0376108,6.40772,-126.46,-33.6255,555.793,0.725974,6.40772,4.457,1.809,1.686,0.000953108,0.0321039
1.52E+18,16.5563,0.461549,-0.99418,0.0672282,6.33855,-126.864,-33.5441,555.877,0.756788,6.33855,4.32417,2.68294,2.18957,17.439,0.17339,-1.0701,0.0390648,6.40803,-126,-33.2057,555.797,0.728655,6.40803,4.457,1.809,1.686,0.00103305,8.32E-05
1.52E+18,16.5504,0.405202,-1.01162,0.0260665,6.35527,-126.338,-33.1617,555.872,0.716604,6.35527,4.32223,2.68165,2.18881,17.438,0.187447,-1.0722,0.0409082,6.40101,-125.515,-32.7648,555.806,0.731478,6.40101,4.457,1.809,1.686,0.001174,0.0359787
1.52E+18,16.562,0.445865,-0.959707,0.0412372,6.37747,-125.874,-32.7,555.88,0.732926,6.37747,4.32446,2.68409,2.19018,17.4331,0.198573,-1.01726,0.0432184,6.39766,-125.045,-32.3356,555.815,0.734874,6.39766,4.457,1.809,1.686,0.000861643,0.00178331
1.52E+18,16.5582,0.443037,-0.894305,0.032192,6.37987,-125.391,-32.2814,555.889,0.724898,6.37987,4.325,2.68278,2.18885,17.4253,0.213875,-0.950079,0.0457645,6.40427,-124.578,-31.9047,555.822,0.738361,6.40427,4.457,1.809,1.686,0.00101893,0.0355081
1.52E+18,16.531,0.469905,-0.910363,0.0405174,6.34975,-124.945,-31.8559,555.857,0.734098,6.34975,4.32173,2.67716,2.18363,17.4174,0.235455,-0.926913,0.0490099,6.40679,-124.113,-31.4698,555.827,0.742447,6.40679,4.457,1.809,1.686,0.00101243,0.0320752
1.52E+18,16.5248,0.529422,-0.898767,0.0718942,6.36093,-124.495,-31.3988,555.882,0.765679,6.36093,4.32364,2.67944,2.17914,17.41,0.265279,-0.93731,0.0540888,6.41965,-123.646,-31.0364,555.831,0.747736,6.41965,4.457,1.809,1.686,0.00115577,0.028876
1.52E+18,16.5111,0.565382,-0.91365,0.0750052,6.35756,-124.039,-30.96,555.878,0.76923,6.35756,4.32118,2.67972,2.17907,17.4012,0.292788,-0.943197,0.0581998,6.4194,-123.18,-30.6006,555.837,0.752279,6.4194,4.457,1.809,1.686,0.00112027,0.0286765
1.52E+18,16.5089,0.612411,-0.911748,0.0943572,6.34811,-123.6,-30.5074,555.879,0.789646,6.34811,4.32186,2.68209,2.18141,17.3917,0.311154,-0.935399,0.0609105,6.41759,-122.73,-30.1738,555.845,0.756034,6.41759,4.457,1.809,1.686,0.000896942,0.0334053
1.52E+18,16.4963,0.625142,-0.892626,0.0909427,6.37665,-123.128,-30.0591,555.886,0.787789,6.37665,4.318,2.68133,2.18166,17.3812,0.326369,-0.918009,0.0644939,6.4063,-122.258,-29.7209,555.85,0.761142,6.4063,4.457,1.809,1.686,0.00106916,0.0280756
1.52E+18,16.4674,0.557817,-0.903369,0.062158,6.35356,-122.626,-29.6826,555.86,0.76087,6.35356,4.31701,2.68473,2.18224,17.3713,0.335356,-0.899035,0.0680085,6.40142,-121.791,-29.2716,555.851,0.766481,6.40142,4.457,1.809,1.686,0.000975589,0.000115174
1.52E+18,16.4779,0.555787,-0.894837,0.0585897,6.36692,-122.153,-29.2475,555.866,0.759015,6.36692,4.30928,2.68297,2.18064,17.364,0.347433,-0.894337,0.0706925,6.4094,-121.342,-28.8359,555.854,0.770869,6.4094,4.457,1.809,1.686,0.000966041,0.0349914
1.52E+18,16.4761,0.5791,-0.904009,0.0654807,6.37729,-121.695,-28.801,555.883,0.767093,6.37729,4.30813,2.68111,2.17948,17.3611,0.371619,-0.916242,0.073649,6.4183,-120.885,-28.3887,555.86,0.775049,6.4183,4.457,1.809,1.686,0.00136368,0.0338746
1.52E+18,16.4803,0.67101,-0.939788,0.112998,6.36556,-121.295,-28.3096,555.864,0.815959,6.36556,4.31908,2.68495,2.18166,17.3622,0.392939,-0.930292,0.0764034,6.42254,-120.443,-27.9515,555.864,0.779176,6.42254,4.457,1.809,1.686,0.000910568,0.0324827
1.52E+18,16.4606,0.712414,-0.947501,0.131508,6.36783,-120.868,-27.84,555.863,0.836644,6.36783,4.3181,2.68775,2.18433,17.3663,0.406467,-0.93317,0.0787024,6.42344,-119.98,-27.4857,555.87,0.783661,6.42344,4.457,1.809,1.686,0.000876751,0.0331574
1.52E+18,16.4683,0.728631,-0.942039,0.130404,6.37683,-120.416,-27.3892,555.869,0.837448,6.37683,4.3187,2.69198,2.18814,17.3741,0.427925,-0.926272,0.0816044,6.42533,-119.532,-27.0291,555.877,0.788459,6.42533,4.457,1.809,1.686,0.00116123,0.0321514
1.52E+18,16.4905,0.771868,-0.9006,0.138914,6.37986,-119.981,-26.9239,555.879,0.847545,6.37986,4.31944,2.69305,2.18937,17.3835,0.455313,-0.889402,0.0843689,6.42635,-119.097,-26.5829,555.881,0.792741,6.42635,4.457,1.809,1.686,0.00102525,0.0334875
1.52E+18,16.4551,0.773418,-0.840249,0.161244,6.32995,-119.539,-26.5084,555.868,0.871396,6.32995,4.32637,2.69731,2.19313,17.3939,0.488128,-0.809221,0.0874646,6.42961,-118.641,-26.1121,555.884,0.797201,6.42961,4.457,1.809,1.686,0.000922949,0.0318134
1.52E+18,16.5627,0.869466,-0.717584,0.174821,6.50324,-119.062,-25.9376,555.96,0.886151,6.50324,4.29944,2.69695,2.19877,17.4059,0.522087,-0.778266,0.090682,6.43256,-118.197,-25.6524,555.887,0.80153,6.43256,4.457,1.809,1.686,0.00186373,0.0317498
1.52E+18,16.5776,0.971112,-0.746305,0.204998,6.50691,-118.662,-25.4248,555.952,0.917687,6.50691,4.2936,2.6918,2.19407,17.4183,0.555147,-0.799454,0.0936053,6.43555,-117.754,-25.1917,555.891,0.80587,6.43555,4.457,1.809,1.686,0.00100492,0.0298012
1.52E+18,16.6843,1.00344,-0.792311,0.181789,6.51643,-118.205,-24.9536,555.937,0.89583,6.51643,4.28875,2.68907,2.19414,17.4301,0.584865,-0.840349,0.0961043,6.44064,-117.367,-24.7831,555.885,0.809798,6.44064,4.457,1.809,1.686,0.00162429,0.0335618
1.52E+18,16.6382,1.00255,-0.870907,0.159654,6.50319,-117.743,-24.502,555.944,0.875994,6.50319,4.28936,2.68764,2.19394,17.441,0.612681,-0.91518,0.09838,6.44713,-116.881,-24.2701,555.896,0.814537,6.44713,4.457,1.809,1.686,0.00106467,0.0277025
1.52E+18,16.7308,0.915597,-0.909101,0.0887552,6.49151,-117.209,-24.1099,555.955,0.806838,6.49151,4.28884,2.68598,2.19272,17.4487,0.648163,-0.958819,0.100852,6.44825,-116.492,-23.8401,555.902,0.818838,6.44825,4.457,1.809,1.686,0.00087028,0.0269552
1.52E+18,16.7448,0.90434,-0.880274,0.0578025,6.48687,-116.726,-23.6785,555.969,0.776773,6.48687,4.28688,2.68498,2.19174,17.4525,0.695005,-0.935444,0.10396,6.45532,-116.055,-23.3715,555.909,0.822804,6.45532,4.457,1.809,1.686,0.000887855,0.0265289
1.52E+18,16.6874,0.836827,-0.808695,-0.00500506,6.46808,-116.21,-23.2929,555.979,0.71478,6.46808,4.28476,2.68255,2.18961,17.454,0.752413,-0.862194,0.107769,6.46066,-115.578,-22.8528,555.914,0.827299,6.46066,4.457,1.809,1.686,0.000902202,0.0347886
1.52E+18,16.7371,0.831583,-0.770112,-0.0160417,6.44446,-115.75,-22.8702,555.986,0.70469,6.44446,4.28265,2.68353,2.18962,17.4553,0.795508,-0.827133,0.110624,6.4638,-115.186,-22.4256,555.916,0.831035,6.4638,4.457,1.809,1.686,0.000875879,0.0242076
1.52E+18,16.7337,0.819051,-0.779392,-0.0269648,6.43183,-115.286,-22.4391,555.975,0.695401,6.43183,4.28048,2.68363,2.18924,17.4573,0.836621,-0.820758,0.113122,6.47194,-114.755,-21.9492,555.919,0.835159,6.47194,4.457,1.809,1.686,0.000873424,0.0334253
1.52E+18,16.7224,0.83167,-0.766227,-0.0206292,6.41466,-114.849,-21.9858,555.987,0.703692,6.41466,4.27639,2.68263,2.18767,17.4581,0.874554,-0.814587,0.115158,6.47859,-114.326,-21.4683,555.922,0.839159,6.47859,4.457,1.809,1.686,0.000877675,0.0328666
1.52E+18,16.667,0.999986,-0.764595,0.0406627,6.33386,-114.551,-21.4402,555.994,0.767321,6.33386,4.27489,2.67701,2.17958,17.4591,0.907287,-0.820912,0.116945,6.50057,-113.897,-20.9855,555.925,0.843306,6.50057,4.457,1.809,1.686,0.000960024,0.0338649
1.52E+18,16.6616,0.990813,-0.786054,0.037093,6.3377,-114.108,-20.9838,555.994,0.766798,6.3377,4.27445,2.67704,2.17924,17.4624,0.921284,-0.845003,0.117466,6.49768,-113.464,-20.5041,555.923,0.846924,6.49768,4.457,1.809,1.686,0.000918087,0.0338146
1.52E+18,16.6549,1.01224,-0.81898,0.0436959,6.33903,-113.685,-20.5033,556.004,0.776349,6.33903,4.26912,2.67055,2.17313,17.4652,0.941388,-0.891311,0.118518,6.49366,-113.034,-20.0167,555.921,0.851036,6.49366,4.457,1.809,1.686,0.00103444,0.0327581
1.52E+18,16.6523,1.02449,-0.879609,0.0403788,6.34628,-113.253,-20.0276,555.985,0.775978,6.34628,4.26107,2.66697,2.16993,17.4657,0.969022,-0.92938,0.119032,6.49591,-112.612,-19.5246,555.926,0.854597,6.49591,4.457,1.809,1.686,0.000914904,0.0247822
1.52E+18,16.6556,1.05927,-0.901497,0.0560369,6.36686,-112.831,-19.53,555.985,0.794315,6.36686,4.25929,2.66636,2.16812,17.4644,0.995452,-0.942867,0.119833,6.50347,-112.189,-19.0343,555.936,0.858146,6.50347,4.457,1.809,1.686,0.00094354,0.028435
1.52E+18,16.6389,1.1327,-0.890111,0.0868369,6.35348,-112.451,-19.016,555.979,0.827963,6.35348,4.25628,2.66476,2.16568,17.4626,1.02006,-0.918233,0.120769,6.50925,-111.767,-18.544,555.944,0.861859,6.50925,4.457,1.809,1.686,0.00103854,0.0240166
1.52E+18,16.6294,1.14135,-0.830673,0.0878975,6.3545,-112.035,-18.5326,555.979,0.832708,6.3545,4.25716,2.6648,2.16538,17.4632,1.02659,-0.854348,0.119005,6.5137,-111.344,-18.0527,555.944,0.863616,6.5137,4.457,1.809,1.686,0.00100596,0.0273956
1.52E+18,16.6139,1.10844,-0.781492,0.0737176,6.34782,-111.605,-18.0727,555.98,0.822859,6.34782,4.2553,2.66348,2.16365,17.4641,1.02703,-0.802171,0.117826,6.51911,-110.927,-17.5544,555.944,0.866628,6.51911,4.457,1.809,1.686,0.000915497,0.0243187
1.52E+18,16.5869,1.17916,-0.825823,0.112111,6.32964,-111.253,-17.5493,555.962,0.865413,6.32964,4.25149,2.66385,2.16377,17.4652,1.03222,-0.826702,0.116844,6.517,-110.512,-17.0558,555.948,0.86986,6.517,4.457,1.809,1.686,0.00101762,0.0347909
1.52E+18,16.5767,1.19919,-0.877655,0.122294,6.33828,-110.859,-17.0453,555.968,0.879946,6.33828,4.25183,2.66192,2.16206,17.4672,1.0343,-0.881072,0.116189,6.51331,-110.099,-16.5532,555.955,0.873682,6.51331,4.457,1.809,1.686,0.000908274,0.0333688
1.52E+18,16.5716,1.22907,-0.9161,0.136713,6.35354,-110.466,-16.5323,555.964,0.898418,6.35354,4.25289,2.66233,2.16184,17.4681,1.03346,-0.913904,0.116112,6.50184,-109.683,-16.0551,555.96,0.877725,6.50184,4.457,1.809,1.686,0.000854359,0.031115
1.52E+18,16.5344,1.25114,-0.914586,0.173179,6.33393,-110.088,-16.0489,555.967,0.938548,6.33393,4.25346,2.66555,2.16331,17.4689,1.03675,-0.910955,0.114825,6.51884,-109.265,-15.5559,555.964,0.880089,6.51884,4.457,1.809,1.686,0.0008973,0.0332967
1.52E+18,16.5328,1.30277,-0.870266,0.192698,6.35974,-109.711,-15.516,555.991,0.961978,6.35974,4.2518,2.66501,2.16235,17.4718,1.03848,-0.886543,0.112936,6.52426,-108.852,-15.0532,555.968,0.882054,6.52426,4.457,1.809,1.686,0.00105286,0.0335205
1.52E+18,16.5067,1.28245,-0.861835,0.171474,6.36115,-109.295,-15.0367,555.979,0.94493,6.36115,4.25469,2.66584,2.16113,17.4765,1.04135,-0.8586,0.113153,6.52635,-108.432,-14.5316,555.972,0.886385,6.52635,4.457,1.809,1.686,0.000847895,0.0335047
1.52E+18,16.5229,1.31277,-0.850097,0.178039,6.3676,-108.917,-14.5213,555.982,0.955632,6.3676,4.2546,2.66547,2.16079,17.4846,1.04161,-0.846915,0.112881,6.52462,-108.041,-14.0398,555.976,0.890218,6.52462,4.457,1.809,1.686,0.00102126,0.0280623
1.52E+18,16.5247,1.31266,-0.839235,0.17442,6.37521,-108.525,-14.0151,555.994,0.9568,6.37521,4.25456,2.66656,2.16158,17.4961,1.02867,-0.845199,0.11078,6.52119,-107.635,-13.5319,555.979,0.892889,6.52119,4.457,1.809,1.686,0.000898126,0.0334123
1.52E+18,16.5348,1.29258,-0.859317,0.160804,6.3873,-108.122,-13.5127,555.981,0.948361,6.3873,4.25354,2.66677,2.16184,17.5097,1.00337,-0.848542,0.108364,6.52071,-107.229,-13.0256,555.981,0.895651,6.52071,4.457,1.809,1.686,0.000916403,0.0328452
1.52E+18,16.5612,1.20134,-0.858173,0.113915,6.40362,-107.661,-13.0449,555.99,0.906684,6.40362,4.25073,2.67533,2.16696,17.5255,0.977457,-0.851142,0.105979,6.52766,-106.825,-12.5151,555.986,0.898486,6.52766,4.457,1.809,1.686,0.00104668,0.0263619
1.52E+18,16.5851,1.11622,-0.867108,0.0724933,6.44424,-107.194,-12.5628,555.99,0.870298,6.44424,4.24754,2.6774,2.16904,17.5425,0.955764,-0.853549,0.10394,6.53179,-106.41,-11.9892,555.991,0.901487,6.53179,4.457,1.809,1.686,0.000897116,0.0338904
1.52E+18,16.6301,1.13311,-0.864748,0.0912572,6.47179,-106.809,-12.0232,555.996,0.893729,6.47179,4.24695,2.67926,2.16974,17.5599,0.93637,-0.853579,0.102399,6.5331,-106.022,-11.4911,555.995,0.904611,6.5331,4.457,1.809,1.686,0.00105038,0.0264947
1.52E+18,16.6425,1.11948,-0.867718,0.0949334,6.47003,-106.416,-11.5116,555.993,0.902172,6.47003,4.24699,2.68205,2.171,17.5775,0.917247,-0.849348,0.10128,6.53644,-105.623,-10.9756,555.999,0.90825,6.53644,4.457,1.809,1.686,0.000921405,0.033308
1.52E+18,16.6727,1.17639,-0.859727,0.127881,6.50246,-106.06,-10.9371,555.999,0.939623,6.50246,4.24155,2.68129,2.16963,17.5943,0.896857,-0.847219,0.0999417,6.53159,-105.223,-10.4605,556.002,0.911421,6.53159,4.457,1.809,1.686,0.00102548,0.0350045
1.52E+18,16.6941,1.14077,-0.853933,0.110884,6.51088,-105.641,-10.4334,556.006,0.92692,6.51088,4.24115,2.68486,2.17309,17.6085,0.88016,-0.844753,0.0987028,6.53118,-104.825,-9.94564,556.005,0.914468,6.53118,4.457,1.809,1.686,0.000871016,0.024155
1.52E+18,16.71,1.07749,-0.859643,0.078672,6.50872,-105.205,-9.9519,556.012,0.898887,6.50872,4.2401,2.68728,2.17282,17.62,0.868338,-0.851573,0.0974154,6.52536,-104.431,-9.42897,556.009,0.917369,6.52536,4.457,1.809,1.686,0.0010303,0.0256269
1.52E+18,16.7525,1.05437,-0.831477,0.0967013,6.55228,-104.781,-9.41764,556.051,0.921139,6.55228,4.23667,2.69083,2.17899,17.6289,0.852868,-0.859292,0.0957631,6.51908,-104.038,-8.912,556.012,0.919951,6.51908,4.457,1.809,1.686,0.00101723,0.034496
1.52E+18,16.7627,1.03769,-0.842616,0.102876,6.54816,-104.385,-8.90044,556.047,0.931567,6.54816,4.23113,2.69165,2.17858,17.6341,0.839863,-0.862695,0.0944613,6.50601,-103.651,-8.39262,556.016,0.922904,6.50601,4.457,1.809,1.686,0.000854462,0.0324856
1.52E+18,16.7486,1.08411,-0.858722,0.13397,6.53691,-104.038,-8.34998,556.029,0.966456,6.53691,4.22816,2.69393,2.17878,17.6356,0.832547,-0.857591,0.0935849,6.4961,-103.255,-7.86329,556.021,0.925817,6.4961,4.457,1.809,1.686,0.000930118,0.0332749
1.52E+18,16.7611,1.07111,-0.838371,0.114146,6.52077,-103.635,-7.84528,556.024,0.949779,6.52077,4.22637,2.69296,2.17687,17.6332,0.837366,-0.824086,0.09357,6.48888,-102.877,-7.35488,556.025,0.928864,6.48888,4.457,1.809,1.686,0.000872309,0.0324661
1.52E+18,16.7597,1.10397,-0.809106,0.132289,6.51878,-103.279,-7.30011,556.021,0.971662,6.51878,4.22706,2.69064,2.17514,17.6298,0.826547,-0.790193,0.0924759,6.48378,-102.492,-6.83745,556.027,0.931442,6.48378,4.457,1.809,1.686,0.00114182,0.0263973
1.52E+18,16.7892,1.08084,-0.803268,0.118386,6.55335,-102.872,-6.7594,556.031,0.96211,6.55335,4.22447,2.69038,2.174,17.6263,0.805313,-0.796832,0.0910622,6.47921,-102.11,-6.3171,556.026,0.934395,6.47921,4.457,1.809,1.686,0.000867836,0.0255534
1.52E+18,16.7826,1.08649,-0.839295,0.121942,6.53576,-102.502,-6.23458,556.027,0.969213,6.53576,4.22134,2.68935,2.1744,17.6212,0.797978,-0.832026,0.0909348,6.47477,-101.731,-5.79693,556.025,0.937895,6.47477,4.457,1.809,1.686,0.000946161,0.0335546
1.52E+18,16.7617,1.06236,-0.886031,0.112972,6.50078,-102.123,-5.73294,556.042,0.964151,6.50078,4.21907,2.69007,2.176,17.6151,0.77844,-0.89459,0.0902395,6.46767,-101.347,-5.27847,556.027,0.941239,6.46767,4.457,1.809,1.686,0.00100497,0.0320319
1.52E+18,16.7492,0.994763,-0.932929,0.0922891,6.47965,-101.718,-5.23949,556.042,0.948543,6.47965,4.2179,2.69071,2.1764,17.6073,0.755022,-0.934029,0.0887622,6.46745,-100.975,-4.74844,556.034,0.944872,6.46745,4.457,1.809,1.686,0.000883957,0.034372
1.52E+18,16.7538,0.9909,-0.892291,0.0997542,6.49304,-101.343,-4.69998,556.052,0.960083,6.49304,4.21599,2.69043,2.17643,17.5982,0.743789,-0.897197,0.0881286,6.46782,-100.605,-4.22126,556.037,0.948234,6.46782,4.457,1.809,1.686,0.00107924,0.0329249
1.52E+18,16.752,0.980951,-0.828247,0.101721,6.49335,-100.973,-4.1647,556.064,0.966138,6.49335,4.21643,2.68877,2.17506,17.5882,0.72344,-0.844687,0.0873973,6.46498,-100.234,-3.69633,556.037,0.951497,6.46498,4.457,1.809,1.686,0.000962409,0.0341901
1.52E+18,16.7433,0.906666,-0.815988,0.0647977,6.47546,-100.553,-3.68285,556.046,0.932738,6.47546,4.2129,2.68837,2.17451,17.5797,0.709909,-0.81654,0.0873952,6.46553,-99.8622,-3.17199,556.033,0.954971,6.46553,4.457,1.809,1.686,0.00091564,0.0241029
1.52E+18,16.7358,0.889342,-0.830254,0.07114,6.46893,-100.178,-3.1619,556.05,0.942742,6.46893,4.21156,2.68867,2.17478,17.5732,0.694044,-0.838126,0.0873175,6.47206,-99.4894,-2.64704,556.03,0.958601,6.47206,4.457,1.809,1.686,0.000882783,0.0331597
1.52E+18,16.7326,0.957502,-0.878313,0.121677,6.47484,-99.8886,-2.56566,556.062,0.998572,6.47484,4.20899,2.68682,2.17427,17.5681,0.657264,-0.900602,0.0853591,6.46059,-99.1232,-2.11604,556.033,0.962045,6.46059,4.457,1.809,1.686,0.00107299,0.0344076
1.52E+18,16.7452,0.876646,-0.897274,0.0895502,6.48598,-99.4608,-2.06456,556.052,0.97051,6.48598,4.21655,2.68852,2.17161,17.5604,0.647015,-0.902687,0.0853358,6.45582,-98.7648,-1.5821,556.038,0.966078,6.45582,4.457,1.809,1.686,0.000999059,0.0340801
1.52E+18,16.7311,0.891619,-0.865131,0.103323,6.46996,-99.1157,-1.53011,556.05,0.987475,6.46996,4.2155,2.68768,2.17062,17.5525,0.646807,-0.865028,0.0859076,6.4531,-98.4057,-1.05013,556.04,0.969762,6.4531,4.457,1.809,1.686,0.000882876,0.0322274
1.52E+18,16.7257,0.925562,-0.824585,0.117698,6.46517,-98.7757,-0.982961,556.052,1.00444,6.46517,4.21131,2.68873,2.17107,17.5459,0.656221,-0.826207,0.0874338,6.45515,-98.0487,-0.517669,556.04,0.973807,6.45515,4.457,1.809,1.686,0.000842345,0.0325709
1.52E+18,16.7167,0.934783,-0.815383,0.116963,6.44861,-98.4153,-0.459751,556.05,1.00592,6.44861,4.21187,2.68958,2.17209,17.5424,0.668926,-0.81559,0.0892206,6.45247,-97.6885,0.0136753,556.039,0.977801,6.45247,4.457,1.809,1.686,0.00106109,0.0259463
1.52E+18,16.6933,0.939452,-0.840582,0.113138,6.42893,-98.0597,0.059553,556.054,1.00463,6.42893,4.21117,2.69068,2.17266,17.5429,0.680484,-0.844131,0.090586,6.46001,-97.3245,0.557681,556.041,0.981766,6.46001,4.457,1.809,1.686,0.00099605,0.0247344
1.52E+18,16.6992,0.839698,-0.887383,0.0651104,6.40154,-97.6248,0.522332,556.053,0.959504,6.40154,4.20878,2.68921,2.17079,17.5452,0.689001,-0.886579,0.0911646,6.45717,-96.9778,1.08765,556.043,0.985332,6.45717,4.457,1.809,1.686,0.000915459,0.0269419
1.52E+18,16.6797,0.871527,-0.921997,0.0734618,6.37866,-97.3016,1.05366,556.031,0.970626,6.37866,4.20481,2.68288,2.163,17.5477,0.703895,-0.89579,0.0928386,6.45385,-96.6294,1.62817,556.046,0.989782,6.45385,4.457,1.809,1.686,0.000856009,0.0287471
1.52E+18,16.6683,0.874571,-0.908055,0.0728446,6.36656,-96.955,1.57564,556.037,0.972855,6.36656,4.20394,2.68352,2.16311,17.5507,0.717491,-0.884761,0.0947674,6.45773,-96.2837,2.16985,556.048,0.994533,6.45773,4.457,1.809,1.686,0.00135791,0.0355755
1.52E+18,16.6746,0.879965,-0.883424,0.0796308,6.37378,-96.6001,2.11237,556.05,0.982372,6.37378,4.20156,2.6849,2.16383,17.5542,0.732396,-0.871417,0.0972401,6.46285,-95.9395,2.7117,556.049,0.999703,6.46285,4.457,1.809,1.686,0.000958775,0.0268829
1.52E+18,16.67,0.920357,-0.870905,0.0994225,6.37229,-96.2806,2.66358,556.056,1.0049,6.37229,4.20178,2.68497,2.1634,17.5583,0.746505,-0.8641,0.0994543,6.46535,-95.5955,3.25523,556.05,1.00464,6.46535,4.457,1.809,1.686,0.00125618,0.026939
1.52E+18,16.6724,0.935802,-0.870033,0.103734,6.37642,-95.943,3.20701,556.064,1.01218,6.37642,4.20094,2.68529,2.16365,17.5631,0.758379,-0.870295,0.101267,6.4691,-95.2554,3.80011,556.052,1.00944,6.4691,4.457,1.809,1.686,0.000998406,0.0292568
1.52E+18,16.6859,0.964,-0.866914,0.121242,6.39947,-95.6106,3.76967,556.078,1.03276,6.39947,4.20655,2.69075,2.16804,17.5672,0.77146,-0.879277,0.102832,6.47284,-94.9185,4.34785,556.054,1.01409,6.47284,4.457,1.809,1.686,0.00100917,0.0324158
1.52E+18,16.6949,1.01033,-0.85867,0.140961,6.43597,-95.2878,4.3528,556.097,1.05549,6.43597,4.2008,2.68912,2.16724,17.5704,0.787896,-0.889444,0.104658,6.47145,-94.5771,4.90976,556.056,1.01895,6.47145,4.457,1.809,1.686,0.00110301,0.0332847
1.52E+18,16.8287,1.07557,-0.781316,0.129927,6.61331,-94.9193,5.02634,556.182,1.04726,6.61331,4.14604,2.68213,2.17048,17.5722,0.805967,-0.901345,0.106759,6.47348,-94.2519,5.44919,556.056,1.02387,6.47348,4.457,1.809,1.686,0.000856368,0.0284517
1.52E+18,16.8413,1.10303,-0.781988,0.126055,6.60022,-94.5858,5.5911,556.181,1.04611,6.60022,4.14485,2.68204,2.17077,17.573,0.824848,-0.900034,0.108534,6.47712,-93.9199,6.0011,556.058,1.02837,6.47712,4.457,1.809,1.686,0.000861291,0.0326927
1.52E+18,16.8506,1.11114,-0.796882,0.111203,6.58507,-94.2395,6.14242,556.166,1.03403,6.58507,4.13873,2.68151,2.17127,17.5722,0.84613,-0.896009,0.110349,6.48151,-93.5915,6.55478,556.061,1.03295,6.48151,4.457,1.809,1.686,0.00101543,0.02833
1.52E+18,16.8683,1.05964,-0.78753,0.0686851,6.57868,-93.8433,6.66696,556.164,0.994351,6.57868,4.1358,2.67983,2.17164,17.5714,0.866339,-0.882387,0.111629,6.48031,-93.2651,7.10946,556.061,1.03704,6.48031,4.457,1.809,1.686,0.00096472,0.0362551
1.52E+18,16.8683,1.07977,-0.775685,0.0785402,6.55085,-93.5184,7.22331,556.163,1.00714,6.55085,4.13569,2.68025,2.17159,17.5704,0.886471,-0.869782,0.113257,6.48399,-92.9421,7.66666,556.061,1.04157,6.48399,4.457,1.809,1.686,0.00201531,0.026995
1.52E+18,16.8667,1.02087,-0.764952,0.0449881,6.51975,-93.132,7.73312,556.167,0.976529,6.51975,4.13452,2.67228,2.16381,17.5691,0.905988,-0.860403,0.114873,6.48614,-92.6197,8.225,556.06,1.04611,6.48614,4.457,1.809,1.686,0.000900936,0.0331729
1.52E+18,16.8568,1.00516,-0.75435,0.0454817,6.48988,-92.7889,8.26503,556.169,0.980139,6.48988,4.13071,2.67082,2.16265,17.5675,0.921179,-0.851274,0.115826,6.48081,-92.2981,8.78339,556.059,1.05015,6.48081,4.457,1.809,1.686,0.00127453,0.0271689
1.52E+18,16.8625,1.10037,-0.756247,0.0869178,6.49153,-92.5318,8.87715,556.168,1.02492,6.49153,4.12868,2.66621,2.16002,17.566,0.935623,-0.856185,0.116611,6.47886,-91.9818,9.34354,556.059,1.05429,6.47886,4.457,1.809,1.686,0.000870132,0.0329149
1.52E+18,16.8401,1.09194,-0.765825,0.087814,6.44986,-92.2132,9.40946,556.167,1.02943,6.44986,4.12814,2.66461,2.15851,17.5649,0.944553,-0.864472,0.117443,6.47692,-91.6664,9.90532,556.058,1.05875,6.47692,4.457,1.809,1.686,0.00100204,0.0285471
1.52E+18,16.8257,1.08913,-0.781348,0.0916205,6.42489,-91.8967,9.95211,556.153,1.03685,6.42489,4.12838,2.66386,2.15768,17.5623,0.952068,-0.865395,0.118284,6.47043,-91.3533,10.4661,556.058,1.06321,6.47043,4.457,1.809,1.686,0.000910484,0.0244031
1.52E+18,16.8032,1.14997,-0.770947,0.124717,6.40096,-91.6383,10.5274,556.156,1.0736,6.40096,4.12904,2.66319,2.15666,17.5597,0.962303,-0.859312,0.118928,6.47211,-91.0441,11.0299,556.057,1.06748,6.47211,4.457,1.809,1.686,0.000952516,0.0253714
1.52E+18,16.7749,1.1987,-0.773914,0.145784,6.37685,-91.3693,11.0886,556.146,1.09795,6.37685,4.12906,2.66279,2.15586,17.5566,0.978594,-0.852191,0.119704,6.47469,-90.7359,11.5951,556.057,1.07152,6.47469,4.457,1.809,1.686,0.000998131,0.0278176
1.52E+18,16.6726,1.23428,-0.745567,0.182848,6.27173,-91.133,11.5822,556.158,1.13824,6.27173,4.13911,2.66272,2.15421,17.5522,0.999484,-0.83336,0.120576,6.47002,-90.4327,12.1618,556.057,1.07556,6.47002,4.457,1.809,1.686,0.0011252,0.0272169
1.52E+18,16.6462,1.28216,-0.755005,0.191657,6.2659,-90.8624,12.1431,556.147,1.15008,6.2659,4.1386,2.66255,2.15389,17.5481,1.01824,-0.831448,0.121055,6.46692,-90.1274,12.7268,556.057,1.07907,6.46692,4.457,1.809,1.686,0.00093472,0.0238953
1.52E+18,16.6626,1.24278,-0.816779,0.129432,6.30029,-90.5062,12.6944,556.108,1.09153,6.30029,4.13664,2.66468,2.15303,17.5449,1.02947,-0.8538,0.121054,6.46925,-89.8264,13.295,556.057,1.08278,6.46925,4.457,1.809,1.686,0.00107279,0.026252
1.52E+18,16.6375,1.23877,-0.849795,0.122348,6.28635,-90.2096,13.2369,556.101,1.08836,6.28635,4.1336,2.66277,2.15204,17.5424,1.03338,-0.881458,0.120538,6.46417,-89.5258,13.8634,556.056,1.08623,6.46417,4.457,1.809,1.686,0.00148718,0.0324915
1.52E+18,16.6158,1.24755,-0.886086,0.127002,6.28225,-89.9284,13.7952,556.101,1.09727,6.28225,4.1337,2.66299,2.15206,17.5411,1.0312,-0.917718,0.119415,6.46524,-89.2267,14.4354,556.058,1.08944,6.46524,4.457,1.809,1.686,0.00104401,0.0339267
1.52E+18,16.6115,1.20839,-0.928772,0.106255,6.29303,-89.6077,14.3431,556.09,1.08122,6.29303,4.13003,2.66323,2.15107,17.5408,1.02281,-0.944739,0.118088,6.46584,-88.9325,15.0076,556.063,1.09286,6.46584,4.457,1.809,1.686,0.000863085,0.0272707
1.52E+18,16.5992,1.19438,-0.920955,0.102038,6.29303,-89.312,14.8983,556.09,1.0815,6.29303,4.13003,2.66323,2.15107,17.5408,1.02033,-0.931899,0.116956,6.4589,-88.6425,15.5826,556.066,1.09619,6.4589,4.457,1.809,1.686,0.000885405,0.0333074
1.52E+18,16.5912,1.19037,-0.897126,0.0988637,6.29857,-89.021,15.4594,556.1,1.08242,6.29857,4.13002,2.6638,2.1498,17.542,1.02065,-0.915965,0.115837,6.45758,-88.3528,16.1562,556.068,1.09913,6.45758,4.457,1.809,1.686,0.00101538,0.034586
1.52E+18,16.613,1.16324,-0.908789,0.0805251,6.33882,-88.6953,16.0324,556.082,1.06808,6.33882,4.12755,2.6631,2.14911,17.5443,1.01939,-0.909974,0.114848,6.45903,-88.0623,16.7304,556.067,1.10215,6.45903,4.457,1.809,1.686,0.000896701,0.0270627
1.52E+18,16.6246,1.15024,-0.917974,0.0806558,6.35735,-88.3929,16.607,556.08,1.07238,6.35735,4.123,2.66298,2.14876,17.5476,1.01284,-0.917189,0.113879,6.45802,-87.7728,17.3043,556.067,1.10537,6.45802,4.457,1.809,1.686,0.000861816,0.0261944
1.52E+18,16.6183,1.09751,-0.913347,0.0632443,6.35028,-88.0756,17.1498,556.098,1.05955,6.35028,4.12061,2.65751,2.14353,17.5509,0.998831,-0.928469,0.112127,6.44853,-87.4859,17.8785,556.069,1.10824,6.44853,4.457,1.809,1.686,0.001189,0.0344171
1.52E+18,16.6403,1.14007,-0.896329,0.0977544,6.3875,-87.8282,17.7721,556.115,1.09893,6.3875,4.11588,2.65288,2.13957,17.5529,0.9853,-0.927324,0.11028,6.45106,-87.2053,18.4561,556.072,1.11124,6.45106,4.457,1.809,1.686,0.000883077,0.0292761
1.52E+18,16.6312,1.14755,-0.896976,0.108507,6.3771,-87.5651,18.3454,556.108,1.11412,6.3771,4.11408,2.6501,2.13699,17.5538,0.977187,-0.918885,0.108978,6.44657,-86.9269,19.0325,556.074,1.11435,6.44657,4.457,1.809,1.686,0.000954225,0.0295856
1.52E+18,16.649,1.12594,-0.903563,0.0982909,6.39705,-87.2657,18.9277,556.094,1.10846,6.39705,4.11043,2.64958,2.13614,17.5551,0.966612,-0.91032,0.107609,6.44396,-86.6489,19.6101,556.074,1.1175,6.44396,4.457,1.809,1.686,0.000970869,0.0330461
1.52E+18,16.6429,1.07988,-0.902666,0.0788168,6.38649,-86.9566,19.4794,556.08,1.09322,6.38649,4.1042,2.64761,2.13369,17.555,0.956868,-0.89417,0.106075,6.44277,-86.3706,20.1891,556.073,1.12016,6.44277,4.457,1.809,1.686,0.000877343,0.0276463
1.52E+18,16.6893,1.12598,-0.892685,0.0928648,6.45355,-86.6938,20.1211,556.095,1.11107,6.45355,4.09372,2.64347,2.12941,17.5537,0.953849,-0.901304,0.105388,6.44705,-86.0935,20.7662,556.073,1.12328,6.44705,4.457,1.809,1.686,0.000988593,0.0274711
1.52E+18,16.693,1.09946,-0.907306,0.073135,6.44951,-86.3936,20.6905,556.098,1.09516,6.44951,4.09204,2.64191,2.12772,17.5523,0.949504,-0.919269,0.104839,6.44535,-85.8173,21.3449,556.073,1.12659,6.44535,4.457,1.809,1.686,0.00091434,0.0255263
1.52E+18,16.6951,1.10439,-0.888797,0.0797524,6.45031,-86.1258,21.2796,556.112,1.10577,6.45031,4.09066,2.64021,2.12688,17.5492,0.940811,-0.915139,0.103641,6.44341,-85.543,21.9244,556.073,1.12938,6.44341,4.457,1.809,1.686,0.00108888,0.0279876
1.52E+18,16.6861,1.10204,-0.902659,0.0800682,6.43305,-85.8558,21.8549,556.11,1.11002,6.43305,4.08948,2.63787,2.12453,17.5451,0.936771,-0.925405,0.102833,6.44668,-85.2717,22.5054,556.074,1.13249,6.44668,4.457,1.809,1.686,0.000859973,0.0325974
1.52E+18,16.6854,1.08893,-0.915478,0.0768899,6.4299,-85.5778,22.4353,556.09,1.11088,6.4299,4.086,2.63581,2.12298,17.5405,0.928653,-0.918554,0.102036,6.44746,-85.0027,23.088,556.074,1.13572,6.44746,4.457,1.809,1.686,0.00086776,0.0265946
1.52E+18,16.6782,1.10559,-0.89166,0.0860508,6.42439,-85.3297,23.0266,556.094,1.12402,6.42439,4.08354,2.63476,2.1212,17.5353,0.919511,-0.897963,0.101146,6.44572,-84.734,23.6701,556.074,1.13876,6.44572,4.457,1.809,1.686,0.000958028,0.0331255
1.52E+18,16.6592,1.15736,-0.878424,0.128447,6.40415,-85.1233,23.6266,556.085,1.17055,6.40415,4.08032,2.63613,2.12189,17.5307,0.905594,-0.876952,0.0999718,6.45095,-84.4663,24.252,556.072,1.14166,6.45095,4.457,1.809,1.686,0.00126376,0.0323232
1.52E+18,16.6544,1.08652,-0.857419,0.104255,6.39414,-84.8129,24.1812,556.099,1.1509,6.39414,4.08094,2.63594,2.12287,17.5264,0.885769,-0.871778,0.0986863,6.44933,-84.2026,24.8351,556.069,1.1449,6.44933,4.457,1.809,1.686,0.000881975,0.0322832
1.52E+18,16.6517,1.10117,-0.852592,0.121945,6.40012,-84.5804,24.7843,556.108,1.17332,6.40012,4.08204,2.63536,2.122,17.5225,0.862202,-0.879886,0.096847,6.45229,-83.9404,25.4207,556.065,1.1478,6.45229,4.457,1.809,1.686,0.00143374,0.0247385
1.52E+18,16.636,1.08585,-0.851075,0.124431,6.39017,-84.3312,25.3649,556.117,1.18066,6.39017,4.08418,2.63644,2.12266,17.5177,0.837029,-0.890602,0.0949588,6.45717,-83.6804,26.0086,556.062,1.15077,6.45717,4.457,1.809,1.686,0.000879619,0.0332096
1.52E+18,16.6295,1.07664,-0.85113,0.122408,6.38847,-84.0841,25.9552,556.116,1.18334,6.38847,4.0883,2.63811,2.12408,17.5115,0.812023,-0.892068,0.0933169,6.45891,-83.4224,26.5945,556.06,1.15383,6.45891,4.457,1.809,1.686,0.000916174,0.0337495
1.52E+18,16.6079,0.986724,-0.875603,0.0922286,6.36326,-83.7733,26.4939,556.088,1.15775,6.36326,4.08967,2.63895,2.12408,17.5054,0.787155,-0.888917,0.0918197,6.4629,-83.1642,27.1821,556.057,1.15689,6.4629,4.457,1.809,1.686,0.000998061,0.0268344
1.52E+18,16.5996,0.971266,-0.879146,0.104605,6.3663,-83.5255,27.0817,556.084,1.17474,6.3663,4.09184,2.63889,2.12453,17.5005,0.760169,-0.892755,0.0899247,6.47115,-82.9078,27.7701,556.053,1.1596,6.47115,4.457,1.809,1.686,0.000903902,0.033651
1.52E+18,16.56,0.972758,-0.923562,0.110729,6.32838,-83.3058,27.6474,556.041,1.18519,6.32838,4.08683,2.63297,2.11961,17.4986,0.737808,-0.89987,0.0886123,6.47934,-82.6524,28.3614,556.046,1.16262,6.47934,4.457,1.809,1.686,0.000902243,0.0325004
1.52E+18,16.5553,1.0406,-0.908042,0.13924,6.34691,-83.1223,28.273,556.052,1.21749,6.34691,4.08264,2.63134,2.11758,17.4985,0.726806,-0.901692,0.0881907,6.48437,-82.3999,28.9556,556.041,1.16598,6.48437,4.457,1.809,1.686,0.0010951,0.0344901
1.52E+18,16.5963,1.08811,-0.907512,0.155522,6.41491,-82.9012,28.925,556.059,1.2374,6.41491,4.07227,2.62953,2.11815,17.5022,0.716306,-0.916046,0.0873266,6.4933,-82.1474,29.5498,556.036,1.16876,6.4933,4.457,1.809,1.686,0.000870604,0.0322365
1.52E+18,16.5931,1.09226,-0.908475,0.150476,6.40982,-82.6642,29.5149,556.06,1.23587,6.40982,4.07377,2.63034,2.11914,17.5097,0.710113,-0.926301,0.0867681,6.49586,-81.8985,30.1466,556.028,1.17172,6.49586,4.457,1.809,1.686,0.000901616,0.0254026
1.52E+18,16.6118,1.04963,-0.927365,0.113924,6.41605,-82.3744,30.098,556.033,1.20254,6.41605,4.06788,2.6291,2.11926,17.52,0.705282,-0.927989,0.0867762,6.49248,-81.6481,30.7428,556.017,1.17494,6.49248,4.457,1.809,1.686,0.000896659,0.026773
1.52E+18,16.6239,0.981748,-0.930737,0.0727403,6.40673,-82.0672,30.6618,556.032,1.16453,6.40673,4.06488,2.62989,2.11876,17.5333,0.703021,-0.943459,0.0872214,6.48935,-81.4007,31.3399,556.003,1.17855,6.48935,4.457,1.809,1.686,0.000907333,0.0248338
1.52E+18,16.6284,0.927682,-0.944238,0.0450633,6.39359,-81.7768,31.2257,556.033,1.13994,6.39359,4.06226,2.62923,2.11838,17.5484,0.702604,-0.970337,0.0879938,6.4854,-81.1551,31.9394,555.99,1.18244,6.4854,4.457,1.809,1.686,0.00191776,6.78E-05
1.52E+18,16.6505,0.899636,-0.944227,0.0435983,6.40952,-81.5039,31.815,556.042,1.14152,6.40952,4.05893,2.63036,2.1194,17.5628,0.70407,-0.991739,0.0890113,6.47696,-80.914,32.5365,555.978,1.18653,6.47696,4.457,1.809,1.686,0.00101334,0.0257348
1.52E+18,16.6687,0.929262,-0.941309,0.0695091,6.42117,-81.2869,32.4289,556.052,1.17051,6.42117,4.05648,2.62959,2.11845,17.5757,0.705875,-1.00989,0.0896782,6.47128,-80.6766,33.1345,555.967,1.19029,6.47128,4.457,1.809,1.686,0.00142491,0.0329824
1.52E+18,16.6854,0.908206,-0.956624,0.0625282,6.42679,-81.0278,33.02,556.042,1.1667,6.42679,4.05381,2.62958,2.11843,17.587,0.705159,-1.02512,0.0902215,6.45755,-80.4404,33.7319,555.958,1.19401,6.45755,4.457,1.809,1.686,0.00123428,0.0344152
1.52E+18,16.6847,0.891469,-0.961379,0.0697428,6.40966,-80.7848,33.6018,556.038,1.17727,6.40966,4.05249,2.63224,2.12083,17.5958,0.705263,-1.03504,0.0915022,6.42987,-80.2105,34.3314,555.949,1.19865,6.42987,4.457,1.809,1.686,0.00127142,0.033385
1.52E+18,16.7159,0.817746,-0.966238,0.0295507,6.43853,-80.4789,34.1899,556.033,1.14052,6.43853,4.04964,2.63099,2.11952,17.5999,0.706336,-1.04202,0.0928483,6.41848,-79.9862,34.9304,555.94,1.20343,6.41848,4.457,1.809,1.686,0.00126376,0.0301072
1.52E+18,16.721,0.894727,-0.978426,0.0855926,6.43739,-80.3214,34.8237,556.019,1.20001,6.43739,4.04951,2.63062,2.11966,17.5969,0.702199,-1.04474,0.0935281,6.36747,-79.7621,35.523,555.937,1.20756,6.36747,4.457,1.809,1.686,0.000921427,0.0335427
1.52E+18,16.7137,0.932421,-0.973119,0.119441,6.41896,-80.1373,35.4322,556.017,1.23741,6.41896,4.05079,2.63102,2.11954,17.5892,0.691512,-1.03543,0.0944379,6.34203,-79.5371,36.1122,555.94,1.21201,6.34203,4.457,1.809,1.686,0.000936532,0.0316176
1.52E+18,16.711,0.926952,-0.96463,0.114947,6.41241,-79.9141,36.0286,556.007,1.23649,6.41241,4.04968,2.62424,2.11312,17.5761,0.682042,-1.01393,0.0945175,6.28926,-79.3175,36.6998,555.942,1.21562,6.28926,4.457,1.809,1.686,0.00110243,0.0350178
1.52E+18,16.7198,0.869548,-0.962652,0.0806731,6.41835,-79.6427,36.6164,555.994,1.20595,6.41835,4.04459,2.6121,2.10184,17.5581,0.676001,-1.00042,0.0930416,6.27131,-79.1065,37.2881,555.94,1.21785,6.27131,4.457,1.809,1.686,0.00113182,0.0349834
1.52E+18,16.7079,0.934402,-0.961173,0.115182,6.41247,-79.4898,37.2406,555.986,1.24409,6.41247,4.04075,2.6089,2.09821,17.5348,0.671248,-0.992259,0.0939664,6.2359,-78.8981,37.8744,555.94,1.22239,6.2359,4.457,1.809,1.686,0.00105239,0.023979
1.52E+18,16.7054,0.921968,-0.951217,0.105059,6.41165,-79.258,37.8383,555.98,1.23717,6.41165,4.03695,2.61185,2.10064,17.507,0.666085,-0.971438,0.0951576,6.21036,-78.6858,38.4545,555.945,1.22676,6.21036,4.457,1.809,1.686,0.00113682,0.0262395
1.52E+18,16.6987,0.93396,-0.941449,0.106503,6.41165,-79.0496,38.4442,555.98,1.2417,6.41165,4.03695,2.61185,2.10064,17.4749,0.666144,-0.959874,0.0947846,6.17711,-78.4791,39.0341,555.947,1.22945,6.17711,4.457,1.809,1.686,0.00112519,0.0341403
1.52E+18,16.6572,0.98743,-0.938957,0.125066,6.36876,-78.8876,39.0342,555.981,1.26293,6.36876,4.0373,2.61185,2.09988,17.4348,0.671858,-0.960468,0.0951891,6.13708,-78.2748,39.6068,555.946,1.23252,6.13708,4.457,1.809,1.686,0.000866314,0.0262993
1.52E+18,16.6287,0.994533,-0.923451,0.117016,6.34625,-78.678,39.6169,555.985,1.25745,6.34625,4.03984,2.61239,2.1001,17.3982,0.678826,-0.951156,0.0960504,6.10458,-78.0699,40.1834,555.943,1.23593,6.10458,4.457,1.809,1.686,0.00104774,0.033694
1.52E+18,16.5811,1.00086,-0.893846,0.113162,6.30337,-78.4823,40.1842,555.997,1.25649,6.30337,4.04404,2.61207,2.10016,17.3545,0.681763,-0.932427,0.0957377,6.06463,-77.871,40.7542,555.944,1.23847,6.06463,4.457,1.809,1.686,0.000938442,0.0321293
1.52E+18,16.5495,0.970627,-0.878075,0.0921761,6.27838,-78.2489,40.7498,555.999,1.23839,6.27838,4.04625,2.61214,2.09995,17.309,0.683917,-0.914322,0.0953013,6.03758,-77.6745,41.3223,555.947,1.2409,6.03758,4.457,1.809,1.686,0.000990757,0.0291233
1.52E+18,16.5265,0.969479,-0.851525,0.0841893,6.26907,-78.0379,41.3329,556.008,1.23316,6.26907,4.04542,2.61228,2.1004,17.2617,0.69446,-0.89223,0.0946305,6.00687,-77.4857,41.8894,555.951,1.24295,6.00687,4.457,1.809,1.686,0.00114609,0.0251511
1.52E+18,16.4704,0.969985,-0.839303,0.0873474,6.2171,-77.8438,41.8846,556,1.23901,6.2171,4.04663,2.61208,2.09999,17.2153,0.704286,-0.870576,0.0945877,5.9988,-77.2979,42.4554,555.951,1.24556,5.9988,4.457,1.809,1.686,0.00103182,0.0244348
1.52E+18,16.4107,1.0012,-0.806467,0.105464,6.16978,-77.6823,42.4451,556.013,1.25985,6.16978,4.0463,2.61245,2.1006,17.1721,0.710059,-0.856386,0.0951182,5.98998,-77.1078,43.0215,555.945,1.24878,5.98998,4.457,1.809,1.686,0.000988554,0.0243683
1.52E+18,16.3575,1.00076,-0.788283,0.102243,6.13119,-77.4905,42.9971,556.014,1.25934,6.13119,4.04873,2.61275,2.10034,17.132,0.716279,-0.85269,0.0946927,5.98581,-76.9184,43.5891,555.93,1.25104,5.98581,4.457,1.809,1.686,0.000884141,0.02712
1.52E+18,16.305,1.01549,-0.767019,0.0979377,6.09174,-77.3127,43.5505,556.012,1.25761,6.09174,4.04775,2.61251,2.09927,17.0915,0.727077,-0.848043,0.0942626,5.9662,-76.7338,44.1528,555.91,1.25314,5.9662,4.457,1.809,1.686,0.000914543,0.034214
1.52E+18,16.2213,0.976497,-0.731356,0.0781221,6.01454,-77.1023,44.0558,556.015,1.24053,6.01454,4.04747,2.61173,2.09819,17.0488,0.734275,-0.829011,0.0927048,5.90979,-76.5513,44.7147,555.892,1.25424,5.90979,4.457,1.809,1.686,0.000993313,0.0273844
1.52E+18,16.1537,0.959145,-0.691536,0.0680604,5.96474,-76.91,44.5828,556.017,1.23332,5.96474,4.04964,2.61212,2.09803,16.9995,0.734294,-0.795919,0.092633,5.83785,-76.3698,45.2664,555.884,1.25695,5.83785,4.457,1.809,1.686,0.000982171,0.0333709
1.52E+18,16.1122,0.973508,-0.679531,0.0732438,5.95337,-76.7402,45.1444,555.993,1.2414,5.95337,4.0505,2.61147,2.09771,16.9448,0.734915,-0.761824,0.0921696,5.78059,-76.1944,45.8128,555.882,1.25932,5.78059,4.457,1.809,1.686,0.00108808,0.0261514
1.52E+18,16.0882,0.959287,-0.669777,0.0690391,5.9638,-76.5422,45.7126,555.975,1.24028,5.9638,4.04432,2.61015,2.09669,16.8893,0.730759,-0.73846,0.0906958,5.75121,-76.0201,46.358,555.878,1.26089,5.75121,4.457,1.809,1.686,0.000875675,0.0341312
1.52E+18,16.0627,0.93366,-0.650349,0.067654,5.96497,-76.348,46.2757,555.967,1.24264,5.96497,4.04247,2.61085,2.09719,16.8349,0.717174,-0.719509,0.0902764,5.7382,-75.8506,46.901,555.87,1.26418,5.7382,4.457,1.809,1.686,0.00103666,0.0350066
1.52E+18,16.0175,1.00095,-0.644927,0.114369,5.94814,-76.2544,46.8569,555.957,1.29341,5.94814,4.03786,2.60858,2.09559,16.7813,0.701822,-0.707548,0.0907948,5.71802,-75.6863,47.4452,555.868,1.26873,5.71802,4.457,1.809,1.686,0.000928563,0.0334574
1.52E+18,15.9497,0.987133,-0.708132,0.110257,5.91653,-76.0846,47.4008,555.889,1.29305,5.91653,4.03358,2.60064,2.08967,16.7287,0.691182,-0.695014,0.0904955,5.68744,-75.5159,48.0099,555.874,1.27219,5.68744,4.457,1.809,1.686,0.00109641,0.0350119
1.52E+18,15.9107,0.945434,-0.683822,0.0897888,5.87253,-75.8898,47.9174,555.902,1.27576,5.87253,4.03093,2.59863,2.08915,16.6741,0.68275,-0.677722,0.0878179,5.63264,-75.3597,48.5261,555.88,1.27269,5.63264,4.457,1.809,1.686,0.00119746,0.035175
1.52E+18,15.8717,0.874423,-0.694135,0.0566866,5.85165,-75.6657,48.4427,555.895,1.2461,5.85165,4.02985,2.59989,2.09039,16.6179,0.669198,-0.679093,0.0850238,5.57309,-75.1975,49.0589,555.883,1.27337,5.57309,4.457,1.809,1.686,0.0010012,0.0292892
1.52E+18,15.8057,0.91073,-0.66985,0.0941283,5.80628,-75.5571,48.9827,555.912,1.28698,5.80628,4.02889,2.60085,2.09066,16.5592,0.648612,-0.672569,0.0825355,5.52128,-75.0355,49.5857,555.885,1.27435,5.52128,4.457,1.809,1.686,0.00132765,0.0337071
1.52E+18,15.7553,0.916845,-0.62084,0.109866,5.77871,-75.4198,49.5244,555.934,1.30613,5.77871,4.03004,2.60101,2.09064,16.4974,0.626504,-0.64516,0.0787823,5.45131,-74.8778,50.1073,555.888,1.274,5.45131,4.457,1.809,1.686,0.00281684,0.0323439
1.52E+18,15.7133,0.90097,-0.684283,0.102122,5.75391,-75.2528,50.0548,555.933,1.30201,5.75391,4.03086,2.60135,2.091,16.4377,0.615064,-0.706914,0.0762446,5.39614,-74.7237,50.6249,555.89,1.27521,5.39614,4.457,1.809,1.686,0.000883121,0.0330927
1.52E+18,15.6608,0.883954,-0.794686,0.0958515,5.71113,-75.1035,50.5757,555.948,1.29981,5.71113,4.03094,2.60021,2.08981,16.3822,0.589529,-0.837596,0.0733305,5.3532,-74.5697,51.1419,555.889,1.27665,5.3532,4.457,1.809,1.686,0.00270244,0.0289554
1.52E+18,15.6,0.873253,-0.878056,0.0983523,5.68017,-74.9626,51.1046,555.965,1.30639,5.68017,4.03162,2.60057,2.09002,16.3245,0.561352,-0.94345,0.0682779,5.29886,-74.4134,51.6694,555.888,1.27588,5.29886,4.457,1.809,1.686,0.00104444,0.027162
1.52E+18,15.535,0.893444,-0.965798,0.102701,5.60621,-74.8375,51.6002,555.983,1.31304,5.60621,4.03145,2.60089,2.08954,16.2639,0.551192,-1.05073,0.0643893,5.23064,-74.2594,52.1598,555.891,1.27448,5.23064,4.457,1.809,1.686,0.000955649,0.0258162
1.52E+18,15.4693,0.858887,-1.03845,0.084331,5.54653,-74.6529,52.0843,555.961,1.29647,5.54653,4.03129,2.59775,2.08907,16.2004,0.540892,-1.09708,0.0601526,5.1604,-74.0977,52.6562,555.899,1.27217,5.1604,4.457,1.809,1.686,0.00146376,0.026201
1.52E+18,15.4161,0.8458,-0.947002,0.079554,5.50575,-74.5045,52.5875,555.965,1.29488,5.50575,4.03188,2.59714,2.089,16.1333,0.517707,-1.00115,0.0565853,5.08695,-73.9469,53.1444,555.902,1.27157,5.08695,4.457,1.809,1.686,0.000882574,0.0324759
1.52E+18,15.3612,0.792569,-0.83253,0.0485997,5.45845,-74.3158,53.069,555.961,1.26656,5.45845,4.0298,2.59593,2.08792,16.0614,0.508357,-0.878368,0.0540786,4.9917,-73.807,53.6263,555.9,1.27144,4.9917,4.457,1.809,1.686,0.000894092,0.0333177
1.52E+18,15.2845,0.754236,-0.769167,0.0380952,5.40131,-74.1499,53.5444,555.962,1.25888,5.40131,4.03105,2.59592,2.0882,15.9888,0.489467,-0.815393,0.0510092,4.92583,-73.6596,54.1134,555.897,1.27107,4.92583,4.457,1.809,1.686,0.000923706,5.95E-05
1.52E+18,15.2386,0.750612,-0.75347,0.048961,5.34515,-74.0224,54.0262,555.968,1.27284,5.34515,4.03552,2.5962,2.08831,15.9171,0.462898,-0.803467,0.0482448,4.8639,-73.5212,54.5645,555.899,1.27138,4.8639,4.457,1.809,1.686,0.00123387,0.0337131
1.52E+18,15.1775,0.761545,-0.785618,0.0612264,5.28737,-73.9026,54.5031,555.974,1.28746,5.28737,4.03507,2.59462,2.08684,15.8469,0.449486,-0.843549,0.0465936,4.80135,-73.383,55.0257,555.898,1.27216,4.80135,4.457,1.809,1.686,0.00109408,0.0296893
1.52E+18,15.1239,0.683958,-0.838248,0.0169889,5.23405,-73.6931,54.9501,555.984,1.24522,5.23405,4.03151,2.59406,2.08671,15.7779,0.439036,-0.90776,0.0458103,4.75086,-73.2431,55.4819,555.898,1.27351,4.75086,4.457,1.809,1.686,0.000980674,0.0268462
1.52E+18,15.0504,0.72009,-0.863182,0.0449767,5.16405,-73.6071,55.4148,555.989,1.2755,5.16405,4.03103,2.59239,2.08522,15.7039,0.420826,-0.936614,0.0452504,4.63682,-73.1072,55.9289,555.901,1.2753,4.63682,4.457,1.809,1.686,0.000874681,0.0329831
1.52E+18,14.973,0.7193,-0.861264,0.0518214,5.08617,-73.4839,55.8569,556.006,1.28418,5.08617,4.0301,2.59275,2.08571,15.622,0.402352,-0.937927,0.0466369,4.54465,-72.9695,56.3619,555.917,1.27855,4.54465,4.457,1.809,1.686,0.0011885,0.0326746
1.52E+18,14.9159,0.705542,-0.854701,0.0428747,5.04442,-73.3424,56.3115,556.003,1.27703,5.04442,4.03093,2.59262,2.08521,15.5366,0.383545,-0.905965,0.0482072,4.47337,-72.8334,56.7895,555.941,1.28191,4.47337,4.457,1.809,1.686,0.00107611,0.0323688
1.52E+18,14.8641,0.662352,-0.78828,0.0250627,5.00865,-73.1881,56.7602,555.99,1.26206,5.00865,4.02493,2.59109,2.08407,15.4456,0.357285,-0.800429,0.0474618,4.41325,-72.7094,57.209,555.965,1.28383,4.41325,4.457,1.809,1.686,0.00100901,0.0358466
1.52E+18,14.7992,0.605301,-0.627255,0.0123516,4.95577,-73.0363,57.1928,555.986,1.25308,4.95577,4.02108,2.58968,2.08337,15.3496,0.332491,-0.611825,0.0477547,4.3701,-72.5997,57.6252,555.981,1.28749,4.3701,4.457,1.809,1.686,0.000923898,0.025974
1.52E+18,14.745,0.534065,-0.43331,-0.00373523,4.92205,-72.8662,57.6292,555.967,1.24043,4.92205,4.01951,2.59059,2.08438,15.2485,0.310748,-0.386942,0.0483264,4.32835,-72.4926,58.0361,555.987,1.29099,4.32835,4.457,1.809,1.686,0.00103196,0.0277333
1.52E+18,14.6607,0.601685,-0.242354,0.042787,4.8291,-72.8303,58.0603,555.962,1.28954,4.8291,4.02156,2.58747,2.08133,15.1463,0.295955,-0.187894,0.0499455,4.25638,-72.385,58.4254,555.985,1.29469,4.25638,4.457,1.809,1.686,0.00100283,0.0258807
1.52E+18,14.5455,0.701737,-0.178804,0.112742,4.73054,-72.8196,58.4827,555.937,1.36121,4.73054,4.01879,2.58646,2.08178,15.0546,0.288285,-0.105132,0.0515184,4.206,-72.2647,58.838,555.974,1.29777,4.206,4.457,1.809,1.686,0.00269347,0.0260485
1.52E+18,14.4802,0.661531,-0.252736,0.0893238,4.65985,-72.6752,58.8828,555.953,1.33945,4.65985,4.02398,2.58829,2.08413,14.9786,0.278659,-0.209793,0.0511124,4.1294,-72.1541,59.2365,555.964,1.29934,4.1294,4.457,1.809,1.686,0.00107887,0.0346667
1.52E+18,14.432,0.651216,-0.391079,0.0855281,4.54525,-72.562,59.2493,556.009,1.33657,4.54525,4.0294,2.59028,2.08428,14.9099,0.284177,-0.440749,0.0512305,4.04957,-72.0641,59.5845,555.936,1.30094,4.04957,4.457,1.809,1.686,0.000914638,0.0298053
1.52E+18,14.3556,0.635963,-0.619441,0.0823503,4.46585,-72.4397,59.6271,556.025,1.33431,4.46585,4.02827,2.59082,2.08467,14.8399,0.291383,-0.682882,0.0524882,3.97155,-71.9612,59.9768,555.947,1.30372,3.97155,4.457,1.809,1.686,0.00101572,0.0271323
1.52E+18,14.2436,0.640554,-0.820355,0.0841984,4.34709,-72.3518,59.977,556.033,1.33734,4.34709,4.02904,2.58884,2.08341,14.7678,0.292466,-0.873336,0.0530131,3.90974,-71.8575,60.3652,555.973,1.30586,3.90974,4.457,1.809,1.686,0.0010853,0.0320471
1.52E+18,14.1204,0.601126,-0.900738,0.0888028,4.21881,-72.2426,60.2999,556.06,1.34438,4.21881,4.03329,2.58966,2.08326,14.6952,0.267013,-0.945803,0.0501049,3.8621,-71.7469,60.7423,556.009,1.30558,3.8621,4.457,1.809,1.686,0.000901832,0.0337192
1.52E+18,14.0477,0.502208,-0.872533,0.0534092,4.16767,-72.0919,60.6567,556.048,1.31343,4.16767,4.02893,2.58946,2.08354,14.6208,0.218413,-0.875303,0.0448871,3.81758,-71.6465,61.1154,556.037,1.30471,3.81758,4.457,1.809,1.686,0.00106927,0.0262016
1.52E+18,13.9417,0.430509,-0.722643,0.0332206,4.10821,-71.9704,61.0104,556.067,1.29756,4.10821,4.02575,2.58847,2.08326,14.551,0.18312,-0.754484,0.0411618,3.76724,-71.5511,61.5158,556.02,1.30505,3.76724,4.457,1.809,1.686,0.000897175,0.0333503
1.52E+18,13.8845,0.412743,-0.654408,0.025975,4.04575,-71.8605,61.3549,556.043,1.29136,4.04575,4.02255,2.58771,2.08286,14.4749,0.184053,-0.65449,0.0409641,3.71589,-71.4649,61.849,556.025,1.30569,3.71589,4.457,1.809,1.686,0.00131672,0.0339633
1.52E+18,13.822,0.377054,-0.636223,-0.00860546,4.00649,-71.7091,61.7027,556.051,1.25645,4.00649,4.01782,2.58634,2.08179,14.4008,0.200451,-0.644929,0.0413002,3.65835,-71.3666,62.201,556.024,1.30567,3.65835,4.457,1.809,1.686,0.000920953,0.0322506
1.52E+18,13.7401,0.397382,-0.681546,0.00880214,3.93798,-71.6428,62.0483,556.062,1.27517,3.93798,4.01476,2.58457,2.08065,14.3307,0.191938,-0.699743,0.0393242,3.60627,-71.2699,62.5495,556.028,1.30513,3.60627,4.457,1.809,1.686,0.00100195,0.0338938
1.52E+18,13.6421,0.400397,-0.722301,0.0206632,3.8537,-71.5695,62.3726,556.086,1.28857,3.8537,4.01219,2.58315,2.07941,14.2596,0.182691,-0.757018,0.0377103,3.55184,-71.1777,62.8961,556.038,1.30519,3.55184,4.457,1.809,1.686,0.000999585,0.0262267
1.52E+18,13.5577,0.295768,-0.772715,-0.0361301,3.79536,-71.3935,62.6746,556.089,1.23362,3.79536,4.00879,2.58287,2.07885,14.1876,0.168102,-0.802672,0.0356865,3.50637,-71.0849,63.2377,556.048,1.30512,3.50637,4.457,1.809,1.686,0.00129665,0.0324653
1.52E+18,13.4563,0.336466,-0.766616,-0.00122612,3.71172,-71.3466,62.9972,556.12,1.26914,3.71172,4.00876,2.5819,2.07758,14.1134,0.165837,-0.818506,0.0349383,3.45796,-70.9894,63.5734,556.058,1.30502,3.45796,4.457,1.809,1.686,0.00113555,0.0351484
1.52E+18,13.3582,0.380023,-0.772852,0.0248751,3.64387,-71.2922,63.3155,556.107,1.29501,3.64387,4.0089,2.58002,2.07631,14.038,0.173638,-0.804772,0.0353466,3.40469,-70.8937,63.903,556.064,1.30518,3.40469,4.457,1.809,1.686,0.000895711,0.0328634
1.52E+18,13.2718,0.563442,-0.720915,0.156648,3.62504,-71.3738,63.7102,556.119,1.42737,3.62504,4.01135,2.57612,2.07479,13.9585,0.171988,-0.75968,0.0344667,3.34605,-70.7967,64.2495,556.069,1.3048,3.34605,4.457,1.809,1.686,0.000908061,0.0245836
1.52E+18,13.2132,0.590456,-0.678151,0.170786,3.57879,-71.3228,64.0369,556.134,1.44313,3.57879,4.01217,2.57671,2.07582,13.8784,0.160862,-0.720301,0.0328751,3.28285,-70.7166,64.5453,556.079,1.30476,3.28285,4.457,1.809,1.686,0.000915039,0.033854
1.52E+18,13.1562,0.575202,-0.675398,0.155487,3.54089,-71.22,64.3505,556.111,1.42864,3.54089,4.01305,2.57775,2.07828,13.8045,0.160703,-0.68391,0.0321908,3.22666,-70.6336,64.8484,556.087,1.30482,3.22666,4.457,1.809,1.686,0.000890563,0.024731
1.52E+18,13.1885,0.584413,-0.654193,0.153312,3.47787,-71.1566,64.655,556.118,1.4278,3.47787,4.0103,2.57687,2.07803,13.7428,0.152762,-0.66252,0.0302045,3.16954,-70.5819,65.0587,556.097,1.30415,3.16954,4.457,1.809,1.686,0.000965995,0.0324713
1.52E+18,13.2931,0.619359,-0.601942,0.173222,3.3479,-71.1243,64.91,556.142,1.4483,3.3479,4.01201,2.57796,2.0798,13.6998,0.154898,-0.631727,0.0295111,3.11641,-70.5616,65.1626,556.103,1.30399,3.11641,4.457,1.809,1.686,0.00090111,0.0326005
1.52E+18,13.2961,0.684428,-0.555191,0.198804,3.21435,-71.1149,65.1513,556.164,1.47356,3.21435,4.01364,2.58048,2.08373,13.6666,0.166945,-0.609017,0.03056,3.07038,-70.512,65.353,556.102,1.30466,3.07038,4.457,1.809,1.686,0.000923999,0.0321597
1.52E+18,13.2533,0.698484,-0.548062,0.190351,3.08035,-71.0563,65.3697,556.167,1.46446,3.08035,4.01577,2.58193,2.08656,13.6429,0.179614,-0.607321,0.0311459,3.02295,-70.4463,65.5887,556.101,1.30459,3.02295,4.457,1.809,1.686,0.00106591,0.0339676
1.52E+18,13.1973,0.730328,-0.587806,0.19768,2.97917,-71.0254,65.6009,556.16,1.47233,2.97917,4.01855,2.58415,2.08786,13.6322,0.18078,-0.639907,0.0297441,2.97274,-70.3729,65.8549,556.1,1.30381,2.97274,4.457,1.809,1.686,0.00118325,0.033413
1.52E+18,13.1645,0.778029,-0.632758,0.215759,2.87841,-71.0249,65.8241,556.152,1.49145,2.87841,4.02097,2.58661,2.09097,13.6291,0.172823,-0.674135,0.0278556,2.918,-70.3106,66.0915,556.105,1.30305,2.918,4.457,1.809,1.686,0.00111327,0.0307585
1.52E+18,13.1993,0.741434,-0.630037,0.181665,2.78489,-70.9298,66.0322,556.141,1.45802,2.78489,4.02356,2.5874,2.09157,13.6301,0.171009,-0.655333,0.0271129,2.86308,-70.2589,66.2781,556.108,1.30294,2.86308,4.457,1.809,1.686,0.000869326,0.0318548
1.52E+18,13.2229,0.721689,-0.612071,0.170437,2.69405,-70.8678,66.235,556.133,1.44819,2.69405,4.02552,2.5882,2.0917,13.639,0.154847,-0.626908,0.0255484,2.80166,-70.2049,66.4691,556.111,1.30271,2.80166,4.457,1.809,1.686,0.000912286,0.0259024
1.52E+18,13.1904,0.692988,-0.619771,0.167063,2.58787,-70.8127,66.4196,556.139,1.44692,2.58787,4.02849,2.58928,2.09359,13.6583,0.131119,-0.634739,0.0232664,2.7291,-70.1402,66.7062,556.115,1.30256,2.7291,4.457,1.809,1.686,0.00102492,0.0296024
1.52E+18,13.1583,0.63349,-0.62352,0.14003,2.4998,-70.7176,66.6025,556.145,1.42144,2.4998,4.0331,2.59164,2.09606,13.6849,0.116115,-0.636437,0.0216836,2.65887,-70.0715,66.9591,556.121,1.30255,2.65887,4.457,1.809,1.686,0.00107896,0.0348785
1.52E+18,13.1337,0.618342,-0.615697,0.131769,2.42725,-70.6606,66.7926,556.15,1.41419,2.42725,4.03542,2.59215,2.09726,13.7215,0.104317,-0.627148,0.0208895,2.59188,-70.0006,67.2095,556.127,1.30276,2.59188,4.457,1.809,1.686,0.000899419,0.0312856
1.52E+18,13.1509,0.571124,-0.612822,0.105031,2.3778,-70.5628,66.9868,556.158,1.38818,2.3778,4.03338,2.59132,2.09832,13.7704,0.0992363,-0.625754,0.0202129,2.52631,-69.9345,67.4465,556.132,1.30283,2.52631,4.457,1.809,1.686,0.000895592,0.0339027
1.52E+18,13.1809,0.4994,-0.625724,0.0680486,2.33035,-70.4562,67.1733,556.15,1.35316,2.33035,4.02973,2.59092,2.09841,13.8306,0.0841381,-0.622538,0.0182669,2.45857,-69.8746,67.6795,556.137,1.30285,2.45857,4.457,1.809,1.686,0.000905953,0.0327357
1.52E+18,13.2563,0.459489,-0.659106,0.0469971,2.29135,-70.377,67.369,556.173,1.33385,2.29135,4.03022,2.59202,2.09941,13.9099,0.074947,-0.675193,0.0168032,2.389,-69.825,67.8883,556.141,1.30327,2.389,4.457,1.809,1.686,0.00100107,0.0328726
1.52E+18,13.2926,0.420307,-0.758205,0.0257086,2.22223,-70.2849,67.5311,556.185,1.31251,2.22223,4.02519,2.59096,2.09949,14.0001,0.0847025,-0.785456,0.0171335,2.32434,-69.7649,68.1159,556.145,1.30378,2.32434,4.457,1.809,1.686,0.000968714,0.0333997
1.52E+18,13.3317,0.415498,-0.802785,0.0217347,2.16352,-70.2181,67.6985,556.194,1.3077,2.16352,4.0252,2.59043,2.09939,14.0907,0.100404,-0.844208,0.0181516,2.24952,-69.7031,68.3381,556.143,1.30406,2.24952,4.457,1.809,1.686,0.000926736,0.0269887
1.52E+18,13.4082,0.401334,-0.793064,0.00159831,2.14012,-70.1409,67.8905,556.199,1.28714,2.14012,4.02796,2.59099,2.10016,14.1844,0.105698,-0.840432,0.0182189,2.17558,-69.6394,68.5518,556.142,1.30369,2.17558,4.457,1.809,1.686,0.00202984,0.0268309
1.52E+18,13.4585,0.379644,-0.798438,0.000687278,2.09395,-70.0779,68.0551,556.191,1.2868,2.09395,4.02611,2.59049,2.10038,14.2796,0.0988087,-0.835893,0.0179765,2.09469,-69.5782,68.764,556.143,1.30401,2.09469,4.457,1.809,1.686,0.000967278,0.0338877
1.52E+18,13.541,0.381785,-0.818894,0.00987146,2.07238,-70.0347,68.2446,556.201,1.29669,2.07238,4.02746,2.59082,2.10085,14.3754,0.0956041,-0.863786,0.0178108,2.00553,-69.5267,68.9652,556.148,1.3046,2.00553,4.457,1.809,1.686,0.000919012,0.0329285
1.52E+18,13.6518,0.373656,-0.871375,-0.00853817,2.08087,-69.9489,68.4448,556.204,1.27693,2.08087,4.02881,2.59048,2.1011,14.4659,0.117238,-0.920667,0.0192015,1.90446,-69.4741,69.1538,556.151,1.30473,1.90446,4.457,1.809,1.686,0.00114768,0.0294397
1.52E+18,13.7217,0.394641,-0.930155,-0.00465528,2.04692,-69.8909,68.6189,556.207,1.27889,2.04692,4.02894,2.5896,2.10073,14.5416,0.147045,-0.97862,0.0213427,1.79319,-69.4215,69.3352,556.158,1.30505,1.79319,4.457,1.809,1.686,0.000961327,0.0326755
1.52E+18,13.7579,0.506888,-0.925501,0.101059,1.96311,-69.9522,68.7934,556.258,1.38437,1.96311,4.03891,2.59094,2.10129,14.597,0.153222,-1.02587,0.0216401,1.67175,-69.3757,69.4983,556.159,1.30517,1.67175,4.457,1.809,1.686,0.00102346,0.0320375
1.52E+18,13.828,0.501334,-0.992137,0.0987931,1.97171,-69.9007,68.9863,556.246,1.38286,1.97171,4.034,2.58976,2.10007,14.6267,0.143578,-1.07942,0.0207838,1.54238,-69.332,69.6522,556.162,1.30515,1.54238,4.457,1.809,1.686,0.000953712,0.0275414
1.52E+18,13.8853,0.524474,-1.06362,0.119556,1.97238,-69.8654,69.181,556.239,1.40349,1.97238,4.03054,2.59053,2.10025,14.6262,0.151887,-1.1458,0.0212305,1.41268,-69.2987,69.7873,556.164,1.30554,1.41268,4.457,1.809,1.686,0.000922603,0.0266261
1.52E+18,13.8914,0.515487,-1.15785,0.115206,1.9308,-69.7873,69.3363,556.21,1.39753,1.9308,4.04042,2.59352,2.10617,14.593,0.176699,-1.21037,0.0230328,1.27985,-69.263,69.9133,556.167,1.30581,1.27985,4.457,1.809,1.686,0.00124816,0.0346029
1.52E+18,13.8566,0.578401,-1.2151,0.151078,1.87399,-69.7822,69.5047,556.197,1.43198,1.87399,4.04907,2.59767,2.10826,14.5299,0.199339,-1.24988,0.0246849,1.16682,-69.2264,70.0421,556.173,1.30608,1.16682,4.457,1.809,1.686,0.00117094,0.0290064
1.52E+18,13.8028,0.613913,-1.23427,0.164096,1.86695,-69.7581,69.6882,556.198,1.44464,1.86695,4.04764,2.59681,2.10822,14.4427,0.206433,-1.25867,0.0251805,1.08815,-69.1845,70.1852,556.184,1.30624,1.08815,4.457,1.809,1.686,0.00181873,0.0323308
1.52E+18,13.709,0.617797,-1.22387,0.169176,1.83028,-69.723,69.8521,556.216,1.4504,1.83028,4.04863,2.59708,2.10906,14.3335,0.200664,-1.25382,0.0246558,1.00994,-69.1449,70.3321,556.195,1.30639,1.00994,4.457,1.809,1.686,0.00112695,0.0343445
1.52E+18,13.5955,0.636018,-1.21972,0.180344,1.77646,-69.7019,70.0047,556.226,1.46192,1.77646,4.04962,2.59711,2.10913,14.1996,0.199402,-1.24707,0.0243078,0.92509,-69.1112,70.4598,556.207,1.30639,0.92509,4.457,1.809,1.686,0.000894864,0.0325462
1.52E+18,13.4624,0.652663,-1.20701,0.19318,1.6896,-69.6855,70.1302,556.236,1.47502,1.6896,4.05428,2.59862,2.10998,14.0435,0.201827,-1.23121,0.0244589,0.831078,-69.0879,70.5592,556.218,1.30679,0.831078,4.457,1.809,1.686,0.000899371,0.0328688
1.52E+18,13.3387,0.650604,-1.16021,0.205544,1.62704,-69.6615,70.2588,556.248,1.48858,1.62704,4.05302,2.59917,2.11053,13.8698,0.189265,-1.1813,0.023212,0.735514,-69.0687,70.6375,556.228,1.30669,0.735514,4.457,1.809,1.686,0.0010101,0.0288833
1.52E+18,13.189,0.659544,-1.03027,0.214076,1.53616,-69.6511,70.363,556.27,1.49809,1.53616,4.05693,2.60024,2.11211,13.682,0.184096,-1.06073,0.0227092,0.649041,-69.0562,70.7018,556.232,1.30703,0.649041,4.457,1.809,1.686,0.000906598,0.0340099
1.52E+18,13.0268,0.700672,-0.877526,0.232433,1.45297,-69.6578,70.4618,556.274,1.51624,1.45297,4.05637,2.60026,2.11269,13.4612,0.192663,-0.890532,0.0233166,0.566901,-69.0482,70.7347,556.246,1.30721,0.566901,4.457,1.809,1.686,0.00095209,0.0339317
1.52E+18,12.876,0.721456,-0.764051,0.243078,1.36948,-69.6504,70.5464,556.263,1.52652,1.36948,4.0578,2.60059,2.11331,13.2857,0.194043,-0.781845,0.0237412,0.510052,-69.0291,70.7894,556.228,1.30699,0.510052,4.457,1.809,1.686,0.00101147,0.0338621
1.52E+18,12.7409,0.72678,-0.732113,0.238751,1.24748,-69.6256,70.5921,556.256,1.52051,1.24748,4.06122,2.60176,2.11463,13.0836,0.208645,-0.74688,0.0255383,0.448322,-69.0315,70.7725,556.23,1.30698,0.448322,4.457,1.809,1.686,0.00105365,0.0305128
1.52E+18,12.6488,0.739988,-0.756575,0.249152,1.10518,-69.6224,70.6094,556.247,1.52977,1.10518,4.0649,2.60284,2.11558,12.9138,0.217921,-0.762217,0.0266455,0.391978,-69.0464,70.7137,556.233,1.30698,0.391978,4.457,1.809,1.686,0.000999161,0.0275101
1.52E+18,12.5167,0.730946,-0.7693,0.246842,0.947389,-69.6161,70.5997,556.247,1.52733,0.947389,4.06647,2.60093,2.11434,12.7586,0.213759,-0.774045,0.0265119,0.33755,-69.0513,70.6833,556.236,1.30673,0.33755,4.457,1.809,1.686,0.000992573,0.028877
1.52E+18,12.3718,0.71843,-0.743395,0.256269,0.815127,-69.6174,70.5948,556.265,1.53767,0.815127,4.07075,2.60322,2.11571,12.6128,0.201194,-0.76927,0.0256004,0.282153,-69.0532,70.6777,556.233,1.30671,0.282153,4.457,1.809,1.686,0.0011508,0.0335799
1.52E+18,12.1969,0.675465,-0.723233,0.247042,0.671836,-69.6064,70.5653,556.275,1.53031,0.671836,4.069,2.60306,2.11635,12.4757,0.175381,-0.764587,0.0236846,0.230501,-69.0482,70.6901,556.226,1.30662,0.230501,4.457,1.809,1.686,0.000952335,0.0331153
1.52E+18,12.0575,0.642475,-0.742742,0.244594,0.591801,-69.6001,70.5701,556.261,1.53021,0.591801,4.0704,2.60386,2.11718,12.3492,0.147567,-0.773664,0.0215147,0.176525,-69.0436,70.7102,556.221,1.30681,0.176525,4.457,1.809,1.686,0.00108034,0.0340548
1.52E+18,11.9184,0.60102,-0.744366,0.235842,0.520857,-69.5876,70.5756,556.273,1.52398,0.520857,4.07159,2.60403,2.11666,12.2334,0.118925,-0.788739,0.0195289,0.129338,-69.0374,70.7428,556.219,1.30737,0.129338,4.457,1.809,1.686,0.000914408,0.0304643
1.52E+18,11.7895,0.546746,-0.753014,0.220519,0.43464,-69.563,70.5605,556.272,1.5107,0.43464,4.07147,2.60385,2.11648,12.1269,0.0906335,-0.799898,0.0175216,0.0817259,-69.032,70.7576,556.216,1.30742,0.0817259,4.457,1.809,1.686,0.00105644,0.0340233
1.52E+18,11.6584,0.508555,-0.745437,0.216483,0.342713,-69.5564,70.5329,556.284,1.50855,0.342713,4.07316,2.60348,2.11644,12.0291,0.0629998,-0.807378,0.0155179,0.0385914,-69.0268,70.7658,556.212,1.3073,0.0385914,4.457,1.809,1.686,0.00211814,0.0316701
1.52E+18,11.524,0.464498,-0.744501,0.208464,0.254828,-69.5508,70.4991,556.289,1.50299,0.254828,4.0753,2.60481,2.11802,11.9384,0.032618,-0.815213,0.0132139,0.00788923,-69.023,70.7788,556.209,1.30746,0.00788923,4.457,1.809,1.686,0.00112346,0.0335096
1.52E+18,11.408,0.4297,-0.745674,0.20334,0.185266,-69.552,70.4709,556.295,1.50033,0.185266,4.07439,2.60476,2.11833,11.855,0.000874364,-0.825005,0.0106908,0.0375856,-69.0192,70.784,556.206,1.30741,0.0375856,4.457,1.809,1.686,0.00101789,0.0283553
1.52E+18,11.2988,0.391588,-0.755302,0.19728,0.121409,-69.5493,70.4396,556.295,1.49654,0.121409,4.07561,2.60426,2.11782,11.7804,-0.0271081,-0.836966,0.00843236,0.0170496,-69.0176,70.79,556.204,1.30744,0.0170496,4.457,1.809,1.686,0.000919104,0.0264691
1.52E+18,11.1999,0.3616,-0.76389,0.189031,0.0681987,-69.5475,70.4105,556.295,1.49003,0.0681987,4.07683,2.60346,2.11684,11.7155,-0.048638,-0.846438,0.0067435,0.00990202,-69.0155,70.7969,556.203,1.3075,0.00990202,4.457,1.809,1.686,0.000932763,0.0327322
1.52E+18,11.1482,0.349798,-0.772107,0.177997,0.071463,-69.545,70.4217,556.294,1.48005,0.071463,4.07116,2.60089,2.11517,11.6597,-0.0619799,-0.856738,0.00559402,0.0170532,-69.013,70.8044,556.2,1.30742,0.0170532,4.457,1.809,1.686,0.00123136,0.0270031
1.52E+18,11.0587,0.328474,-0.76427,0.170374,0.0156783,-69.5396,70.3858,556.308,1.47297,0.0156783,4.07164,2.60043,2.11515,11.6108,-0.0699003,-0.866568,0.00496403,0.0158518,-69.01,70.8112,556.197,1.30734,0.0158518,4.457,1.809,1.686,0.000968552,0.0323692
1.52E+18,10.9818,0.320772,-0.774257,0.170855,0.0217525,-69.5447,70.3586,556.303,1.4739,0.0217525,4.07381,2.5993,2.11394,11.5691,-0.0730796,-0.87193,0.00464634,0.0139607,-69.0102,70.8194,556.195,1.30748,0.0139607,4.457,1.809,1.686,0.00432407,0.0279714
1.52E+18,10.906,0.312245,-0.774952,0.164874,0.06343,-69.5478,70.3238,556.307,1.46813,0.06343,4.07414,2.59915,2.11354,11.5347,-0.0730857,-0.876892,0.0043966,0.0163686,-69.0108,70.827,556.195,1.30745,0.0163686,4.457,1.809,1.686,0.000961106,0.0354236
1.52E+18,10.8572,0.300931,-0.800993,0.152275,0.0746861,-69.5402,70.307,556.286,1.45546,0.0746861,4.07278,2.5889,2.10469,11.5077,-0.0688549,-0.880704,0.00465197,0.0154237,-69.0122,70.8355,556.196,1.30765,0.0154237,4.457,1.809,1.686,0.000898401,0.0321324
1.52E+18,10.8087,0.299175,-0.797766,0.150112,0.0926918,-69.5415,70.2858,556.292,1.45305,0.0926918,4.07192,2.5882,2.1043,11.4887,-0.0639709,-0.882029,0.00493642,0.0147557,-69.012,70.8445,556.197,1.30769,0.0147557,4.457,1.809,1.686,0.000889421,0.0319524
1.52E+18,10.7641,0.288622,-0.793776,0.141304,0.115837,-69.5374,70.2586,556.298,1.44417,0.115837,4.07305,2.58805,2.10455,11.4781,-0.0609095,-0.882473,0.00502567,0.0170182,-69.012,70.8536,556.198,1.30771,0.0170182,4.457,1.809,1.686,0.00087497,0.0324921
1.52E+18,10.7308,0.282874,-0.788324,0.138448,0.131082,-69.5393,70.2355,556.304,1.44145,0.131082,4.07417,2.5882,2.10492,11.4767,-0.0606536,-0.8812,0.00494567,0.0181069,-69.0114,70.8628,556.2,1.30777,0.0181069,4.457,1.809,1.686,0.000909045,0.033979
1.52E+18,10.7166,0.274949,-0.788651,0.129353,0.13261,-69.5343,70.2217,556.31,1.4323,0.13261,4.07544,2.58817,2.10575,11.4822,-0.0575771,-0.886888,0.00508712,0.018597,-69.0118,70.8708,556.201,1.30787,0.018597,4.457,1.809,1.686,0.000949792,0.0258214
1.52E+18,10.6963,0.274156,-0.808108,0.130889,0.144115,-69.5381,70.2002,556.314,1.43372,0.144115,4.07602,2.58777,2.10575,11.4867,-0.0543551,-0.911349,0.00513431,0.016132,-69.0128,70.8745,556.202,1.30785,0.016132,4.457,1.809,1.686,0.0010586,0.0342654
1.52E+18,10.6835,0.268375,-0.836417,0.126175,0.144614,-69.5364,70.185,556.308,1.42901,0.144614,4.07751,2.58836,2.10622,11.4862,-0.0540525,-0.935186,0.00502789,0.0179011,-69.0136,70.8731,556.201,1.3078,0.0179011,4.457,1.809,1.686,0.000919937,0.0242797
1.52E+18,10.6919,0.268356,-0.83973,0.126656,0.117665,-69.534,70.1933,556.303,1.42949,0.117665,4.07146,2.58582,2.10527,11.4852,-0.0521755,-0.933579,0.00504132,0.0162188,-69.0156,70.8727,556.201,1.30781,0.0162188,4.457,1.809,1.686,0.00141882,0.0342474
1.52E+18,10.6818,0.266006,-0.833761,0.126653,0.114159,-69.5343,70.1835,556.297,1.42949,0.114159,4.07173,2.58481,2.10464,11.4854,-0.0488638,-0.918496,0.00516773,0.0192315,-69.0185,70.8743,556.203,1.30791,0.0192315,4.457,1.809,1.686,0.000950411,0.033165
1.52E+18,10.6647,0.256388,-0.841733,0.119561,0.123252,-69.5297,70.1645,556.289,1.42239,0.123252,4.07018,2.58404,2.1041,11.486,-0.0476059,-0.916642,0.0051185,0.0174591,-69.0196,70.8753,556.205,1.30786,0.0174591,4.457,1.809,1.686,0.00107329,0.0323272
1.52E+18,10.6565,0.258203,-0.848484,0.122438,0.116293,-69.5337,70.1568,556.286,1.42527,0.116293,4.07015,2.58189,2.10325,11.4861,-0.0469776,-0.919227,0.00510885,0.0188905,-69.0202,70.8754,556.207,1.30785,0.0188905,4.457,1.809,1.686,0.00115208,0.0346273
1.52E+18,10.6582,0.257909,-0.85281,0.117929,0.0970413,-69.5329,70.1584,556.28,1.42076,0.0970413,4.07007,2.57888,2.10106,11.4864,-0.0443927,-0.915243,0.00517872,0.0180094,-69.0226,70.8765,556.209,1.30792,0.0180094,4.457,1.809,1.686,0.00104291,0.0311261
1.52E+18,10.6545,0.25666,-0.881108,0.116739,0.084515,-69.5329,70.1543,556.251,1.41957,0.084515,4.06644,2.57724,2.10119,11.486,-0.0426248,-0.91304,0.00525448,0.02064,-69.0243,70.8766,556.21,1.308,0.02064,4.457,1.809,1.686,0.0010754,0.0349421
1.52E+18,10.6676,0.257322,-0.88707,0.115364,0.055822,-69.5301,70.167,556.246,1.4182,0.055822,4.06656,2.57675,2.10096,11.4856,-0.0417855,-0.911794,0.00523362,0.0226738,-69.0252,70.8764,556.212,1.30798,0.0226738,4.457,1.809,1.686,0.000941639,0.0340439
1.52E+18,10.6805,0.259984,-0.884015,0.111669,0.0306201,-69.5292,70.1802,556.249,1.4145,0.0306201,4.06412,2.57674,2.10156,11.4856,-0.0403891,-0.909896,0.00523309,0.0201259,-69.0266,70.8768,556.215,1.30798,0.0201259,4.457,1.809,1.686,0.000887818,0.0307174
1.52E+18,10.7196,0.251369,-0.8891,0.0894577,0.0159029,-69.5106,70.2156,556.243,1.39229,0.0159029,4.06894,2.57961,2.10365,11.4857,-0.0394252,-0.907925,0.00520004,0.0232108,-69.0275,70.8772,556.216,1.30794,0.0232108,4.457,1.809,1.686,0.001025,0.033308
1.52E+18,10.722,0.253485,-0.889442,0.0903792,0.0182286,-69.512,70.2186,556.241,1.39321,0.0182286,4.06721,2.579,2.10315,11.4861,-0.0388041,-0.905328,0.00527706,0.0202684,-69.0279,70.8779,556.216,1.30802,0.0202684,4.457,1.809,1.686,0.000985571,0.0310259
1.52E+18,10.73,0.261539,-0.910268,0.0779985,0.0526396,-69.5177,70.2284,556.216,1.38083,0.0526396,4.03537,2.57273,2.10151,11.4876,-0.0387207,-0.900257,0.00520657,0.0225078,-69.0275,70.8795,556.217,1.30794,0.0225078,4.457,1.809,1.686,0.000912413,0.0359066
1.52E+18,10.7327,0.260237,-0.911473,0.0781041,0.047379,-69.5158,70.2307,556.215,1.38094,0.047379,4.03526,2.57229,2.10158,11.4871,-0.037639,-0.900339,0.00528318,0.0202082,-69.0287,70.8793,556.218,1.30802,0.0202082,4.457,1.809,1.686,0.000938713,0.0261764
1.52E+18,10.7298,0.257201,-0.907221,0.0772877,0.0324798,-69.5136,70.2272,556.219,1.38012,0.0324798,4.03558,2.57209,2.10158,11.4864,-0.0376056,-0.898964,0.00525057,0.023403,-69.0289,70.8787,556.218,1.30798,0.023403,4.457,1.809,1.686,0.00137997,0.0356517
1.52E+18,10.7307,0.255977,-0.903728,0.0770828,0.0286182,-69.5121,70.2279,556.219,1.37992,0.0286182,4.0349,2.57135,2.10123,11.4867,-0.0375407,-0.894309,0.00524554,0.0206526,-69.0288,70.8792,556.219,1.30797,0.0206526,4.457,1.809,1.686,0.000893529,0.0341105
1.52E+18,10.7263,0.253823,-0.898916,0.0758638,0.0164063,-69.5111,70.2231,556.224,1.3787,0.0164063,4.03498,2.57111,2.10111,11.4861,-0.0374364,-0.893623,0.00525464,0.0208923,-69.0291,70.8787,556.22,1.30798,0.0208923,4.457,1.809,1.686,0.00126019,0.0280369
1.52E+18,10.7287,0.253916,-0.900631,0.0759856,0.0170243,-69.5107,70.2253,556.225,1.37882,0.0170243,4.03489,2.57102,2.10122,11.4858,-0.037485,-0.895443,0.00523556,0.0189283,-69.0292,70.8782,556.221,1.30796,0.0189283,4.457,1.809,1.686,0.00168446,0.0275472
1.52E+18,10.728,0.254071,-0.900327,0.0738715,0.0159559,-69.511,70.2246,556.228,1.3767,0.0159559,4.03353,2.5682,2.09983,11.4843,-0.0401433,-0.897424,0.00497843,0.0209201,-69.0271,70.8759,556.222,1.30771,0.0209201,4.457,1.809,1.686,0.00093208,0.0294794
1.52E+18,10.7254,0.25311,-0.904603,0.0741436,0.00943911,-69.5109,70.2217,556.225,1.37697,0.00943911,4.03586,2.56859,2.10012,11.4801,-0.0397436,-0.897382,0.00498608,0.02022,-69.0286,70.872,556.223,1.30772,0.02022,4.457,1.809,1.686,0.00109345,0.0277068
1.52E+18,10.7142,0.251516,-0.907385,0.073398,0.00542261,-69.5123,70.2106,556.218,1.37623,0.00542261,4.03888,2.56886,2.09999,11.4768,-0.0411349,-0.894091,0.00485646,0.0200352,-69.0281,70.8686,556.223,1.30758,0.0200352,4.457,1.809,1.686,0.00121453,0.0326458
1.52E+18,10.6861,0.245365,-0.991205,0.0757451,0.0230481,-69.5144,70.1815,556.128,1.37857,0.0230481,4.03299,2.56368,2.08393,11.475,-0.0474607,-0.886979,0.00445337,0.0181516,-69.0224,70.8656,556.223,1.30715,0.0181516,4.457,1.809,1.686,0.000932558,0.0325803
1.52E+18,10.6713,0.243511,-0.99437,0.0775732,0.0420484,-69.5165,70.1668,556.122,1.38039,0.0420484,4.03664,2.56584,2.086,11.4758,-0.0486548,-0.884531,0.00441664,0.021296,-69.0211,70.8662,556.222,1.30711,0.021296,4.457,1.809,1.686,0.00114194,0.0248047
1.52E+18,10.6729,0.243763,-0.989879,0.0773007,0.0342938,-69.5164,70.1684,556.128,1.38012,0.0342938,4.03738,2.56615,2.08562,11.4784,-0.0466315,-0.886779,0.00467308,0.0207002,-69.0224,70.8691,556.221,1.30737,0.0207002,4.457,1.809,1.686,0.00163093,0.02606
1.52E+18,10.692,0.246899,-0.974289,0.0765966,0.00346537,-69.5142,70.1877,556.146,1.37941,0.00346537,4.04034,2.56684,2.08611,11.4799,-0.0490628,-0.891404,0.00448475,0.0182661,-69.0197,70.8697,556.219,1.30718,0.0182661,4.457,1.809,1.686,0.000937628,0.0344111
1.52E+18,10.7055,0.247968,-0.967775,0.0757563,0.0162698,-69.5117,70.201,556.154,1.37858,0.0162698,4.04225,2.56802,2.08681,11.4805,-0.0509514,-0.893368,0.00428855,0.0172986,-69.0177,70.8698,556.219,1.30699,0.0172986,4.457,1.809,1.686,0.000937522,0.0319709
1.52E+18,10.7202,0.249632,-0.954242,0.0756056,0.03356,-69.5093,70.2157,556.168,1.37843,0.03356,4.04308,2.56787,2.08652,11.4809,-0.0505616,-0.895136,0.00446385,0.0164685,-69.018,70.8702,556.218,1.30717,0.0164685,4.457,1.809,1.686,0.00125627,0.0245208
1.52E+18,10.726,0.249502,-0.941673,0.0743036,0.0366122,-69.5075,70.2214,556.179,1.37712,0.0366122,4.04284,2.56818,2.08621,11.4802,-0.0500974,-0.894001,0.00462139,0.0168668,-69.0186,70.8698,556.217,1.30732,0.0168668,4.457,1.809,1.686,0.00175898,0.0237297
1.52E+18,10.7333,0.249485,-0.937302,0.0730694,0.0417812,-69.5056,70.2285,556.183,1.37589,0.0417812,4.04388,2.56797,2.08629,11.4803,-0.0524222,-0.895049,0.00442235,0.0169169,-69.0164,70.8692,556.216,1.30712,0.0169169,4.457,1.809,1.686,0.00106386,0.0262998
1.52E+18,10.7476,0.250308,-0.936348,0.0733321,0.0546152,-69.5026,70.2425,556.184,1.37615,0.0546152,4.04421,2.56812,2.08606,11.4808,-0.0523095,-0.896436,0.00444233,0.0156042,-69.0164,70.8697,556.216,1.30714,0.0156042,4.457,1.809,1.686,0.001146,0.0344606
1.52E+18,10.749,0.249887,-0.929784,0.0744133,0.0473543,-69.5018,70.2438,556.191,1.37723,0.0473543,4.04279,2.56871,2.08588,11.4817,-0.0520649,-0.897539,0.00459865,0.0155563,-69.0164,70.8706,556.215,1.3073,0.0155563,4.457,1.809,1.686,0.00114995,0.0327689
1.52E+18,10.7361,0.248442,-0.92437,0.0755579,0.0225638,-69.5038,70.231,556.197,1.37837,0.0225638,4.0449,2.56763,2.08608,11.4817,-0.0534816,-0.898478,0.00444444,0.0158912,-69.015,70.8702,556.214,1.30715,0.0158912,4.457,1.809,1.686,0.000899199,0.0337292
1.52E+18,10.7339,0.248033,-0.923868,0.0774322,0.0146095,-69.5039,70.2289,556.197,1.38025,0.0146095,4.04489,2.5676,2.08632,11.4817,-0.053684,-0.898153,0.00453084,0.0159665,-69.0148,70.8702,556.213,1.30723,0.0159665,4.457,1.809,1.686,0.00122247,0.0344207
1.52E+18,10.7311,0.24735,-0.917524,0.0774311,0.0071951,-69.504,70.226,556.203,1.38025,0.0071951,4.0449,2.56764,2.08641,11.4825,-0.0540647,-0.898925,0.00455486,0.0141032,-69.0143,70.8708,556.213,1.30725,0.0141032,4.457,1.809,1.686,0.00090974,0.0245091
1.52E+18,10.7298,0.246933,-0.908901,0.0770476,0.00326094,-69.5039,70.2246,556.212,1.37986,0.00326094,4.04523,2.56788,2.08691,11.4825,-0.0542938,-0.899525,0.00459286,0.0139169,-69.014,70.8708,556.212,1.30729,0.0139169,4.457,1.809,1.686,0.000966088,0.0337304
1.52E+18,10.7219,0.244573,-0.916185,0.0776787,0.00856095,-69.5037,70.2164,556.205,1.3805,0.00856095,4.04521,2.56753,2.08687,11.4827,-0.0552665,-0.899864,0.00454767,0.0128098,-69.013,70.8708,556.212,1.30725,0.0128098,4.457,1.809,1.686,0.000953677,0.0281925
1.52E+18,10.7508,0.249444,-0.979091,0.0752372,0.0460051,-69.5012,70.245,556.141,1.37805,0.0460051,4.03279,2.56257,2.07531,11.4834,-0.0552552,-0.900218,0.00459953,0.0131856,-69.0129,70.8714,556.212,1.3073,0.0131856,4.457,1.809,1.686,0.00102675,0.0349582
1.52E+18,10.7446,0.248012,-0.969723,0.0748292,0.0284911,-69.5014,70.2387,556.151,1.37764,0.0284911,4.0319,2.56165,2.07381,11.4837,-0.0558452,-0.900319,0.00466511,0.0111288,-69.0122,70.8716,556.211,1.30736,0.0111288,4.457,1.809,1.686,0.000925656,0.0303128
1.52E+18,10.7412,0.247286,-0.958401,0.076037,0.0149177,-69.5015,70.2354,556.162,1.37885,0.0149177,4.03,2.56162,2.07349,11.4841,-0.0564754,-0.900591,0.00460125,0.01136,-69.0115,70.8718,556.211,1.3073,0.01136,4.457,1.809,1.686,0.00132677,0.0304491
1.52E+18,10.7405,0.246474,-0.954047,0.0754123,0.0106359,-69.5009,70.2345,556.166,1.37823,0.0106359,4.03197,2.56072,2.0729,11.4849,-0.0567852,-0.900864,0.00462717,0.0110005,-69.011,70.8724,556.211,1.30732,0.0110005,4.457,1.809,1.686,0.00115858,0.0241414
1.52E+18,10.7287,0.244823,-0.94592,0.0754701,0.00884833,-69.5024,70.2228,556.174,1.37829,0.00884833,4.0312,2.55944,2.07228,11.4856,-0.0571452,-0.900927,0.00468861,0.0131095,-69.0105,70.8731,556.21,1.30739,0.0131095,4.457,1.809,1.686,0.000922322,0.026322
1.52E+18,10.7258,0.244176,-0.942947,0.0755356,0.0131659,-69.5025,70.2198,556.178,1.37835,0.0131659,4.03101,2.55951,2.07245,11.4865,-0.0573936,-0.902123,0.00468032,0.011952,-69.01,70.8738,556.21,1.30738,0.011952,4.457,1.809,1.686,0.00104996,0.0348481


==> nurbs_result.csv <==
t,sx,sy,sz,syaw,sv,gx,gy,gz,gyaw,gv,l,w,h,inssx,inssy,insz,insyaw,insv,ginssx,ginssy,ginsz,ginsyaw,ginsv,insl,insw,insh,tpredict,tcorrect
1.43E+18,3.51847,20.4314,-0.682313,-0.620853,0.0664101,618.662,557.72,541.598,-0.513776,0.0664101,3.98849,1.92394,1.35102,3.32363,20.4651,-0.876438,-0.633744,0.0189526,618.463,557.728,541.406,-0.526993,0.0189526,4.457,1.809,1.686,0.00355123,0.0114055
1.43E+18,3.41564,20.4304,-0.682875,-0.617885,0.0795639,618.671,557.71,541.6,-0.513011,0.0795639,3.99389,1.91964,1.35629,3.20257,20.4655,-0.882026,-0.631599,0.0194456,618.453,557.718,541.403,-0.527006,0.0194456,4.457,1.809,1.686,0.00269733,0.0170105
1.43E+18,3.2765,20.4313,-0.688372,-0.617324,0.0765282,618.672,557.699,541.595,-0.515311,0.0765282,3.98109,1.93105,1.34596,3.03346,20.4703,-0.885998,-0.628365,0.0222749,618.425,557.707,541.4,-0.526601,0.0222749,4.457,1.809,1.686,0.0024042,0.0164027
1.43E+18,3.12394,20.4462,-0.683429,-0.609365,0.0729202,618.685,557.7,541.595,-0.510647,0.0729202,3.95679,1.95075,1.32628,2.87446,20.4769,-0.883088,-0.625438,0.0218689,618.432,557.701,541.397,-0.526957,0.0218689,4.457,1.809,1.686,0.00282832,0.0138775
1.43E+18,2.9274,20.4573,-0.693063,-0.604567,0.0930073,618.703,557.694,541.593,-0.510366,0.0930073,3.96662,1.94218,1.32491,2.6631,20.488,-0.891776,-0.621086,0.0182727,618.436,557.694,541.396,-0.527113,0.0182727,4.457,1.809,1.686,0.00249165,0.0116382
1.43E+18,2.71953,20.4817,-0.691052,-0.59808,0.0896801,618.718,557.701,541.597,-0.508789,0.0896801,3.9532,1.95854,1.32404,2.3945,20.5024,-0.894515,-0.615431,0.0200062,618.391,557.687,541.397,-0.526363,0.0200062,4.457,1.809,1.686,0.00250363,0.0170387
1.43E+18,2.45339,20.51,-0.698321,-0.592037,0.0991805,618.736,557.708,541.602,-0.508773,0.0991805,3.95633,1.95802,1.32303,2.12929,20.5162,-0.905905,-0.609982,0.019587,618.411,557.682,541.397,-0.526934,0.019587,4.457,1.809,1.686,0.0027003,0.0126174
1.43E+18,2.18338,20.5282,-0.701849,-0.585589,0.100869,618.748,557.707,541.605,-0.50826,0.100869,3.95588,1.95865,1.32244,1.83664,20.5311,-0.913835,-0.603913,0.0182099,618.4,557.677,541.397,-0.526795,0.0182099,4.457,1.809,1.686,0.00272558,0.017512
1.43E+18,1.88197,20.5469,-0.712339,-0.577811,0.101136,618.761,557.705,541.604,-0.50723,0.101136,3.95109,1.96304,1.31994,1.514,20.5455,-0.922577,-0.597087,0.0170883,618.393,557.672,541.397,-0.526708,0.0170883,4.457,1.809,1.686,0.00291056,0.0170063
1.43E+18,1.5544,20.5741,-0.712443,-0.57088,0.100386,618.774,557.712,541.603,-0.507506,0.100386,3.94836,1.96977,1.32278,1.16927,20.5584,-0.921032,-0.589926,0.0202485,618.389,557.667,541.399,-0.526752,0.0202485,4.457,1.809,1.686,0.00256304,0.0174817
1.43E+18,1.20557,20.5869,-0.71772,-0.563992,0.0995191,618.784,557.707,541.604,-0.508032,0.0995191,3.94994,1.9692,1.32452,0.802982,20.5701,-0.926831,-0.582407,0.017565,618.381,557.662,541.399,-0.526643,0.017565,4.457,1.809,1.686,0.00235925,0.0191569
1.43E+18,0.828676,20.6061,-0.721021,-0.556393,0.10104,618.795,557.709,541.604,-0.508456,0.10104,3.94995,1.96843,1.32413,0.407342,20.5801,-0.929275,-0.574231,0.0193794,618.374,557.657,541.401,-0.526492,0.0193794,4.457,1.809,1.686,0.0023842,0.0163255
1.43E+18,0.422392,20.6211,-0.714476,-0.549768,0.105629,618.813,557.709,541.604,-0.51086,0.105629,3.94391,1.9683,1.32714,-0.0198566,20.5873,-0.921892,-0.565292,0.017837,618.37,557.653,541.402,-0.526594,0.017837,4.457,1.809,1.686,0.00287335,0.0113236
1.43E+18,-0.0072987,20.6279,-0.713221,-0.541485,0.10842,618.827,557.704,541.604,-0.511756,0.10842,3.94546,1.96648,1.32698,-0.469595,20.5917,-0.918724,-0.556028,0.0163976,618.364,557.649,541.404,-0.526521,0.0163976,4.457,1.809,1.686,0.00291761,0.0169676
1.43E+18,-0.468166,20.6277,-0.710397,-0.532906,0.109611,618.838,557.696,541.601,-0.512963,0.109611,3.94757,1.96208,1.33066,-0.99333,20.5911,-0.908182,-0.545237,0.0157156,618.312,557.643,541.409,-0.525522,0.0157156,4.457,1.809,1.686,0.00254688,0.0177135
1.43E+18,-0.975663,20.6292,-0.719396,-0.522829,0.113888,618.855,557.693,541.601,-0.513713,0.113888,3.94417,1.96181,1.33238,-1.49241,20.5864,-0.920354,-0.535075,0.0164915,618.337,557.64,541.406,-0.526173,0.0164915,4.457,1.809,1.686,0.00248687,0.0170873
1.43E+18,-1.48194,20.6228,-0.748611,-0.51384,0.115134,618.867,557.688,541.601,-0.514714,0.115134,3.94392,1.95814,1.32913,-1.98685,20.5781,-0.945368,-0.525662,0.0171234,618.36,557.638,541.41,-0.526731,0.0171234,4.457,1.809,1.686,0.0026152,0.0169208
1.43E+18,-1.94463,20.6168,-0.793758,-0.504938,0.112921,618.875,557.685,541.602,-0.513554,0.112921,3.94314,1.95927,1.33131,-2.45664,20.5695,-0.989044,-0.518089,0.0164842,618.361,557.638,541.412,-0.526888,0.0164842,4.457,1.809,1.686,0.00265353,0.0187456
1.43E+18,-2.37497,20.6146,-0.852149,-0.498449,0.114554,618.889,557.688,541.604,-0.513052,0.114554,3.94149,1.95919,1.32886,-2.90003,20.561,-1.04803,-0.512184,0.0153379,618.361,557.637,541.414,-0.526973,0.0153379,4.457,1.809,1.686,0.00236147,0.0173548
1.43E+18,-2.77876,20.6011,-0.916709,-0.494572,0.114286,618.898,557.679,541.604,-0.513407,0.114286,3.94279,1.95213,1.3316,-3.31167,20.5519,-1.11174,-0.507991,0.0153688,618.362,557.636,541.416,-0.527016,0.0153688,4.457,1.809,1.686,0.00253471,0.0170179
1.43E+18,-3.14868,20.5871,-0.954807,-0.491862,0.112909,618.904,557.669,541.605,-0.512994,0.112909,3.94264,1.94991,1.33111,-3.68441,20.5462,-1.14856,-0.505891,0.0152201,618.365,557.636,541.418,-0.527228,0.0152201,4.457,1.809,1.686,0.0025908,0.0188661
1.43E+18,-3.46759,20.5857,-0.978215,-0.491831,0.111144,618.914,557.668,541.607,-0.512825,0.111144,3.94332,1.95106,1.33195,-4.03772,20.547,-1.17324,-0.506399,0.0145169,618.34,557.638,541.42,-0.527608,0.0145169,4.457,1.809,1.686,0.00328035,0.0110244
1.43E+18,-3.75015,20.5867,-0.985959,-0.49356,0.107951,618.92,557.665,541.607,-0.512428,0.107951,3.94552,1.95256,1.33249,-4.29223,20.5522,-1.17645,-0.508529,0.0142972,618.374,557.637,541.425,-0.527618,0.0142972,4.457,1.809,1.686,0.00277999,0.019209
1.43E+18,-3.99912,20.5957,-0.98206,-0.498567,0.103321,618.924,557.663,541.608,-0.513453,0.103321,3.94509,1.95241,1.33329,-4.54221,20.5643,-1.17073,-0.512698,0.0144007,618.378,557.636,541.427,-0.527817,0.0144007,4.457,1.809,1.686,0.00273748,0.0171953
1.43E+18,-4.20986,20.606,-0.994175,-0.503976,0.100073,618.926,557.657,541.608,-0.51282,0.100073,3.94202,1.95225,1.33479,-4.75151,20.5862,-1.18178,-0.518938,0.0136624,618.382,557.639,541.429,-0.528023,0.0136624,4.457,1.809,1.686,0.00278468,0.0118602
1.43E+18,-4.39477,20.6306,-1.02286,-0.51073,0.0898839,618.918,557.656,541.611,-0.511501,0.0898839,3.94211,1.95336,1.33565,-4.92512,20.6173,-1.2134,-0.527109,0.0145031,618.385,557.64,541.429,-0.528117,0.0145031,4.457,1.809,1.686,0.00250418,0.0172463
1.43E+18,-4.56643,20.6591,-1.06532,-0.519396,0.0839052,618.913,557.65,541.612,-0.509794,0.0839052,3.93897,1.95284,1.34142,-5.07583,20.6554,-1.25432,-0.536595,0.0137441,618.401,557.639,541.432,-0.527222,0.0137441,4.457,1.809,1.686,0.00338344,0.0154609
1.43E+18,-4.6932,20.6944,-1.09076,-0.530839,0.0778506,618.907,557.646,541.616,-0.509634,0.0778506,3.94211,1.94572,1.34334,-5.20012,20.7077,-1.29016,-0.54913,0.0134451,618.397,557.645,541.426,-0.528165,0.0134451,4.457,1.809,1.686,0.0032087,0.0105829
1.43E+18,-4.75613,20.737,-1.14126,-0.543736,0.0740221,618.902,557.638,541.618,-0.508542,0.0740221,3.94204,1.94376,1.34517,-5.25576,20.7695,-1.34303,-0.563543,0.0139517,618.398,557.65,541.426,-0.528575,0.0139517,4.457,1.809,1.686,0.00252905,0.0152506
1.43E+18,-4.78371,20.7992,-1.18575,-0.559042,0.0667398,618.898,557.641,541.616,-0.507758,0.0667398,3.94283,1.94241,1.35074,-5.27724,20.8328,-1.3816,-0.577971,0.0125897,618.4,557.647,541.43,-0.526884,0.0125897,4.457,1.809,1.686,0.00257566,0.0170207
1.43E+18,-4.78796,20.8523,-1.22791,-0.574871,0.0648325,618.893,557.631,541.615,-0.506216,0.0648325,3.94387,1.93969,1.355,-5.27163,20.9154,-1.42579,-0.597264,0.013318,618.402,557.659,541.427,-0.528769,0.013318,4.457,1.809,1.686,0.0036105,0.0117719
1.43E+18,-4.74286,20.9232,-1.23742,-0.593262,0.058269,618.885,557.628,541.619,-0.504296,0.058269,3.94145,1.9379,1.35722,-5.21149,21.0016,-1.43286,-0.617641,0.013544,618.407,557.663,541.432,-0.52883,0.013544,4.457,1.809,1.686,0.00293473,0.0158424
1.43E+18,-4.65388,20.9994,-1.24592,-0.615243,0.0520888,618.873,557.624,541.617,-0.503716,0.0520888,3.94209,1.93621,1.37188,-5.10541,21.0972,-1.44187,-0.640249,0.0114237,618.409,557.669,541.43,-0.528883,0.0114237,4.457,1.809,1.686,0.00348309,0.018096
1.43E+18,-4.5453,21.0785,-1.24406,-0.63594,0.0459382,618.862,557.622,541.619,-0.501033,0.0459382,3.94333,1.93633,1.37848,-4.98085,21.1927,-1.44118,-0.663834,0.0115451,618.411,557.675,541.43,-0.529105,0.0115451,4.457,1.809,1.686,0.00249931,0.0154454
1.43E+18,-4.41527,21.1606,-1.23509,-0.658932,0.038504,618.849,557.621,541.622,-0.499345,0.038504,3.94207,1.93223,1.37483,-4.82946,21.2896,-1.43517,-0.688721,0.0120108,618.416,557.681,541.43,-0.529333,0.0120108,4.457,1.809,1.686,0.00278627,0.0170247
1.43E+18,-4.23919,21.2398,-1.25196,-0.683289,0.038028,618.84,557.615,541.621,-0.496974,0.038028,3.94124,1.93043,1.37534,-4.63582,21.3909,-1.4514,-0.715539,0.0124555,618.418,557.688,541.429,-0.529421,0.0124555,4.457,1.809,1.686,0.00281788,0.0170409
1.43E+18,-4.02963,21.3281,-1.27334,-0.707204,0.0306073,618.831,557.618,541.62,-0.492677,0.0306073,3.93967,1.92759,1.39129,-4.40766,21.4921,-1.4716,-0.743844,0.0126036,618.423,557.696,541.429,-0.529507,0.0126036,4.457,1.809,1.686,0.00267307,0.01278
1.43E+18,-3.79539,21.4078,-1.29798,-0.735646,0.0284785,618.825,557.618,541.618,-0.491922,0.0284785,3.93869,1.92911,1.37945,-4.15874,21.5897,-1.49342,-0.773144,0.0128425,618.425,557.704,541.429,-0.529598,0.0128425,4.457,1.809,1.686,0.00244412,0.0128686
1.43E+18,-3.56053,21.4885,-1.30031,-0.764642,0.0249926,618.806,557.619,541.615,-0.491066,0.0249926,3.93926,1.92365,1.37297,-3.89316,21.6826,-1.4917,-0.803189,0.011729,618.429,557.714,541.43,-0.529791,0.011729,4.457,1.809,1.686,0.00263126,0.0110202
1.43E+18,-3.30591,21.5614,-1.28454,-0.793178,0.0259383,618.791,557.619,541.614,-0.489057,0.0259383,3.93812,1.92158,1.35198,-3.61478,21.7671,-1.47327,-0.833742,0.0114403,618.432,557.721,541.431,-0.529814,0.0114403,4.457,1.809,1.686,0.00242917,0.012349
1.43E+18,-3.04925,21.6264,-1.24852,-0.821485,0.0258652,618.782,557.621,541.613,-0.486943,0.0258652,3.93627,1.92091,1.34618,-3.33925,21.8425,-1.43549,-0.864252,0.0136517,618.434,557.727,541.431,-0.529936,0.0136517,4.457,1.809,1.686,0.00318247,0.0169776
1.43E+18,-2.80688,21.6901,-1.19981,-0.849593,0.0315113,618.764,557.624,541.614,-0.483878,0.0315113,3.93252,1.92197,1.33437,-3.08621,21.9076,-1.38945,-0.893717,0.0139086,618.422,557.725,541.429,-0.528261,0.0139086,4.457,1.809,1.686,0.00254468,0.0176216
1.43E+18,-2.5979,21.7435,-1.17091,-0.876277,0.0309097,618.752,557.632,541.613,-0.482286,0.0309097,3.93306,1.92251,1.32263,-2.85862,21.9629,-1.358,-0.922028,0.013231,618.425,557.731,541.429,-0.528313,0.013231,4.457,1.809,1.686,0.00251248,0.0175411
1.43E+18,-2.39946,21.7843,-1.20446,-0.902352,0.0319536,618.744,557.636,541.613,-0.481725,0.0319536,3.93257,1.92109,1.31788,-2.62812,22.0135,-1.3897,-0.950448,0.0137928,618.439,557.748,541.431,-0.530068,0.0137928,4.457,1.809,1.686,0.00259559,0.0171832
1.43E+18,-2.15794,21.8265,-1.24282,-0.931381,0.0359238,618.73,557.64,541.615,-0.480794,0.0359238,3.93231,1.91893,1.30913,-2.35897,22.0629,-1.42901,-0.980713,0.0157918,618.443,557.762,541.432,-0.530354,0.0157918,4.457,1.809,1.686,0.00251973,0.014027
1.43E+18,-1.87402,21.8553,-1.3142,-0.962674,0.0401226,618.721,557.638,541.617,-0.480245,0.0401226,3.93266,1.91773,1.30941,-2.01829,22.1081,-1.50598,-1.01599,0.0147177,618.473,557.792,541.428,-0.533767,0.0147177,4.457,1.809,1.686,0.00364829,0.0159117
1.43E+18,-1.55666,21.8806,-1.32131,-0.994946,0.0420375,618.713,557.642,541.616,-0.479208,0.0420375,3.93184,1.91826,1.31306,-1.68231,22.1394,-1.50636,-1.0494,0.0159176,618.473,557.802,541.433,-0.533902,0.0159176,4.457,1.809,1.686,0.00288456,0.0182046
1.43E+18,-1.21636,21.8958,-1.28192,-1.03121,0.0464074,618.702,557.644,541.616,-0.478947,0.0464074,3.93103,1.91709,1.30807,-1.32491,22.1582,-1.46116,-1.08581,0.0161186,618.469,557.808,541.439,-0.533834,0.0161186,4.457,1.809,1.686,0.00237029,0.017786
1.43E+18,-0.936959,21.8959,-1.20569,-1.06333,0.0516864,618.689,557.642,541.616,-0.478876,0.0516864,3.93017,1.91496,1.30278,-1.05431,22.1626,-1.38878,-1.11475,0.0173851,618.442,557.796,541.434,-0.530617,0.0173851,4.457,1.809,1.686,0.00280977,0.0173702
1.43E+18,-0.682179,21.8934,-1.13148,-1.09336,0.0562482,618.677,557.645,541.615,-0.478603,0.0562482,3.92877,1.91385,1.29954,-0.765427,22.1588,-1.31061,-1.14656,0.0169499,618.454,557.81,541.435,-0.532184,0.0169499,4.457,1.809,1.686,0.0027637,0.0183913
1.43E+18,-0.4281,21.8857,-1.08803,-1.1255,0.0627635,618.665,557.651,541.617,-0.479635,0.0627635,3.92606,1.91297,1.30028,-0.496205,22.1468,-1.27065,-1.17754,0.0171563,618.451,557.815,541.433,-0.532076,0.0171563,4.457,1.809,1.686,0.0024097,0.0106005
1.43E+18,-0.187421,21.8699,-1.08483,-1.15639,0.068712,618.649,557.655,541.617,-0.478832,0.068712,3.92438,1.90853,1.30029,-0.268428,22.1313,-1.26629,-1.20495,0.0167171,618.42,557.803,541.435,-0.527831,0.0167171,4.457,1.809,1.686,0.00266105,0.0175922
1.43E+18,0.0380296,21.8467,-1.12622,-1.18662,0.0729974,618.636,557.656,541.618,-0.478821,0.0729974,3.92243,1.90707,1.29702,0.00572703,22.1063,-1.30744,-1.23838,0.0172696,618.44,557.828,541.436,-0.531015,0.0172696,4.457,1.809,1.686,0.00327116,0.017585
1.43E+18,0.267052,21.814,-1.19057,-1.21656,0.0755222,618.624,557.656,541.619,-0.478128,0.0755222,3.92232,1.90631,1.29527,0.254802,22.0748,-1.37358,-1.26893,0.0189594,618.437,557.837,541.435,-0.530917,0.0189594,4.457,1.809,1.686,0.00280341,0.0122839
1.43E+18,0.501633,21.7749,-1.20277,-1.24849,0.0787403,618.612,557.658,541.627,-0.479068,0.0787403,3.91992,1.90696,1.29966,0.510973,22.0349,-1.3936,-1.3,0.0181662,618.435,557.847,541.435,-0.530993,0.0181662,4.457,1.809,1.686,0.00293816,0.017347
1.43E+18,0.74236,21.7294,-1.23967,-1.27952,0.0832867,618.598,557.66,541.629,-0.478581,0.0832867,3.9194,1.90665,1.29824,0.747334,21.9902,-1.4283,-1.32838,0.017807,618.412,557.841,541.439,-0.527879,0.017807,4.457,1.809,1.686,0.00277385,0.0159695
1.43E+18,0.994091,21.6746,-1.25628,-1.31373,0.0868588,618.585,557.662,541.627,-0.480542,0.0868588,3.91927,1.90635,1.29631,1.04971,21.9253,-1.44558,-1.36391,0.0190055,618.434,557.868,541.435,-0.531194,0.0190055,4.457,1.809,1.686,0.00347161,0.015945
1.43E+18,1.2349,21.6152,-1.28739,-1.34643,0.09287,618.568,557.664,541.625,-0.481199,0.09287,3.91936,1.90578,1.29528,1.31516,21.8576,-1.47425,-1.39602,0.0181224,618.432,557.878,541.436,-0.531261,0.0181224,4.457,1.809,1.686,0.00245644,0.0125255
1.43E+18,1.46782,21.5482,-1.30668,-1.37907,0.098083,618.551,557.665,541.627,-0.481931,0.098083,3.91827,1.90513,1.29571,1.59837,21.7724,-1.49818,-1.43127,0.0194041,618.454,557.903,541.432,-0.534625,0.0194041,4.457,1.809,1.686,0.00252468,0.0121031
1.43E+18,1.71103,21.4682,-1.32767,-1.41116,0.0981038,618.541,557.668,541.626,-0.481592,0.0981038,3.9178,1.90473,1.29548,1.83541,21.6939,-1.51573,-1.46051,0.020901,618.431,557.898,541.435,-0.531449,0.020901,4.457,1.809,1.686,0.00358549,0.0167481
1.43E+18,1.94556,21.3845,-1.34279,-1.44386,0.102212,618.525,557.669,541.627,-0.481811,0.102212,3.91627,1.90463,1.29639,2.09333,21.599,-1.53342,-1.4931,0.0198728,618.43,557.908,541.433,-0.531588,0.0198728,4.457,1.809,1.686,0.00276433,0.0170318
1.43E+18,2.17665,21.2931,-1.34921,-1.47662,0.104601,618.512,557.673,541.628,-0.482135,0.104601,3.91455,1.90452,1.29883,2.34381,21.4968,-1.54248,-1.52554,0.0201487,618.428,557.919,541.431,-0.531617,0.0201487,4.457,1.809,1.686,0.00241569,0.0110502
1.43E+18,2.3915,21.1927,-1.40442,-1.50844,0.104237,618.502,557.675,541.63,-0.482103,0.104237,3.91427,1.90476,1.29902,2.57443,21.3876,-1.59886,-1.55753,0.020412,618.426,557.928,541.431,-0.531752,0.020412,4.457,1.809,1.686,0.00237759,0.0161187
1.43E+18,2.60088,21.087,-1.46264,-1.54014,0.106294,618.489,557.676,541.631,-0.481775,0.106294,3.91328,1.90436,1.2985,2.82404,21.2613,-1.65895,-1.59287,0.0210193,618.442,557.951,541.43,-0.535046,0.0210193,4.457,1.809,1.686,0.00240695,0.016856
1.43E+18,2.82932,20.9609,-1.50392,-1.57543,0.106453,618.478,557.678,541.632,-0.481738,0.106453,3.91352,1.90434,1.29834,3.04485,21.138,-1.69827,-1.62498,0.0203796,618.414,557.947,541.433,-0.531847,0.0203796,4.457,1.809,1.686,0.00267681,0.0109292
1.43E+18,3.02265,20.8419,-1.52644,-1.60735,0.108069,618.465,557.68,541.631,-0.481718,0.108069,3.91366,1.90484,1.29716,3.25096,21.009,-1.71653,-1.65675,0.0203482,618.408,557.954,541.436,-0.531685,0.0203482,4.457,1.809,1.686,0.0025579,0.0174931
1.43E+18,3.1987,20.7226,-1.51997,-1.63849,0.110677,618.451,557.681,541.63,-0.4817,0.110677,3.9146,1.90481,1.29708,3.44633,20.8741,-1.71409,-1.68827,0.0208346,618.406,557.964,541.43,-0.532073,0.0208346,4.457,1.809,1.686,0.00261263,0.0177055
1.43E+18,3.37307,20.5952,-1.51428,-1.67074,0.112363,618.437,557.683,541.63,-0.482395,0.112363,3.91469,1.9049,1.29667,3.63352,20.7339,-1.70866,-1.71971,0.0202675,618.401,557.972,541.429,-0.531978,0.0202675,4.457,1.809,1.686,0.00240459,0.0108253
1.43E+18,3.53346,20.4647,-1.51635,-1.70277,0.114038,618.424,557.685,541.629,-0.483406,0.114038,3.91485,1.90533,1.29636,3.80587,20.5906,-1.70914,-1.75084,0.0220735,618.394,557.979,541.429,-0.532083,0.0220735,4.457,1.809,1.686,0.00353878,0.016253
1.43E+18,3.687,20.3296,-1.51959,-1.73348,0.114195,618.413,557.688,541.631,-0.48346,0.114195,3.91536,1.90589,1.29616,3.97032,20.4419,-1.71649,-1.78179,0.0209308,618.39,557.987,541.427,-0.532383,0.0209308,4.457,1.809,1.686,0.00290942,0.0159521
1.43E+18,3.83937,20.1858,-1.54311,-1.76548,0.11441,618.401,557.688,541.633,-0.484035,0.11441,3.91487,1.90608,1.29709,4.13451,20.2862,-1.74463,-1.81309,0.0223517,618.383,557.994,541.424,-0.53227,0.0223517,4.457,1.809,1.686,0.00279162,0.017159
1.43E+18,3.99996,20.0441,-1.54989,-1.80016,0.118638,618.386,557.697,541.634,-0.487345,0.118638,3.91554,1.90597,1.2971,4.31581,20.1093,-1.75155,-1.84785,0.0221775,618.397,558.014,541.424,-0.535666,0.0221775,4.457,1.809,1.686,0.00235961,0.0171842
1.43E+18,4.15319,19.8985,-1.5614,-1.8327,0.123291,618.37,557.71,541.635,-0.488612,0.123291,3.917,1.90533,1.29702,4.45462,19.9603,-1.76396,-1.87614,0.0233283,618.372,558.012,541.424,-0.532691,0.0233283,4.457,1.809,1.686,0.00257419,0.0170018
1.43E+18,4.28758,19.7479,-1.55402,-1.86561,0.126463,618.355,557.716,541.635,-0.490584,0.126463,3.91711,1.90579,1.29806,4.59397,19.7915,-1.75961,-1.90719,0.0228116,618.366,558.02,541.421,-0.532791,0.0228116,4.457,1.809,1.686,0.00256246,0.0104424
1.43E+18,4.42145,19.5882,-1.52919,-1.89893,0.131979,618.337,557.726,541.637,-0.491376,0.131979,3.9181,1.9058,1.29897,4.72225,19.6203,-1.74006,-1.93798,0.0231603,618.348,558.022,541.418,-0.531048,0.0231603,4.457,1.809,1.686,0.00250408,0.0163116
1.43E+18,4.52496,19.445,-1.51774,-1.92816,0.136227,618.323,557.737,541.636,-0.492348,0.136227,3.9184,1.90571,1.29708,4.82888,19.4487,-1.72834,-1.96797,0.022345,618.355,558.033,541.417,-0.532765,0.022345,4.457,1.809,1.686,0.00291251,0.0165066
1.43E+18,4.61631,19.2805,-1.50925,-1.96336,0.141921,618.305,557.75,541.637,-0.495595,0.141921,3.91856,1.90602,1.29723,4.9143,19.2639,-1.72063,-1.99995,0.0236485,618.347,558.039,541.418,-0.532761,0.0236485,4.457,1.809,1.686,0.00288048,0.016671
1.43E+18,4.68923,19.13,-1.5101,-1.99116,0.141509,618.295,557.76,541.638,-0.495612,0.141509,3.9191,1.90611,1.29717,4.9838,19.0954,-1.7228,-2.02885,0.0224617,618.347,558.046,541.417,-0.53389,0.0224617,4.457,1.809,1.686,0.00249107,0.0167338
1.43E+18,4.77945,18.9566,-1.51655,-2.02448,0.141038,618.289,557.777,541.637,-0.498204,0.141038,3.91924,1.90678,1.29605,5.05778,18.9219,-1.72629,-2.05848,0.0242425,618.331,558.047,541.418,-0.532817,0.0242425,4.457,1.809,1.686,0.00237284,0.0173101
1.43E+18,4.8532,18.803,-1.50839,-2.05456,0.145391,618.274,557.791,541.638,-0.500062,0.145391,3.91976,1.90546,1.29972,5.12242,18.747,-1.72001,-2.08794,0.0249195,618.33,558.053,541.417,-0.53408,0.0249195,4.457,1.809,1.686,0.00267125,0.0184751
1.43E+18,4.91162,18.6349,-1.46719,-2.08613,0.147687,618.262,557.806,541.638,-0.501745,0.147687,3.91956,1.90528,1.30055,5.16848,18.5729,-1.68153,-2.11667,0.023865,618.316,558.057,541.415,-0.532939,0.023865,4.457,1.809,1.686,0.00238879,0.0171535
1.43E+18,4.95633,18.4715,-1.42084,-2.11617,0.148755,618.25,557.818,541.633,-0.503212,0.148755,3.91928,1.90591,1.30061,5.20388,18.4142,-1.64005,-2.1425,0.024961,618.293,558.061,541.406,-0.530195,0.024961,4.457,1.809,1.686,0.00323574,0.0166877
1.43E+18,4.9919,18.3051,-1.35152,-2.145,0.146967,618.242,557.828,541.633,-0.503618,0.146967,3.91942,1.90591,1.30129,5.23862,18.2201,-1.56434,-2.17409,0.0236222,618.306,558.073,541.412,-0.533362,0.0236222,4.457,1.809,1.686,0.00246688,0.0166862
1.43E+18,5.02985,18.1431,-1.30235,-2.17487,0.151722,618.226,557.844,541.634,-0.504928,0.151722,3.91935,1.90685,1.30168,5.26019,18.0268,-1.5132,-2.20535,0.0243101,618.317,558.078,541.415,-0.536049,0.0243101,4.457,1.809,1.686,0.00250191,0.0171879
1.43E+18,5.03606,17.9808,-1.2482,-2.20296,0.151738,618.216,557.857,541.632,-0.505605,0.151738,3.91862,1.9074,1.30294,5.25231,17.858,-1.45985,-2.23261,0.0254594,618.31,558.08,541.413,-0.535865,0.0254594,4.457,1.809,1.686,0.00239829,0.018539
1.43E+18,5.01911,17.8242,-1.18921,-2.23133,0.151801,618.207,557.87,541.633,-0.507591,0.151801,3.91937,1.9084,1.3041,5.22693,17.7098,-1.40836,-2.25643,0.0249483,618.288,558.087,541.408,-0.53328,0.0249483,4.457,1.809,1.686,0.002699,0.0110472
1.43E+18,4.99919,17.666,-1.1192,-2.26063,0.152151,618.198,557.885,541.635,-0.510447,0.152151,3.91965,1.9083,1.30882,5.19193,17.5285,-1.33578,-2.28562,0.0258414,618.299,558.093,541.413,-0.536017,0.0258414,4.457,1.809,1.686,0.00284191,0.0168953
1.43E+18,4.97447,17.4871,-1.08117,-2.29302,0.149127,618.191,557.895,541.636,-0.512991,0.149127,3.91938,1.90781,1.31059,5.167,17.379,-1.31017,-2.31009,0.0265272,618.258,558.099,541.402,-0.530655,0.0265272,4.457,1.809,1.686,0.00303054,0.0174887
1.43E+18,4.94911,17.3252,-1.07633,-2.32152,0.146517,618.186,557.908,541.635,-0.514755,0.146517,3.91946,1.907,1.31292,5.12986,17.2159,-1.29856,-2.33708,0.0253852,618.252,558.102,541.408,-0.530914,0.0253852,4.457,1.809,1.686,0.00238375,0.016142
1.43E+18,4.91716,17.1673,-1.06974,-2.34862,0.148705,618.176,557.923,541.633,-0.515001,0.148705,3.91946,1.90611,1.31587,5.07576,17.04,-1.29026,-2.36637,0.0267748,618.259,558.103,541.408,-0.533362,0.0267748,4.457,1.809,1.686,0.00293793,0.0119616
1.43E+18,4.87975,17.0064,-1.05001,-2.3754,0.148575,618.171,557.94,541.63,-0.515323,0.148575,3.91912,1.90578,1.31723,5.01998,16.8823,-1.26661,-2.39301,0.0266092,618.252,558.103,541.409,-0.533588,0.0266092,4.457,1.809,1.686,0.00314617,0.0168354
1.43E+18,4.83461,16.8489,-1.01255,-2.40307,0.148382,618.163,557.952,541.631,-0.516114,0.148382,3.91869,1.90635,1.31619,4.96687,16.7401,-1.23554,-2.41709,0.0267884,618.228,558.104,541.403,-0.530824,0.0267884,4.457,1.809,1.686,0.00255281,0.0127644
1.43E+18,4.78094,16.6972,-1.00819,-2.43059,0.14809,618.153,557.964,541.63,-0.517379,0.14809,3.9183,1.90591,1.31763,4.89395,16.5688,-1.22988,-2.44627,0.0256757,618.239,558.105,541.405,-0.533752,0.0256757,4.457,1.809,1.686,0.00306693,0.0106783
1.43E+18,4.71424,16.5461,-1.00314,-2.45714,0.145979,618.146,557.974,541.632,-0.517874,0.145979,3.91773,1.90577,1.31816,4.81707,16.419,-1.22856,-2.47241,0.0259002,618.231,558.108,541.403,-0.533819,0.0259002,4.457,1.809,1.686,0.00245445,0.0178233
1.43E+18,4.64712,16.3976,-1.01067,-2.48394,0.147321,618.137,557.989,541.631,-0.518769,0.147321,3.91772,1.90549,1.31912,4.73146,16.273,-1.2371,-2.49821,0.0264802,618.223,558.107,541.402,-0.53369,0.0264802,4.457,1.809,1.686,0.00252526,0.0176606
1.43E+18,4.56773,16.2521,-1.02853,-2.51006,0.145159,618.131,557.999,541.632,-0.51917,0.145159,3.91717,1.90576,1.31839,4.642,16.13,-1.25748,-2.52392,0.0262053,618.215,558.109,541.4,-0.53366,0.0262053,4.457,1.809,1.686,0.00246367,0.0158247
1.43E+18,4.48495,16.1011,-1.0384,-2.53896,0.146757,618.12,558.014,541.63,-0.520832,0.146757,3.91759,1.90516,1.3188,4.54121,15.9757,-1.2689,-2.55224,0.0265138,618.212,558.112,541.397,-0.534713,0.0265138,4.457,1.809,1.686,0.00269051,0.0174257
1.43E+18,4.40259,15.9538,-1.06051,-2.56627,0.147907,618.11,558.028,541.63,-0.521361,0.147907,3.91773,1.90498,1.3204,4.44897,15.8366,-1.2919,-2.57801,0.0259887,618.196,558.115,541.397,-0.53367,0.0259887,4.457,1.809,1.686,0.00254146,0.0172558
1.43E+18,4.32789,15.8155,-1.05939,-2.5909,0.148426,618.103,558.043,541.63,-0.52103,0.148426,3.91797,1.90479,1.32108,4.35805,15.6993,-1.29238,-2.60408,0.0255726,618.193,558.118,541.396,-0.53476,0.0255726,4.457,1.809,1.686,0.00274953,0.0179952
1.43E+18,4.23993,15.669,-1.04239,-2.61892,0.145501,618.096,558.052,541.634,-0.52198,0.145501,3.91802,1.9048,1.32101,4.26353,15.5639,-1.28215,-2.63001,0.0270512,618.179,558.118,541.394,-0.533615,0.0270512,4.457,1.809,1.686,0.00236751,0.0159985
1.43E+18,4.15133,15.5293,-1.026,-2.64628,0.143347,618.09,558.063,541.637,-0.523468,0.143347,3.91766,1.90521,1.322,4.16355,15.432,-1.26988,-2.65577,0.0248783,618.171,558.117,541.393,-0.533492,0.0248783,4.457,1.809,1.686,0.00290426,0.0167171
1.43E+18,4.05645,15.3964,-1.01158,-2.67068,0.143354,618.082,558.074,541.637,-0.522554,0.143354,3.91758,1.90508,1.32224,4.05859,15.3039,-1.2564,-2.68129,0.02664,618.162,558.12,541.392,-0.533696,0.02664,4.457,1.809,1.686,0.00249333,0.0122743
1.43E+18,3.9542,15.265,-1.00144,-2.69571,0.139816,618.077,558.082,541.638,-0.522306,0.139816,3.9167,1.90516,1.32212,3.95041,15.1787,-1.24881,-2.70661,0.0247407,618.155,558.121,541.391,-0.533729,0.0247407,4.457,1.809,1.686,0.0025425,0.0174551
1.43E+18,3.84963,15.1337,-0.999108,-2.71997,0.137511,618.074,558.094,541.639,-0.521442,0.137511,3.91678,1.90518,1.32253,3.8388,15.0577,-1.2488,-2.73175,0.0256907,618.147,558.123,541.389,-0.533729,0.0256907,4.457,1.809,1.686,0.00257478,0.0141074
1.43E+18,3.73836,14.9986,-1.00768,-2.7466,0.134491,618.07,558.103,541.64,-0.521334,0.134491,3.9172,1.90513,1.32254,3.72817,14.9405,-1.2607,-2.7571,0.0275536,618.127,558.123,541.387,-0.532329,0.0275536,4.457,1.809,1.686,0.00257781,0.0109386
1.43E+18,3.62816,14.8663,-1.02239,-2.77337,0.132488,618.067,558.114,541.641,-0.52157,0.132488,3.91736,1.90529,1.32206,3.59246,14.8047,-1.28359,-2.78736,0.0267419,618.143,558.117,541.381,-0.536023,0.0267419,4.457,1.809,1.686,0.00358068,0.016908
1.43E+18,3.51626,14.7504,-1.03251,-2.79768,0.131168,618.059,558.122,541.642,-0.521354,0.131168,3.91735,1.90556,1.32228,3.48275,14.7067,-1.29167,-2.80956,0.025633,618.12,558.117,541.384,-0.533676,0.025633,4.457,1.809,1.686,0.00328501,0.0178854
1.43E+18,3.40016,14.6326,-1.01211,-2.82187,0.125104,618.058,558.126,541.646,-0.520594,0.125104,3.91616,1.90469,1.32317,3.36732,14.5978,-1.27617,-2.83482,0.0264169,618.111,558.118,541.383,-0.533978,0.0264169,4.457,1.809,1.686,0.0024696,0.0114496
1.43E+18,3.29721,14.5112,-1.0059,-2.84734,0.117975,618.058,558.128,541.648,-0.519522,0.117975,3.91582,1.90495,1.32024,3.26716,14.4875,-1.27366,-2.861,0.0278927,618.102,558.115,541.382,-0.533603,0.0278927,4.457,1.809,1.686,0.00263795,0.0114149
1.43E+18,3.21566,14.3912,-1.01032,-2.87389,0.115781,618.054,558.135,541.649,-0.51938,0.115781,3.91555,1.90499,1.32096,3.18193,14.3769,-1.27981,-2.88823,0.025633,618.094,558.114,541.38,-0.534114,0.025633,4.457,1.809,1.686,0.00361536,0.0128176
1.43E+18,3.13658,14.2593,-1.02635,-2.90034,0.114049,618.059,558.147,541.651,-0.518172,0.114049,3.91537,1.9057,1.32048,3.10099,14.2676,-1.29882,-2.91583,0.026268,618.085,558.109,541.38,-0.53402,0.026268,4.457,1.809,1.686,0.0027035,0.0139954
1.43E+18,3.05956,14.1318,-1.0362,-2.9286,0.110244,618.063,558.154,541.651,-0.518459,0.110244,3.91521,1.90509,1.32071,3.02716,14.1578,-1.30973,-2.94389,0.0273629,618.076,558.106,541.379,-0.534064,0.0273629,4.457,1.809,1.686,0.00246138,0.0176522
1.43E+18,2.98229,14.0094,-1.03087,-2.95705,0.10294,618.059,558.153,541.652,-0.516919,0.10294,3.91522,1.90518,1.31835,2.95792,14.0484,-1.3066,-2.97228,0.024135,618.059,558.1,541.377,-0.532453,0.024135,4.457,1.809,1.686,0.00241896,0.0118784
1.43E+18,2.91594,13.8874,-1.01423,-2.98645,0.10187,618.05,558.159,541.654,-0.51657,0.10187,3.91518,1.9054,1.31816,2.88072,13.9282,-1.29291,-3.00361,0.0280794,618.06,558.097,541.377,-0.534013,0.0280794,4.457,1.809,1.686,0.00370322,0.0175204
1.43E+18,2.85702,13.7662,-0.995706,-3.01115,0.104404,618.047,558.172,541.656,-0.513662,0.104404,3.91513,1.90491,1.31761,2.81181,13.8216,-1.27843,-3.03231,0.0284965,618.057,558.094,541.376,-0.535106,0.0284965,4.457,1.809,1.686,0.00361541,0.0190554
1.43E+18,2.79178,13.6508,-0.996686,-3.03827,0.102035,618.041,558.176,541.659,-0.511846,0.102035,3.91478,1.905,1.31656,2.74398,13.716,-1.2828,-3.0613,0.0256759,618.051,558.088,541.375,-0.535124,0.0256759,4.457,1.809,1.686,0.00288076,0.0122421
1.43E+18,2.71809,13.5258,-0.981642,-3.06802,0.0955748,618.046,558.178,541.66,-0.510984,0.0955748,3.91439,1.9043,1.31676,2.67387,13.6006,-1.26961,-3.09357,0.0275465,618.05,558.084,541.374,-0.536788,0.0275465,4.457,1.809,1.686,0.0029448,0.0121314
1.43E+18,2.652,13.413,-0.97431,-3.09609,0.0905908,618.043,558.178,541.662,-0.509536,0.0905908,3.91443,1.90413,1.31635,2.61649,13.5057,-1.26588,-3.12014,0.0258836,618.033,558.073,541.372,-0.533813,0.0258836,4.457,1.809,1.686,0.00238832,0.0175219
1.43E+18,2.57632,13.2939,-0.955846,-3.12593,0.0822699,618.053,558.177,541.666,-0.509436,0.0822699,3.91445,1.90439,1.31377,2.55363,13.4011,-1.25053,3.13321,0.0249159,618.028,558.066,541.372,-0.533696,0.0249159,4.457,1.809,1.686,0.00251733,0.0165253
1.43E+18,2.52284,13.1772,-0.958529,3.12732,0.0799983,618.05,558.181,541.667,-0.50859,0.0799983,3.91412,1.90393,1.31329,2.50303,13.2971,-1.25587,3.10228,0.025607,618.02,558.059,541.372,-0.53381,0.025607,4.457,1.809,1.686,0.00291084,0.0133373
1.43E+18,2.46498,13.0702,-0.973377,3.09803,0.0721092,618.047,558.175,541.671,-0.50687,0.0721092,3.91377,1.9041,1.31012,2.45164,13.1954,-1.27636,3.07137,0.0249387,618.013,558.05,541.37,-0.53364,0.0249387,4.457,1.809,1.686,0.00288927,0.0138036
1.43E+18,2.41208,12.9609,-0.987515,3.06716,0.0682832,618.042,558.174,541.673,-0.506503,0.0682832,3.91347,1.90411,1.3077,2.39775,13.0941,-1.2945,3.04034,0.024611,618.009,558.04,541.368,-0.533371,0.024611,4.457,1.809,1.686,0.0026056,0.0177724
1.43E+18,2.35411,12.8416,-0.982367,3.03302,0.0684311,618.029,558.176,541.677,-0.506224,0.0684311,3.91318,1.9042,1.307,2.33678,12.9829,-1.2978,3.00629,0.0242563,618.001,558.032,541.363,-0.532965,0.0242563,4.457,1.809,1.686,0.00290004,0.0115058
1.43E+18,2.28148,12.7322,-0.962065,3.00357,0.0630837,618.033,558.176,541.68,-0.504979,0.0630837,3.91322,1.90441,1.30606,2.27284,12.8832,-1.27923,2.97556,0.0253055,617.997,558.025,541.364,-0.533023,0.0253055,4.457,1.809,1.686,0.00248562,0.0175295
1.43E+18,2.21908,12.6268,-0.937154,2.9728,0.0624014,618.024,558.176,541.685,-0.504344,0.0624014,3.91256,1.90437,1.30421,2.21055,12.7844,-1.25749,2.94446,0.024129,617.99,558.019,541.366,-0.532743,0.024129,4.457,1.809,1.686,0.00259367,0.0200818
1.43E+18,2.14898,12.5247,-0.919473,2.94178,0.060771,618.016,558.174,541.689,-0.504126,0.060771,3.9125,1.90399,1.3048,2.14211,12.6894,-1.24488,2.91361,0.0250138,617.985,558.01,541.365,-0.532353,0.0250138,4.457,1.809,1.686,0.00286435,0.0179599
1.43E+18,2.06477,12.4276,-0.928185,2.91399,0.0557054,618.017,558.173,541.692,-0.50187,0.0557054,3.91243,1.90402,1.3048,2.06431,12.5976,-1.25551,2.88329,0.0257389,617.983,558.004,541.366,-0.532558,0.0257389,4.457,1.809,1.686,0.00267895,0.0200463
1.43E+18,1.97436,12.335,-0.945275,2.8814,0.0488308,618.019,558.168,541.693,-0.504023,0.0488308,3.91244,1.90468,1.30273,1.98451,12.5091,-1.27595,2.85281,0.0250976,617.979,557.996,541.364,-0.532506,0.0250976,4.457,1.809,1.686,0.0025285,0.0142946
1.43E+18,1.88652,12.2381,-0.952285,2.84977,0.0482237,618.012,558.166,541.696,-0.503268,0.0482237,3.91192,1.90469,1.30317,1.90523,12.4228,-1.28865,2.82218,0.0250601,617.967,557.983,541.361,-0.530675,0.0250601,4.457,1.809,1.686,0.00254488,0.0133642
1.43E+18,1.806,12.1496,-0.953041,2.81977,0.0481169,618.007,558.168,541.698,-0.504377,0.0481169,3.91136,1.90472,1.30255,1.8229,12.3369,-1.29401,2.7917,0.0248032,617.969,557.981,541.358,-0.532232,0.0248032,4.457,1.809,1.686,0.00292992,0.0122654
1.43E+18,1.72196,12.056,-0.958511,2.78494,0.0499856,617.992,558.162,541.697,-0.50471,0.0499856,3.91067,1.9044,1.29972,1.73876,12.2437,-1.30236,2.75739,0.0235053,617.961,557.973,541.354,-0.532025,0.0235053,4.457,1.809,1.686,0.00241115,0.0167793
1.43E+18,1.6516,11.9741,-0.964356,2.75504,0.0496308,617.986,558.158,541.699,-0.504141,0.0496308,3.91074,1.90472,1.29895,1.67671,12.1671,-1.30998,2.72854,0.0230638,617.95,557.964,541.355,-0.530359,0.0230638,4.457,1.809,1.686,0.00324062,0.0174149
1.43E+18,1.56972,11.8851,-0.974124,2.72152,0.0488379,617.981,558.155,541.699,-0.504343,0.0488379,3.91041,1.90432,1.29762,1.59861,12.0758,-1.32209,2.69325,0.0238097,617.947,557.962,541.353,-0.532321,0.0238097,4.457,1.809,1.686,0.00289525,0.0126303
1.43E+18,1.48602,11.8062,-0.982104,2.69036,0.0507236,617.972,558.149,541.7,-0.504099,0.0507236,3.90952,1.90405,1.29557,1.51683,11.9974,-1.33155,2.66184,0.0227178,617.941,557.955,541.352,-0.532319,0.0227178,4.457,1.809,1.686,0.0028201,0.0168334
1.43E+18,1.4055,11.7227,-0.984939,2.65927,0.054849,617.96,558.15,541.7,-0.503485,0.054849,3.90924,1.90373,1.29522,1.43816,11.9194,-1.33432,2.62999,0.0238891,617.934,557.949,541.352,-0.532458,0.0238891,4.457,1.809,1.686,0.00268696,0.0124301
1.43E+18,1.33488,11.6474,-1.00105,2.62668,0.0564101,617.952,558.141,541.699,-0.503046,0.0564101,3.9086,1.90358,1.29436,1.37251,11.8414,-1.34948,2.59691,0.022064,617.927,557.942,541.352,-0.532432,0.022064,4.457,1.809,1.686,0.00278072,0.0109676
1.43E+18,1.26931,11.5633,-1.00853,2.59403,0.0569511,617.945,558.142,541.699,-0.502032,0.0569511,3.90795,1.90391,1.29379,1.31247,11.7651,-1.35644,2.56306,0.0225887,617.922,557.933,541.353,-0.532562,0.0225887,4.457,1.809,1.686,0.00267417,0.0122147
1.43E+18,1.2061,11.4813,-1.01336,2.55909,0.0564727,617.94,558.141,541.7,-0.502812,0.0564727,3.90779,1.90391,1.29246,1.24988,11.6805,-1.35959,2.52531,0.0231206,617.923,557.934,541.356,-0.536092,0.0231206,4.457,1.809,1.686,0.00237598,0.0162298
1.43E+18,1.13947,11.3932,-0.999713,2.52073,0.0568947,617.934,558.137,541.701,-0.502766,0.0568947,3.90757,1.90382,1.29231,1.19745,11.6046,-1.3505,2.49059,0.0214888,617.913,557.916,541.352,-0.532402,0.0214888,4.457,1.809,1.686,0.00247907,0.0172347
1.43E+18,1.07913,11.3224,-0.977453,2.48766,0.0551031,617.932,558.127,541.7,-0.50113,0.0551031,3.90696,1.90391,1.29264,1.1492,11.5372,-1.33418,2.45909,0.0210618,617.908,557.901,541.345,-0.529222,0.0210618,4.457,1.809,1.686,0.00341926,0.0179754
1.43E+18,1.02374,11.2478,-0.949289,2.45247,0.0581474,617.923,558.12,541.702,-0.500967,0.0581474,3.90724,1.90362,1.29405,1.08953,11.4556,-1.31044,2.42059,0.0199492,617.91,557.901,541.341,-0.532425,0.0199492,4.457,1.809,1.686,0.00283977,0.0126857
1.43E+18,0.968494,11.1801,-0.969566,2.4187,0.0618505,617.915,558.11,541.701,-0.499762,0.0618505,3.90681,1.90347,1.2933,1.03441,11.385,-1.33148,2.38562,0.0211896,617.907,557.893,541.34,-0.532378,0.0211896,4.457,1.809,1.686,0.00238068,0.0155026
1.43E+18,0.918707,11.1121,-0.978122,2.38363,0.0660381,617.905,558.101,541.698,-0.499532,0.0660381,3.90638,1.90376,1.29326,0.983434,11.3161,-1.33745,2.35003,0.0219713,617.906,557.884,541.34,-0.532658,0.0219713,4.457,1.809,1.686,0.00299113,0.017827
1.43E+18,0.870509,11.0423,-0.997768,2.34814,0.068885,617.897,558.093,541.698,-0.499012,0.068885,3.90574,1.90318,1.29369,0.939323,11.2483,-1.35679,2.31382,0.0188725,617.901,557.873,541.34,-0.532815,0.0188725,4.457,1.809,1.686,0.00260958,0.0181468
1.43E+18,0.830112,10.9702,-0.995344,2.31242,0.0700636,617.891,558.087,541.696,-0.497744,0.0700636,3.90574,1.90307,1.2937,0.902146,11.1801,-1.35167,2.27689,0.0190589,617.9,557.863,541.341,-0.532771,0.0190589,4.457,1.809,1.686,0.0035662,0.0121068
1.43E+18,0.792355,10.8897,-0.99156,2.26991,0.0694053,617.885,558.085,541.696,-0.500211,0.0694053,3.90565,1.9032,1.2936,0.870088,11.1093,-1.34688,2.23916,0.0186043,617.901,557.85,541.342,-0.530467,0.0186043,4.457,1.809,1.686,0.00252964,0.0189627
1.43E+18,0.768506,10.8146,-0.953403,2.22979,0.0711381,617.88,558.076,541.695,-0.499952,0.0711381,3.90527,1.90257,1.29302,0.85103,11.0302,-1.30876,2.19639,0.0196105,617.9,557.845,541.34,-0.532941,0.0196105,4.457,1.809,1.686,0.00291281,0.0131952
1.43E+18,0.75236,10.7443,-0.934122,2.19076,0.070598,617.876,558.069,541.696,-0.500957,0.070598,3.90426,1.90234,1.29305,0.839973,10.956,-1.29225,2.15678,0.0162791,617.898,557.84,541.338,-0.534558,0.0162791,4.457,1.809,1.686,0.00268161,0.0116453
1.43E+18,0.736628,10.6665,-0.924039,2.15076,0.0703083,617.872,558.063,541.695,-0.499393,0.0703083,3.90389,1.90249,1.29106,0.831027,10.8837,-1.2823,2.11693,0.0189362,617.899,557.828,541.337,-0.532854,0.0189362,4.457,1.809,1.686,0.00417954,0.0186349
1.43E+18,0.715545,10.5977,-0.922246,2.11255,0.0699926,617.869,558.054,541.695,-0.498121,0.0699926,3.90342,1.90246,1.29064,0.817153,10.8143,-1.28224,2.0775,0.0192065,617.899,557.817,541.335,-0.532803,0.0192065,4.457,1.809,1.686,0.00241928,0.0142446
1.43E+18,0.690539,10.5276,-0.935116,2.07315,0.0699358,617.865,558.047,541.696,-0.49833,0.0699358,3.90323,1.90241,1.28998,0.798864,10.744,-1.2956,2.03817,0.0167693,617.898,557.807,541.335,-0.532908,0.0167693,4.457,1.809,1.686,0.00266022,0.0170346
1.43E+18,0.6658,10.4649,-0.939614,2.03128,0.0688164,617.867,558.036,541.694,-0.500717,0.0688164,3.90291,1.90214,1.28998,0.78155,10.6742,-1.2988,1.99872,0.0175328,617.899,557.799,541.335,-0.532868,0.0175328,4.457,1.809,1.686,0.00249746,0.017802
1.43E+18,0.647623,10.4025,-0.940178,1.99203,0.0722206,617.865,558.021,541.697,-0.500276,0.0722206,3.90281,1.9023,1.28955,0.766005,10.6051,-1.30176,1.95893,0.0174244,617.9,557.789,541.335,-0.53295,0.0174244,4.457,1.809,1.686,0.00364081,0.0181492
1.43E+18,0.631713,10.3383,-0.936242,1.95027,0.0731635,617.865,558.009,541.698,-0.501816,0.0731635,3.90234,1.90229,1.28858,0.753989,10.5345,-1.29947,1.91866,0.0145248,617.902,557.781,541.335,-0.532995,0.0145248,4.457,1.809,1.686,0.00276186,0.0167947
1.43E+18,0.615043,10.2673,-0.926049,1.90513,0.0757737,617.864,557.996,541.7,-0.502204,0.0757737,3.90164,1.90197,1.28838,0.742537,10.4583,-1.28961,1.8742,0.0142088,617.905,557.771,541.336,-0.532694,0.0142088,4.457,1.809,1.686,0.002747,0.0129574
1.43E+18,0.590284,10.2053,-0.911881,1.86456,0.0751272,617.868,557.986,541.704,-0.502994,0.0751272,3.90155,1.9021,1.28713,0.721827,10.3822,-1.27729,1.83022,0.0136616,617.905,557.771,541.337,-0.536891,0.0136616,4.457,1.809,1.686,0.00266401,0.0119676
1.43E+18,0.56497,10.1437,-0.904584,1.82406,0.0755152,617.87,557.975,541.706,-0.503851,0.0755152,3.90036,1.90225,1.28437,0.704457,10.3284,-1.2756,1.79847,0.0129808,617.915,557.751,541.333,-0.528991,0.0129808,4.457,1.809,1.686,0.00241727,0.0173701
1.43E+18,0.53677,10.0773,-0.894389,1.78339,0.0759412,617.868,557.967,541.707,-0.504211,0.0759412,3.90013,1.90227,1.28434,0.679652,10.256,-1.26902,1.75491,0.0137641,617.915,557.746,541.33,-0.532251,0.0137641,4.457,1.809,1.686,0.00265977,0.0133236
1.43E+18,0.509062,10.018,-0.901287,1.74392,0.0769666,617.869,557.957,541.708,-0.504532,0.0769666,3.89987,1.90205,1.28375,0.656937,10.1911,-1.27962,1.71522,0.0138917,617.917,557.738,541.328,-0.53279,0.0138917,4.457,1.809,1.686,0.00255992,0.0183379
1.43E+18,0.482974,9.96218,-0.910614,1.7038,0.0793906,617.872,557.945,541.708,-0.50512,0.0793906,3.89971,1.90193,1.28372,0.635214,10.1276,-1.28943,1.6753,0.0138051,617.92,557.728,541.327,-0.533168,0.0138051,4.457,1.809,1.686,0.00253707,0.016851
1.43E+18,0.457691,9.90447,-0.917588,1.66024,0.0839158,617.876,557.93,541.708,-0.506471,0.0839158,3.89938,1.90185,1.28363,0.607903,10.059,-1.29617,1.63143,0.0136062,617.925,557.723,541.328,-0.534813,0.0136062,4.457,1.809,1.686,0.00251313,0.0174234
1.43E+18,0.428423,9.85213,-0.917549,1.62129,0.0873823,617.881,557.916,541.708,-0.506133,0.0873823,3.89927,1.90214,1.28272,0.583378,10.0031,-1.29579,1.59571,0.0120354,617.933,557.709,541.328,-0.531243,0.0120354,4.457,1.809,1.686,0.00247236,0.0161276
1.43E+18,0.396869,9.79481,-0.905546,1.57948,0.0914554,617.884,557.902,541.708,-0.506406,0.0914554,3.89899,1.90257,1.28098,0.554718,9.94083,-1.28545,1.5561,0.0144392,617.938,557.697,541.326,-0.529323,0.0144392,4.457,1.809,1.686,0.00351403,0.0174922
1.43E+18,0.362247,9.74359,-0.895627,1.53932,0.0928667,617.891,557.891,541.707,-0.507021,0.0928667,3.89866,1.90254,1.27979,0.519354,9.86706,-1.27311,1.50858,0.0127475,617.933,557.7,541.327,-0.53729,0.0127475,4.457,1.809,1.686,0.00277479,0.0182351
1.43E+18,0.332205,9.68812,-0.890894,1.4991,0.0946697,617.89,557.878,541.706,-0.507619,0.0946697,3.89879,1.90252,1.28075,0.492094,9.81345,-1.26889,1.47283,0.0133454,617.94,557.686,541.325,-0.53341,0.0133454,4.457,1.809,1.686,0.00261038,0.0179244
1.43E+18,0.296357,9.63806,-0.881394,1.45937,0.0946883,617.897,557.869,541.709,-0.507507,0.0946883,3.89875,1.90282,1.28045,0.461026,9.75557,-1.2631,1.43291,0.0129139,617.946,557.678,541.324,-0.533488,0.0129139,4.457,1.809,1.686,0.00242128,0.0167816
1.43E+18,0.263709,9.58597,-0.880698,1.41955,0.0973235,617.899,557.855,541.708,-0.507763,0.0973235,3.89844,1.90286,1.28248,0.425642,9.69853,-1.26287,1.39316,0.013285,617.951,557.671,541.323,-0.533675,0.013285,4.457,1.809,1.686,0.00263629,0.0125266
1.43E+18,0.227613,9.53477,-0.871826,1.37974,0.0999745,617.9,557.842,541.71,-0.508082,0.0999745,3.89838,1.90304,1.28232,0.386189,9.64343,-1.25638,1.35362,0.0117209,617.956,557.664,541.322,-0.533717,0.0117209,4.457,1.809,1.686,0.00254874,0.0191191
1.43E+18,0.186317,9.48816,-0.876225,1.34072,0.102411,617.904,557.828,541.707,-0.50775,0.102411,3.89828,1.90341,1.28265,0.342459,9.5909,-1.25761,1.31404,0.0132458,617.962,557.657,541.322,-0.53394,0.0132458,4.457,1.809,1.686,0.00270495,0.0168063
1.43E+18,0.146964,9.43923,-0.887935,1.30177,0.103904,617.905,557.815,541.704,-0.506896,0.103904,3.8979,1.90305,1.28386,0.296055,9.54061,-1.2663,1.27435,0.0108227,617.971,557.654,541.323,-0.533801,0.0108227,4.457,1.809,1.686,0.00401994,0.010892
1.43E+18,0.0962084,9.3832,-0.88545,1.25699,0.104614,617.904,557.803,541.703,-0.507802,0.104614,3.89767,1.90303,1.28506,0.236924,9.4829,-1.26215,1.22659,0.0116559,617.977,557.653,541.323,-0.537678,0.0116559,4.457,1.809,1.686,0.002883,0.0185894
1.43E+18,0.0494154,9.33616,-0.895837,1.21677,0.106218,617.905,557.791,541.699,-0.507693,0.106218,3.89723,1.9031,1.28674,0.196728,9.44546,-1.26757,1.19463,0.0119105,617.992,557.636,541.324,-0.529307,0.0119105,4.457,1.809,1.686,0.00239246,0.0208265
1.43E+18,0.00437249,9.29042,-0.891385,1.17745,0.107805,617.906,557.778,541.698,-0.507536,0.107805,3.89739,1.90298,1.2872,0.140427,9.39552,-1.26329,1.15033,0.0119038,617.996,557.638,541.323,-0.53412,0.0119038,4.457,1.809,1.686,0.00365573,0.0175866
1.43E+18,-0.0447864,9.24767,-0.890309,1.13649,0.108535,617.909,557.766,541.696,-0.507779,0.108535,3.89743,1.90296,1.28796,0.0857896,9.35338,-1.26148,1.11016,0.0132004,618.005,557.636,541.322,-0.533556,0.0132004,4.457,1.809,1.686,0.00252921,0.0185531
1.43E+18,-0.0985422,9.20698,-0.89748,1.09784,0.109551,617.913,557.754,541.692,-0.506646,0.109551,3.89735,1.90283,1.28816,0.0286533,9.31267,-1.26538,1.06988,0.0106005,618.014,557.632,541.321,-0.53405,0.0106005,4.457,1.809,1.686,0.00250719,0.0174324
1.43E+18,-0.155067,9.17065,-0.906196,1.05847,0.109854,617.918,557.745,541.69,-0.50552,0.109854,3.89717,1.90273,1.28849,-0.0347732,9.27072,-1.27222,1.02526,0.0108462,618.019,557.632,541.322,-0.538196,0.0108462,4.457,1.809,1.686,0.00237711,0.0195298
1.43E+18,-0.213681,9.13084,-0.910306,1.01357,0.110886,617.922,557.732,541.685,-0.507417,0.110886,3.89696,1.9028,1.28843,-0.0856239,9.23774,-1.27104,0.988493,0.0106513,618.035,557.616,541.322,-0.53196,0.0106513,4.457,1.809,1.686,0.0025168,0.0181959
1.43E+18,-0.275055,9.09313,-0.919779,0.971168,0.111886,617.925,557.719,541.684,-0.50746,0.111886,3.89681,1.90269,1.2869,-0.144071,9.20297,-1.27945,0.947521,0.0118609,618.046,557.606,541.322,-0.530573,0.0118609,4.457,1.809,1.686,0.00240737,0.0126679
1.43E+18,-0.337772,9.06239,-0.922374,0.930185,0.111107,617.931,557.71,541.683,-0.507554,0.111107,3.89664,1.90244,1.28672,-0.211142,9.16768,-1.28224,0.902388,0.0118423,618.051,557.606,541.32,-0.534811,0.0118423,4.457,1.809,1.686,0.00254535,0.0185829
1.43E+18,-0.398203,9.03088,-0.922575,0.889011,0.112655,617.936,557.697,541.681,-0.507632,0.112655,3.89667,1.90243,1.28657,-0.275622,9.13794,-1.28036,0.861242,0.00942019,618.061,557.603,541.321,-0.534843,0.00942019,4.457,1.809,1.686,0.00288451,0.0188017
1.43E+18,-0.469638,9.00448,-0.920374,0.848047,0.111275,617.942,557.689,541.682,-0.507974,0.111275,3.89666,1.90251,1.28773,-0.346576,9.11134,-1.2787,0.820319,0.00951893,618.07,557.6,541.321,-0.535129,0.00951893,4.457,1.809,1.686,0.00307792,0.0204815
1.43E+18,-0.543446,8.97957,-0.914576,0.807852,0.112433,617.947,557.678,541.683,-0.507905,0.112433,3.89665,1.90242,1.28789,-0.424364,9.0885,-1.27402,0.779845,0.0115122,618.08,557.598,541.321,-0.53532,0.0115122,4.457,1.809,1.686,0.0032816,0.0119201
1.43E+18,-0.628964,8.96183,-0.918751,0.767187,0.10954,617.955,557.673,541.682,-0.508523,0.10954,3.89645,1.90216,1.28772,-0.507634,9.06939,-1.27648,0.739507,0.0106963,618.09,557.597,541.321,-0.535587,0.0106963,4.457,1.809,1.686,0.00280283,0.0134133
1.43E+18,-0.713469,8.94826,-0.9173,0.727883,0.111535,617.966,557.663,541.681,-0.508174,0.111535,3.89675,1.90204,1.28749,-0.597419,9.05407,-1.27566,0.699792,0.0114477,618.1,557.596,541.32,-0.535635,0.0114477,4.457,1.809,1.686,0.00241514,0.013856
1.43E+18,-0.804583,8.93444,-0.91015,0.689076,0.112007,617.974,557.653,541.682,-0.507669,0.112007,3.89679,1.90191,1.28705,-0.690085,9.04245,-1.27094,0.660206,0.0107201,618.112,557.594,541.319,-0.535928,0.0107201,4.457,1.809,1.686,0.00368671,0.0160376
1.43E+18,-0.904248,8.92281,-0.922193,0.644562,0.112151,617.98,557.644,541.683,-0.508109,0.112151,3.89663,1.90193,1.28604,-0.788734,9.03345,-1.2843,0.616287,0.0110164,618.124,557.591,541.317,-0.53578,0.0110164,4.457,1.809,1.686,0.00255261,0.0194085
1.43E+18,-0.986096,8.91862,-0.936445,0.605003,0.11441,617.991,557.632,541.683,-0.507621,0.11441,3.89654,1.90185,1.28497,-0.866413,9.03067,-1.29723,0.579819,0.00994585,618.14,557.583,541.319,-0.532187,0.00994585,4.457,1.809,1.686,0.00335125,0.0162317
1.43E+18,-1.06668,8.91613,-0.946788,0.56511,0.116351,618,557.621,541.684,-0.507017,0.116351,3.89652,1.90168,1.2843,-0.961288,9.03209,-1.3097,0.535229,0.00978621,618.148,557.592,541.319,-0.536253,0.00978621,4.457,1.809,1.686,0.0029173,0.0176327
1.43E+18,-1.14705,8.91969,-0.952178,0.523008,0.118058,618.013,557.611,541.689,-0.50845,0.118058,3.89606,1.9016,1.28263,-1.04559,9.03594,-1.31896,0.494761,0.0115122,618.161,557.593,541.32,-0.536041,0.0115122,4.457,1.809,1.686,0.00294196,0.0183931
1.43E+18,-1.22139,8.9268,-0.952194,0.481763,0.120402,618.028,557.602,541.691,-0.509367,0.120402,3.8956,1.90131,1.28147,-1.12771,9.04353,-1.32434,0.454193,0.0111665,618.172,557.596,541.317,-0.536289,0.0111665,4.457,1.809,1.686,0.00318744,0.0189113
1.43E+18,-1.30122,8.93705,-0.947995,0.440919,0.119455,618.04,557.596,541.692,-0.509851,0.119455,3.89542,1.90112,1.2824,-1.21114,9.05321,-1.32269,0.413855,0.00980306,618.182,557.598,541.315,-0.536294,0.00980306,4.457,1.809,1.686,0.00271589,0.0179137
1.43E+18,-1.38602,8.94642,-0.94237,0.398534,0.12017,618.051,557.587,541.693,-0.510557,0.12017,3.89515,1.90096,1.28222,-1.29645,9.0663,-1.31928,0.373983,0.00948472,618.195,557.598,541.314,-0.534523,0.00948472,4.457,1.809,1.686,0.00281889,0.0200561
1.43E+18,-1.46843,8.96124,-0.951954,0.358833,0.120685,618.063,557.579,541.696,-0.510158,0.120685,3.89496,1.90074,1.28279,-1.39065,9.08636,-1.33514,0.330385,0.0101769,618.203,557.608,541.311,-0.538065,0.0101769,4.457,1.809,1.686,0.00247382,0.0188798
1.43E+18,-1.54938,8.97742,-0.96151,0.316479,0.122407,618.075,557.569,541.697,-0.511381,0.122407,3.89464,1.90054,1.28248,-1.47247,9.10854,-1.34579,0.29079,0.0106024,618.219,557.609,541.311,-0.536579,0.0106024,4.457,1.809,1.686,0.00247702,0.0179468
1.43E+18,-1.62318,8.99781,-0.976517,0.277741,0.124984,618.089,557.559,541.698,-0.510511,0.124984,3.89434,1.90064,1.28256,-1.54436,9.13125,-1.36276,0.255223,0.0102,618.235,557.605,541.311,-0.532567,0.0102,4.457,1.809,1.686,0.00341121,0.0168657
1.43E+18,-1.69326,9.0267,-0.985834,0.237568,0.129366,618.112,557.551,541.693,-0.511664,0.129366,3.89396,1.90084,1.28236,-1.63232,9.16093,-1.3704,0.212089,0.0107824,618.244,557.615,541.308,-0.536721,0.0107824,4.457,1.809,1.686,0.00352959,0.0200061
1.43E+18,-1.76708,9.05251,-0.980253,0.198673,0.130836,618.127,557.544,541.692,-0.511688,0.130836,3.89363,1.90103,1.28289,-1.71192,9.18978,-1.36588,0.173181,0.0111826,618.254,557.618,541.306,-0.536818,0.0111826,4.457,1.809,1.686,0.00316898,0.0173528
1.43E+18,-1.84509,9.07913,-0.962404,0.160542,0.132139,618.142,557.536,541.693,-0.511563,0.132139,3.89325,1.90087,1.28451,-1.79436,9.22041,-1.34927,0.134927,0.0110535,618.265,557.62,541.306,-0.53689,0.0110535,4.457,1.809,1.686,0.0024797,0.0179492
1.43E+18,-1.92558,9.11166,-0.948369,0.121994,0.131481,618.156,557.533,541.696,-0.512126,0.131481,3.89317,1.90079,1.2849,-1.87651,9.25377,-1.3383,0.0969497,0.0104561,618.274,557.622,541.306,-0.536933,0.0104561,4.457,1.809,1.686,0.00240893,0.0187088
1.43E+18,-2.01896,9.14937,-0.948169,0.0805222,0.134001,618.174,557.526,541.693,-0.513124,0.134001,3.89287,1.90103,1.28693,-1.97562,9.29421,-1.33627,0.0565764,0.00893085,618.286,557.626,541.304,-0.536861,0.00893085,4.457,1.809,1.686,0.00259203,0.018464
1.43E+18,-2.11448,9.18281,-0.948795,0.0451888,0.138678,618.194,557.517,541.693,-0.513386,0.138678,3.89213,1.90165,1.28906,-2.08032,9.33251,-1.33825,0.021696,0.0104848,618.297,557.629,541.303,-0.536676,0.0104848,4.457,1.809,1.686,0.00245106,0.014106
1.43E+18,-2.22316,9.21728,-0.952797,0.0102998,0.139179,618.207,557.51,541.696,-0.514533,0.139179,3.89241,1.90157,1.28996,-2.19246,9.37358,-1.34831,-0.0120701,0.0109877,618.306,557.633,541.3,-0.536692,0.0109877,4.457,1.809,1.686,0.00304141,0.0196676
1.43E+18,-2.32641,9.25991,-0.972215,-0.022987,0.143225,618.229,557.504,541.695,-0.514551,0.143225,3.89216,1.90165,1.29168,-2.30641,9.41886,-1.36716,-0.045379,0.0102416,618.315,557.639,541.3,-0.536706,0.0102416,4.457,1.809,1.686,0.00282998,0.0199099
1.43E+18,-2.42915,9.30025,-0.969482,-0.0567777,0.146846,618.248,557.496,541.697,-0.515576,0.146846,3.89202,1.90154,1.29273,-2.42097,9.46711,-1.36904,-0.0783437,0.0100404,618.322,557.646,541.297,-0.536925,0.0100404,4.457,1.809,1.686,0.00238912,0.0160522
1.43E+18,-2.53342,9.34271,-0.972882,-0.0895903,0.151813,618.268,557.487,541.696,-0.515823,0.151813,3.89168,1.90141,1.29343,-2.53577,9.51802,-1.37427,-0.110831,0.01164,618.332,557.651,541.295,-0.536869,0.01164,4.457,1.809,1.686,0.00249135,0.01712
1.43E+18,-2.63225,9.38862,-0.964671,-0.123282,0.156152,618.289,557.478,541.697,-0.516937,0.156152,3.89189,1.90139,1.295,-2.64805,9.57305,-1.3701,-0.143363,0.0104809,618.338,557.657,541.292,-0.536853,0.0104809,4.457,1.809,1.686,0.00418937,0.0121478
1.43E+18,-2.73288,9.44025,-0.970144,-0.157145,0.156542,618.305,557.474,541.699,-0.518108,0.156542,3.89198,1.90127,1.29651,-2.7647,9.6377,-1.38035,-0.179361,0.0104005,618.338,557.672,541.289,-0.540166,0.0104005,4.457,1.809,1.686,0.00301346,0.0206627
1.43E+18,-2.83319,9.49222,-0.967737,-0.193532,0.16111,618.327,557.463,541.697,-0.520148,0.16111,3.89222,1.90101,1.2977,-2.86126,9.69326,-1.37716,-0.20844,0.0100767,618.358,557.664,541.288,-0.534928,0.0100767,4.457,1.809,1.686,0.00291307,0.020963
1.43E+18,-2.93039,9.54874,-0.975561,-0.226146,0.163723,618.348,557.458,541.696,-0.520728,0.163723,3.89209,1.9011,1.2971,-2.97754,9.76453,-1.38388,-0.243694,0.0103947,618.359,557.68,541.288,-0.538168,0.0103947,4.457,1.809,1.686,0.00295002,0.0179332
1.43E+18,-3.02991,9.60986,-0.98369,-0.259497,0.165189,618.366,557.453,541.696,-0.520542,0.165189,3.89212,1.9009,1.29816,-3.07952,9.83387,-1.39151,-0.275798,0.00944934,618.37,557.684,541.289,-0.536741,0.00944934,4.457,1.809,1.686,0.00262926,0.0180559
1.43E+18,-3.12405,9.66687,-0.980703,-0.291041,0.167845,618.384,557.445,541.697,-0.520294,0.167845,3.89219,1.90082,1.29862,-3.19445,9.91288,-1.39241,-0.31057,0.0102303,618.365,557.702,541.287,-0.539735,0.0102303,4.457,1.809,1.686,0.00276027,0.0114812
1.43E+18,-3.22635,9.73177,-0.983897,-0.320713,0.16597,618.399,557.445,541.694,-0.518886,0.16597,3.89188,1.90058,1.29927,-3.29104,9.97799,-1.39412,-0.338341,0.0110114,618.377,557.7,541.285,-0.536438,0.0110114,4.457,1.809,1.686,0.0025475,0.0179623
1.43E+18,-3.32455,9.79318,-0.980057,-0.352431,0.168686,618.419,557.439,541.691,-0.520025,0.168686,3.89186,1.90035,1.30023,-3.39866,10.0518,-1.38877,-0.36884,0.0102801,618.382,557.706,541.283,-0.536386,0.0102801,4.457,1.809,1.686,0.00264596,0.0188475
1.43E+18,-3.43134,9.85727,-0.972337,-0.383424,0.165342,618.432,557.435,541.694,-0.520845,0.165342,3.89137,1.90029,1.29972,-3.5068,10.1284,-1.38382,-0.398892,0.0104235,618.387,557.713,541.283,-0.536291,0.0104235,4.457,1.809,1.686,0.00246513,0.0170436
1.43E+18,-3.54261,9.93351,-0.980793,-0.417078,0.167012,618.451,557.431,541.691,-0.521278,0.167012,3.89118,1.90022,1.29956,-3.62562,10.2153,-1.39054,-0.431554,0.0101533,618.39,557.719,541.282,-0.535744,0.0101533,4.457,1.809,1.686,0.00243703,0.0132385
1.43E+18,-3.64348,10.0041,-0.988619,-0.446676,0.167207,618.469,557.428,541.688,-0.521332,0.167207,3.89072,1.90013,1.29947,-3.73365,10.2981,-1.3982,-0.460853,0.00933809,618.393,557.728,541.279,-0.535507,0.00933809,4.457,1.809,1.686,0.00251026,0.0164883
1.43E+18,-3.73832,10.0756,-1.00063,-0.475941,0.170515,618.49,557.425,541.687,-0.521506,0.170515,3.89041,1.90001,1.29976,-3.8404,10.383,-1.41112,-0.489906,0.0101237,618.395,557.736,541.277,-0.535466,0.0101237,4.457,1.809,1.686,0.00257466,0.0126079
1.43E+18,-3.82832,10.1549,-1.00926,-0.505543,0.172887,618.512,557.426,541.682,-0.521401,0.172887,3.89033,1.89984,1.29988,-3.93856,10.4719,-1.41733,-0.519343,0.0100125,618.399,557.744,541.275,-0.535205,0.0100125,4.457,1.809,1.686,0.00262278,0.0130024
1.43E+18,-3.91775,10.2293,-1.01908,-0.534664,0.174717,618.532,557.421,541.683,-0.521448,0.174717,3.8906,1.89974,1.30122,-4.04473,10.5712,-1.43245,-0.551339,0.0106254,618.393,557.76,541.271,-0.538125,0.0106254,4.457,1.809,1.686,0.00314128,0.0117776
1.43E+18,-4.00979,10.3104,-1.02377,-0.564019,0.17377,618.55,557.422,541.681,-0.521881,0.17377,3.89022,1.89953,1.30234,-4.13127,10.6537,-1.43363,-0.577329,0.00960469,618.407,557.759,541.272,-0.535208,0.00960469,4.457,1.809,1.686,0.00241207,0.0182916
1.43E+18,-4.09984,10.3909,-1.01332,-0.593525,0.173684,618.568,557.422,541.678,-0.522614,0.173684,3.89002,1.89918,1.30288,-4.22411,10.7466,-1.42041,-0.606114,0.00884138,618.411,557.766,541.272,-0.535262,0.00884138,4.457,1.809,1.686,0.00243807,0.0165539
1.43E+18,-4.18726,10.477,-1.00823,-0.621894,0.170701,618.583,557.424,541.672,-0.522148,0.170701,3.89008,1.89888,1.30264,-4.32194,10.8512,-1.40839,-0.637729,0.0108724,618.404,557.78,541.272,-0.538075,0.0108724,4.457,1.809,1.686,0.00272961,0.0184204
1.43E+18,-4.27729,10.5727,-0.998887,-0.651787,0.170636,618.601,557.425,541.668,-0.52033,0.170636,3.89035,1.89908,1.30262,-4.40595,10.9494,-1.39807,-0.666493,0.0104005,618.417,557.778,541.269,-0.535167,0.0104005,4.457,1.809,1.686,0.00236966,0.0177726
1.43E+18,-4.35626,10.659,-1.00324,-0.683801,0.169737,618.618,557.424,541.669,-0.523621,0.169737,3.89027,1.89891,1.30301,-4.4871,11.0508,-1.40466,-0.695104,0.0087367,618.419,557.786,541.268,-0.535069,0.0087367,4.457,1.809,1.686,0.00244998,0.0177875
1.43E+18,-4.43225,10.7523,-1.01927,-0.711641,0.168386,618.635,557.427,541.662,-0.522775,0.168386,3.89018,1.89867,1.30343,-4.56632,11.1535,-1.4156,-0.723647,0.00980051,618.42,557.792,541.266,-0.53494,0.00980051,4.457,1.809,1.686,0.00243682,0.0167319
1.43E+18,-4.5059,10.8439,-1.02478,-0.739716,0.166371,618.651,557.428,541.664,-0.522283,0.166371,3.89003,1.89822,1.30335,-4.63953,11.2587,-1.42406,-0.752209,0.00800562,618.423,557.8,541.265,-0.534954,0.00800562,4.457,1.809,1.686,0.00266078,0.0118052
1.43E+18,-4.57017,10.9418,-1.03326,-0.768222,0.166901,618.669,557.432,541.665,-0.521969,0.166901,3.88993,1.89812,1.30348,-4.70678,11.3672,-1.43443,-0.78095,0.0095268,618.425,557.807,541.264,-0.534881,0.0095268,4.457,1.809,1.686,0.0030588,0.0177895
1.43E+18,-4.63964,11.0392,-1.02926,-0.796661,0.165362,618.685,557.438,541.663,-0.522231,0.165362,3.88969,1.89789,1.30356,-4.77541,11.4731,-1.43,-0.809109,0.0105418,618.429,557.814,541.262,-0.534892,0.0105418,4.457,1.809,1.686,0.00304684,0.0112813
1.43E+18,-4.70918,11.1418,-1.03284,-0.825589,0.160491,618.697,557.446,541.66,-0.523074,0.160491,3.88981,1.89777,1.3038,-4.84242,11.5797,-1.43119,-0.837071,0.00904268,618.431,557.819,541.261,-0.534793,0.00904268,4.457,1.809,1.686,0.00288148,0.0104867
1.43E+18,-4.77056,11.2619,-1.03748,-0.855374,0.162135,618.714,557.46,541.658,-0.521276,0.162135,3.88933,1.89752,1.3043,-4.90325,11.7027,-1.43714,-0.868554,0.00886172,618.436,557.827,541.259,-0.53472,0.00886172,4.457,1.809,1.686,0.00346664,0.0169102
1.43E+18,-4.8294,11.3617,-1.04328,-0.883322,0.159759,618.727,557.462,541.658,-0.521073,0.159759,3.88921,1.89756,1.30376,-4.95717,11.8159,-1.44503,-0.897007,0.00864523,618.439,557.836,541.257,-0.535043,0.00864523,4.457,1.809,1.686,0.00259386,0.0167003
1.43E+18,-4.87857,11.4743,-1.05036,-0.91105,0.157062,618.739,557.475,541.659,-0.52028,0.157062,3.88888,1.89734,1.30347,-5.00426,11.9312,-1.45444,-0.925581,0.00865563,618.441,557.843,541.255,-0.535131,0.00865563,4.457,1.809,1.686,0.00243917,0.0160897
1.43E+18,-4.92133,11.5919,-1.06239,-0.939928,0.152822,618.748,557.488,541.66,-0.519939,0.152822,3.88852,1.89706,1.30334,-5.04338,12.0489,-1.46945,-0.954606,0.0078492,618.442,557.849,541.254,-0.534944,0.0078492,4.457,1.809,1.686,0.00304055,0.0174087
1.43E+18,-4.95943,11.7062,-1.06786,-0.970319,0.14658,618.755,557.496,541.66,-0.52119,0.14658,3.88844,1.89698,1.30369,-5.06999,12.1579,-1.47463,-0.980991,0.0103228,618.451,557.848,541.254,-0.53219,0.0103228,4.457,1.809,1.686,0.00324358,0.0117181
1.43E+18,-4.98713,11.8169,-1.08351,-0.99926,0.145285,618.767,557.5,541.659,-0.520592,0.145285,3.88829,1.8968,1.3037,-5.09453,12.2934,-1.49185,-1.01359,0.00877268,618.444,557.867,541.252,-0.535222,0.00877268,4.457,1.809,1.686,0.00239001,0.0106772
1.43E+18,-5.01077,11.9421,-1.08293,-1.03008,0.140969,618.775,557.509,541.657,-0.51983,0.140969,3.88803,1.89655,1.30494,-5.10888,12.4305,-1.49094,-1.04658,0.00704344,618.443,557.881,541.25,-0.536652,0.00704344,4.457,1.809,1.686,0.00312937,0.0197789
1.43E+18,-5.02022,12.056,-1.09053,-1.05863,0.137167,618.783,557.518,541.655,-0.519845,0.137167,3.88776,1.89633,1.30514,-5.11439,12.5443,-1.49718,-1.07381,0.00756637,618.443,557.882,541.249,-0.535356,0.00756637,4.457,1.809,1.686,0.00289495,0.0111979
1.43E+18,-5.03344,12.1891,-1.07919,-1.09076,0.133193,618.789,557.529,541.652,-0.519013,0.133193,3.88754,1.89604,1.30628,-5.12009,12.6935,-1.48159,-1.10983,0.0085235,618.435,557.9,541.249,-0.538436,0.0085235,4.457,1.809,1.686,0.00281872,0.0184913
1.43E+18,-5.03832,12.307,-1.07309,-1.11882,0.129399,618.793,557.54,541.655,-0.51809,0.129399,3.88724,1.89589,1.30575,-5.11655,12.7941,-1.48121,-1.13413,0.00670075,618.447,557.89,541.247,-0.533726,0.00670075,4.457,1.809,1.686,0.00241609,0.0181208
1.43E+18,-5.02915,12.4388,-1.07858,-1.15332,0.122153,618.795,557.547,541.654,-0.519892,0.122153,3.88684,1.89584,1.30752,-5.09122,12.939,-1.48418,-1.16875,0.00790569,618.443,557.907,541.249,-0.535636,0.00790569,4.457,1.809,1.686,0.0024433,0.0110244
1.43E+18,-5.00691,12.5716,-1.09891,-1.18507,0.116629,618.796,557.559,541.656,-0.519647,0.116629,3.88655,1.89582,1.30723,-5.05735,13.0726,-1.50608,-1.20085,0.0069814,618.44,557.915,541.25,-0.535724,0.0069814,4.457,1.809,1.686,0.00312485,0.0183595
1.43E+18,-4.97973,12.7017,-1.10585,-1.21488,0.110897,618.796,557.568,541.655,-0.517205,0.110897,3.88642,1.89571,1.30751,-5.01482,13.2055,-1.51287,-1.23315,0.00786003,618.438,557.925,541.249,-0.535803,0.00786003,4.457,1.809,1.686,0.00240495,0.0178588
1.43E+18,-4.94011,12.8345,-1.12381,-1.24687,0.108191,618.797,557.582,541.651,-0.516625,0.108191,3.88659,1.89534,1.30632,-4.96452,13.3375,-1.52791,-1.26575,0.0087818,618.436,557.933,541.248,-0.535853,0.0087818,4.457,1.809,1.686,0.00237278,0.0105283
1.43E+18,-4.88919,12.9684,-1.11139,-1.27907,0.102667,618.794,557.592,541.648,-0.515387,0.102667,3.88653,1.89519,1.30529,-4.89748,13.4713,-1.51186,-1.29942,0.00744312,618.434,557.942,541.247,-0.536128,0.00744312,4.457,1.809,1.686,0.00295028,0.0168197
1.43E+18,-4.82514,13.1065,-1.10829,-1.31394,0.100633,618.792,557.609,541.648,-0.516436,0.100633,3.88643,1.89526,1.30477,-4.82263,13.602,-1.50801,-1.33319,0.00727186,618.433,557.949,541.247,-0.536092,0.00727186,4.457,1.809,1.686,0.00242799,0.0164455
1.43E+18,-4.75495,13.2483,-1.09822,-1.34862,0.0993679,618.784,557.629,541.647,-0.517185,0.0993679,3.88627,1.8951,1.30534,-4.74029,13.7317,-1.49708,-1.36725,0.00787718,618.431,557.958,541.247,-0.536237,0.00787718,4.457,1.809,1.686,0.00269656,0.0165771
1.43E+18,-4.66997,13.4032,-1.09375,-1.38618,0.0964097,618.772,557.647,541.644,-0.516753,0.0964097,3.8863,1.89504,1.30418,-4.63487,13.8734,-1.48864,-1.4054,0.0074411,618.43,557.968,541.247,-0.536427,0.0074411,4.457,1.809,1.686,0.00251978,0.0161312
1.43E+18,-4.57557,13.5388,-1.08092,-1.41932,0.0981257,618.767,557.663,541.648,-0.514591,0.0981257,3.88611,1.89511,1.30139,-4.52726,14.0009,-1.48184,-1.4406,0.00696419,618.428,557.977,541.244,-0.536358,0.00696419,4.457,1.809,1.686,0.00272313,0.0167086
1.43E+18,-4.47209,13.6724,-1.08578,-1.45407,0.0999175,618.76,557.68,541.645,-0.514161,0.0999175,3.88603,1.89506,1.30054,-4.38666,14.1503,-1.4818,-1.48333,0.00787718,618.42,558.022,541.245,-0.543926,0.00787718,4.457,1.809,1.686,0.00235665,0.0155558
1.43E+18,-4.35837,13.8018,-1.08817,-1.48946,0.0998259,618.755,557.693,541.646,-0.51334,0.0998259,3.88598,1.89501,1.30001,-4.28487,14.2475,-1.48704,-1.51222,0.008228,618.421,557.994,541.244,-0.536617,0.008228,4.457,1.809,1.686,0.00250053,0.0159174
1.43E+18,-4.23101,13.9244,-1.09925,-1.52593,0.0996466,618.754,557.704,541.642,-0.512634,0.0996466,3.88596,1.89478,1.29891,-4.1476,14.3673,-1.49328,-1.54872,0.00773886,618.417,558,541.245,-0.535951,0.00773886,4.457,1.809,1.686,0.00271317,0.0171807
1.43E+18,-4.1008,14.0424,-1.10306,-1.56134,0.0987184,618.749,557.715,541.644,-0.512028,0.0987184,3.88582,1.89487,1.29856,-3.98773,14.4941,-1.49777,-1.58938,0.00756902,618.409,558.028,541.246,-0.540599,0.00756902,4.457,1.809,1.686,0.00251417,0.0183874
1.43E+18,-3.95911,14.1647,-1.09036,-1.59659,0.103726,618.74,557.734,541.642,-0.510451,0.103726,3.88577,1.89477,1.29699,-3.85422,14.5926,-1.48349,-1.62249,0.0085235,618.406,558.017,541.246,-0.536905,0.0085235,4.457,1.809,1.686,0.00254695,0.0171144
1.43E+18,-3.81344,14.2774,-1.07681,-1.63563,0.104917,618.737,557.747,541.644,-0.51092,0.104917,3.88569,1.89481,1.29661,-3.70703,14.6954,-1.47298,-1.65909,0.00926121,618.402,558.013,541.244,-0.534954,0.00926121,4.457,1.809,1.686,0.00242644,0.0167118
1.43E+18,-3.67773,14.3852,-1.05851,-1.67234,0.101757,618.725,557.754,541.644,-0.510738,0.101757,3.88569,1.8945,1.29393,-3.53858,14.8025,-1.45429,-1.69962,0.00790569,618.394,558.038,541.243,-0.538591,0.00790569,4.457,1.809,1.686,0.00244647,0.0164558
1.43E+18,-3.52277,14.4923,-1.05073,-1.71027,0.10266,618.716,557.767,541.642,-0.510016,0.10266,3.88531,1.89414,1.29383,-3.37781,14.8958,-1.44259,-1.73679,0.00840952,618.39,558.037,541.245,-0.537103,0.00840952,4.457,1.809,1.686,0.00279859,0.0172978
1.43E+18,-3.3794,14.5808,-1.05775,-1.74565,0.104065,618.712,557.78,541.639,-0.510125,0.104065,3.88532,1.89405,1.29413,-3.22229,14.9822,-1.44603,-1.77356,0.00920054,618.383,558.05,541.246,-0.538612,0.00920054,4.457,1.809,1.686,0.0027998,0.0116471
1.43E+18,-3.22966,14.6731,-1.05095,-1.7804,0.104382,618.703,557.789,541.639,-0.506821,0.104382,3.88529,1.89402,1.29275,-3.08336,15.055,-1.43796,-1.80646,0.0086977,618.379,558.03,541.247,-0.533473,0.0086977,4.457,1.809,1.686,0.00276821,0.0112745
1.43E+18,-3.08286,14.7593,-1.04656,-1.81623,0.105428,618.692,557.8,541.642,-0.506026,0.105428,3.88521,1.89386,1.29388,-2.91052,15.1368,-1.43501,-1.84666,0.00832947,618.37,558.053,541.247,-0.537071,0.00832947,4.457,1.809,1.686,0.00286506,0.0126982
1.43E+18,-2.92732,14.8357,-1.0447,-1.85249,0.106514,618.686,557.812,541.647,-0.505468,0.106514,3.88517,1.89416,1.29378,-2.74869,15.2066,-1.43837,-1.88355,0.00835225,618.362,558.057,541.248,-0.53715,0.00835225,4.457,1.809,1.686,0.00339251,0.0175525
1.43E+18,-2.77316,14.9113,-1.04994,-1.89006,0.106568,618.674,557.82,541.646,-0.506096,0.106568,3.88486,1.89386,1.29355,-2.5647,15.2764,-1.44317,-1.92426,0.00753127,618.352,558.081,541.246,-0.540949,0.00753127,4.457,1.809,1.686,0.00407048,0.0107033
1.43E+18,-2.6264,14.9745,-1.06341,-1.9302,0.103237,618.667,557.823,541.641,-0.509667,0.103237,3.88442,1.89383,1.29317,-2.4051,15.3325,-1.44944,-1.96076,0.00945939,618.344,558.084,541.248,-0.540933,0.00945939,4.457,1.809,1.686,0.00267274,0.0180743
1.43E+18,-2.47132,15.0341,-1.06148,-1.96701,0.102339,618.661,557.83,541.64,-0.508062,0.102339,3.88436,1.89389,1.29277,-2.26315,15.3769,-1.44608,-1.99346,0.00907965,618.342,558.063,541.248,-0.535244,0.00907965,4.457,1.809,1.686,0.0035368,0.0170352
1.43E+18,-2.32295,15.0832,-1.06208,-2.00467,0.0961842,618.658,557.828,541.626,-0.507669,0.0961842,3.8842,1.89378,1.29236,-2.0859,15.425,-1.43229,-2.03355,0.00707107,618.334,558.078,541.248,-0.537274,0.00707107,4.457,1.809,1.686,0.0033495,0.0178712
1.43E+18,-2.16388,15.1323,-1.05757,-2.04017,0.102129,618.648,557.844,541.624,-0.506791,0.102129,3.88388,1.89349,1.29329,-1.9433,15.4598,-1.42773,-2.06624,0.00923959,618.329,558.064,541.247,-0.533587,0.00923959,4.457,1.809,1.686,0.00326427,0.017327
1.43E+18,-2.00612,15.1769,-1.04884,-2.07617,0.107405,618.637,557.858,541.624,-0.506639,0.107405,3.88348,1.89331,1.29353,-1.78699,15.4937,-1.41642,-2.1025,0.00970824,618.321,558.065,541.249,-0.5337,0.00970824,4.457,1.809,1.686,0.00306616,0.0171581
1.43E+18,-1.85162,15.2137,-1.05994,-2.11191,0.112115,618.627,557.872,541.622,-0.506151,0.112115,3.88314,1.89316,1.29341,-1.61694,15.5234,-1.42884,-2.14217,0.0088459,618.31,558.083,541.246,-0.537134,0.0088459,4.457,1.809,1.686,0.00277615,0.0172457
1.43E+18,-1.69851,15.248,-1.06132,-2.14756,0.114418,618.614,557.882,541.623,-0.505766,0.114418,3.88297,1.89303,1.29337,-1.45667,15.5458,-1.43163,-2.17855,0.0106705,618.3,558.089,541.245,-0.537472,0.0106705,4.457,1.809,1.686,0.0038182,0.0198201
1.43E+18,-1.54748,15.2741,-1.06398,-2.18308,0.116227,618.603,557.892,541.624,-0.50525,0.116227,3.88278,1.89297,1.29206,-1.28816,15.5617,-1.43489,-2.21801,0.008544,618.29,558.107,541.246,-0.540871,0.008544,4.457,1.809,1.686,0.00271016,0.0162405
1.43E+18,-1.4095,15.2896,-1.04574,-2.21875,0.114468,618.597,557.898,541.625,-0.505602,0.114468,3.88245,1.89287,1.29168,-1.17167,15.5685,-1.42338,-2.24632,0.00976217,618.288,558.082,541.24,-0.533835,0.00976217,4.457,1.809,1.686,0.00245673,0.0137502
1.43E+18,-1.25553,15.3053,-1.03405,-2.25449,0.117622,618.584,557.91,541.622,-0.503803,0.117622,3.8824,1.89268,1.29123,-1.05422,15.5722,-1.40959,-2.27462,0.00996092,618.287,558.049,541.241,-0.524582,0.00996092,4.457,1.809,1.686,0.002905,0.0135182
1.43E+18,-1.11028,15.3139,-1.03345,-2.28867,0.120418,618.573,557.922,541.621,-0.504156,0.120418,3.88224,1.89258,1.28945,-0.820808,15.5704,-1.40333,-2.32869,0.0084006,618.263,558.139,541.243,-0.544818,0.0084006,4.457,1.809,1.686,0.00274583,0.0124458
1.43E+18,-0.945385,15.3166,-1.01566,-2.32845,0.121512,618.562,557.931,541.622,-0.504425,0.121512,3.88218,1.89226,1.28925,-0.681342,15.5635,-1.38884,-2.36107,0.00933435,618.259,558.113,541.241,-0.537676,0.00933435,4.457,1.809,1.686,0.00236697,0.0174434
1.43E+18,-0.805439,15.3178,-1.01927,-2.36183,0.122902,618.548,557.939,541.621,-0.503611,0.122902,3.88202,1.89215,1.28846,-0.534926,15.5495,-1.39409,-2.39654,0.00872067,618.252,558.121,541.239,-0.538929,0.00872067,4.457,1.809,1.686,0.00253603,0.0189278
1.43E+18,-0.660074,15.3118,-1.00511,-2.39917,0.122528,618.534,557.946,541.621,-0.50414,0.122528,3.88208,1.89191,1.28869,-0.390339,15.5305,-1.37903,-2.43195,0.00972934,618.244,558.121,541.239,-0.537528,0.00972934,4.457,1.809,1.686,0.00305544,0.0177513
1.43E+18,-0.517769,15.3014,-1.00071,-2.43412,0.122822,618.52,557.952,541.622,-0.503541,0.122822,3.88204,1.89174,1.28894,-0.243424,15.5064,-1.37661,-2.46757,0.00953362,618.235,558.125,541.238,-0.537589,0.00953362,4.457,1.809,1.686,0.0026996,0.0182347
1.43E+18,-0.365335,15.2836,-1.00491,-2.46763,0.12379,618.508,557.959,541.622,-0.500842,0.12379,3.88236,1.89164,1.28846,-0.0918058,15.4771,-1.38065,-2.50376,0.0106301,618.228,558.125,541.238,-0.537556,0.0106301,4.457,1.809,1.686,0.00246472,0.0184847
1.43E+18,-0.222288,15.257,-1.01,-2.50363,0.121681,618.5,557.965,541.62,-0.501016,0.121681,3.88215,1.89155,1.28865,0.0536248,15.4435,-1.38607,-2.53954,0.00917824,618.219,558.125,541.236,-0.537505,0.00917824,4.457,1.809,1.686,0.00280419,0.0179141
1.43E+18,-0.0835981,15.2308,-1.00644,-2.53939,0.122078,618.486,557.97,541.622,-0.501251,0.122078,3.88192,1.89138,1.28868,0.205854,15.4003,-1.3875,-2.57858,0.010171,618.209,558.14,541.232,-0.541003,0.010171,4.457,1.809,1.686,0.00271718,0.0169258
1.43E+18,0.0550382,15.1993,-1.00688,-2.57644,0.122096,618.473,557.974,541.623,-0.502687,0.122096,3.88223,1.89141,1.28732,0.344874,15.3557,-1.38604,-2.61431,0.0100841,618.201,558.14,541.235,-0.541095,0.0100841,4.457,1.809,1.686,0.00236417,0.0176468
1.43E+18,0.202643,15.1559,-0.979388,-2.61424,0.122691,618.461,557.979,541.625,-0.501272,0.122691,3.88197,1.89121,1.28675,0.465736,15.3113,-1.36692,-2.6463,0.00862844,618.198,558.112,541.229,-0.533856,0.00862844,4.457,1.809,1.686,0.00249665,0.0119884
1.43E+18,0.310666,15.1131,-0.955597,-2.648,0.121882,618.45,557.984,541.623,-0.501153,0.121882,3.8819,1.89108,1.28632,0.585384,15.2536,-1.33985,-2.68379,0.0100499,618.189,558.126,541.23,-0.537458,0.0100499,4.457,1.809,1.686,0.00241983,0.0112562
1.43E+18,0.389353,15.077,-0.915757,-2.68235,0.121678,618.433,557.983,541.622,-0.503197,0.121678,3.88182,1.89115,1.28509,0.658921,15.2002,-1.30138,-2.71572,0.0101079,618.186,558.123,541.228,-0.537087,0.0101079,4.457,1.809,1.686,0.00330559,0.0121819
1.43E+18,0.451266,15.0345,-0.895041,-2.7126,0.121966,618.421,557.988,541.625,-0.502495,0.121966,3.88174,1.89116,1.28355,0.710577,15.153,-1.28458,-2.74363,0.0099,618.179,558.115,541.227,-0.534041,0.0099,4.457,1.809,1.686,0.00418963,0.0185258
1.43E+18,0.512291,14.9905,-0.910856,-2.74374,0.123872,618.408,557.995,541.626,-0.502845,0.123872,3.88164,1.89101,1.2837,0.76794,15.0971,-1.30239,-2.77756,0.0101,618.173,558.119,541.226,-0.537155,0.0101,4.457,1.809,1.686,0.00265365,0.0176036
1.43E+18,0.567241,14.9477,-0.932268,-2.77384,0.128265,618.391,558.003,541.624,-0.502674,0.128265,3.88163,1.89083,1.28327,0.810335,15.0472,-1.32288,-2.80772,0.0117038,618.166,558.114,541.226,-0.537008,0.0117038,4.457,1.809,1.686,0.00337523,0.0188985
1.43E+18,0.597969,14.9037,-0.938993,-2.80422,0.128786,618.377,558.006,541.625,-0.502354,0.128786,3.8817,1.89079,1.28221,0.833235,14.992,-1.32936,-2.83952,0.00791012,618.162,558.112,541.227,-0.538074,0.00791012,4.457,1.809,1.686,0.00238215,0.0190521
1.43E+18,0.614999,14.8612,-0.90049,-2.83458,0.13808,618.354,558.018,541.625,-0.504094,0.13808,3.88211,1.89075,1.28152,0.827161,14.9424,-1.293,-2.86677,0.011204,618.158,558.106,541.226,-0.536726,0.011204,4.457,1.809,1.686,0.00240073,0.0167245
1.43E+18,0.593483,14.8195,-0.839752,-2.86065,0.14204,618.337,558.028,541.624,-0.504827,0.14204,3.88208,1.89054,1.28286,0.786759,14.8961,-1.23294,-2.8918,0.00980051,618.157,558.102,541.224,-0.536482,0.00980051,4.457,1.809,1.686,0.00271657,0.0198647
1.43E+18,0.531343,14.7903,-0.779323,-2.88409,0.144395,618.318,558.03,541.624,-0.505443,0.144395,3.88182,1.89039,1.28218,0.711034,14.8535,-1.17477,-2.91453,0.00932631,618.156,558.101,541.222,-0.536459,0.00932631,4.457,1.809,1.686,0.0026624,0.0125803
1.43E+18,0.443531,14.7592,-0.764458,-2.90271,0.144864,618.305,558.039,541.623,-0.502861,0.144864,3.88174,1.89027,1.28198,0.610813,14.8176,-1.1611,-2.93556,0.0107229,618.155,558.101,541.22,-0.536312,0.0107229,4.457,1.809,1.686,0.00254555,0.0209978
1.43E+18,0.335698,14.7329,-0.779762,-2.9253,0.14703,618.29,558.049,541.622,-0.505834,0.14703,3.88154,1.88999,1.282,0.486631,14.7901,-1.17678,-2.95508,0.00910879,618.151,558.098,541.219,-0.536181,0.00910879,4.457,1.809,1.686,0.00316086,0.017705
1.43E+18,0.205047,14.7146,-0.800085,-2.9465,0.149376,618.272,558.056,541.624,-0.508951,0.149376,3.88139,1.88997,1.28273,0.339515,14.7663,-1.19967,-2.97304,0.0110114,618.148,558.096,541.219,-0.536017,0.0110114,4.457,1.809,1.686,0.00260316,0.0177056
1.43E+18,0.0493306,14.699,-0.805252,-2.96718,0.149825,618.254,558.059,541.624,-0.510025,0.149825,3.88141,1.89003,1.28159,0.173791,14.7429,-1.2076,-2.99257,0.0104077,618.143,558.096,541.217,-0.53593,0.0104077,4.457,1.809,1.686,0.00256838,0.0176326
1.43E+18,-0.0790816,14.6835,-0.815813,-2.98653,0.153193,618.236,558.067,541.625,-0.510126,0.153193,3.88148,1.88991,1.28105,0.0351461,14.7232,-1.21979,-3.01111,0.00942603,618.134,558.098,541.217,-0.535199,0.00942603,4.457,1.809,1.686,0.00314663,0.0126421
1.43E+18,-0.192383,14.6706,-0.820238,-3.00356,0.159253,618.215,558.077,541.625,-0.509384,0.159253,3.88144,1.88958,1.28202,-0.10456,14.7064,-1.22595,-3.02973,0.00944299,618.136,558.094,541.216,-0.536024,0.00944299,4.457,1.809,1.686,0.0024293,0.0204729
1.43E+18,-0.321837,14.6608,-0.836786,-3.02268,0.161566,618.196,558.084,541.627,-0.509877,0.161566,3.88138,1.88939,1.2816,-0.251169,14.6933,-1.24554,-3.04797,0.0120702,618.133,558.091,541.216,-0.535599,0.0120702,4.457,1.809,1.686,0.00239073,0.0178934


==> nurbs_result_dynamic.csv <==
t,sx,sy,sz,syaw,sv,gx,gy,gz,gyaw,gv,l,w,h,inssx,inssy,insz,insyaw,insv,ginssx,ginssy,ginsz,ginsyaw,ginsv,insl,insw,insh,tpredict,tcorrect
1.52E+18,10.6898,0.345039,-0.7843,0.12459,0,-261.786,-135.749,555.886,0.454551,0,4.36455,1.91989,1.33333,11.1512,0.574001,-1.01209,0.071233,0.00559732,-261.427,-135.387,555.648,0.401026,0.00559732,4.457,1.809,1.686,0.00341488,0.00490332
1.52E+18,10.6898,0.345039,-0.7843,0.12459,0,-261.786,-135.749,555.886,0.454551,0,4.36455,1.91989,1.33333,11.1512,0.574001,-1.01209,0.071233,0.00559732,-261.427,-135.387,555.648,0.401026,0.00559732,4.457,1.809,1.686,0.00362683,0.00310108
1.52E+18,10.6898,0.345039,-0.7843,0.12459,0,-261.786,-135.749,555.886,0.454551,0,4.36455,1.91989,1.33333,11.1512,0.574001,-1.01209,0.071233,0.00559732,-261.427,-135.387,555.648,0.401026,0.00559732,4.457,1.809,1.686,0.00289444,0.00415634
1.52E+18,10.6898,0.345039,-0.7843,0.12459,0,-261.786,-135.749,555.886,0.454551,0,4.36455,1.91989,1.33333,11.1512,0.574001,-1.01209,0.071233,0.00559732,-261.427,-135.387,555.648,0.401026,0.00559732,4.457,1.809,1.686,0.00365162,0.00289951
1.52E+18,10.6898,0.345039,-0.7843,0.12459,0,-261.786,-135.749,555.886,0.454551,0,4.36455,1.91989,1.33333,11.1512,0.574001,-1.01209,0.071233,0.00559732,-261.427,-135.387,555.648,0.401026,0.00559732,4.457,1.809,1.686,0.00375434,0.00540334
1.52E+18,10.3413,0.655271,-0.6511,0.102992,0.0301937,-262.215,-135.566,556.022,0.432952,0.0301937,3.98146,2.05036,1.37599,11.152,0.57347,-1.01358,0.0711088,0.00364005,-261.426,-135.387,555.647,0.400901,0.00364005,4.457,1.809,1.686,0.00336764,0.00509495
1.52E+18,10.6041,0.701299,-0.561286,0.0991062,0.299777,-261.98,-135.436,556.107,0.429067,0.299777,3.6586,1.80985,1.32887,11.1525,0.573496,-1.01425,0.0710685,0.00529528,-261.425,-135.387,555.646,0.400861,0.00529528,4.457,1.809,1.686,0.00437982,0.00460612
1.52E+18,10.664,0.649357,-0.644539,0.0678795,0.163648,-261.908,-135.467,556.023,0.39784,0.163648,3.76231,1.71944,1.47911,11.1531,0.573156,-1.01546,0.0710208,0.00511566,-261.425,-135.387,555.645,0.400812,0.00511566,4.457,1.809,1.686,0.00238734,0.00456827
1.52E+18,10.7305,0.649346,-0.679338,0.0607161,0.0844202,-261.845,-135.446,555.987,0.390676,0.0844202,3.89159,1.71073,1.5105,11.1537,0.573526,-1.01624,0.0710422,0.00394462,-261.424,-135.386,555.645,0.400834,0.00394462,4.457,1.809,1.686,0.00303892,0.00610408
1.52E+18,10.6973,0.633167,-0.659333,0.0518556,0.135867,-261.871,-135.472,556.008,0.381816,0.135867,3.86305,1.71104,1.53009,11.1545,0.573346,-1.01644,0.0709461,0.00461411,-261.423,-135.386,555.645,0.400739,0.00461411,4.457,1.809,1.686,0.00342104,0.00368391
1.52E+18,10.6811,0.63731,-0.663271,0.0448919,0.0783174,-261.888,-135.473,556.005,0.374853,0.0783174,3.83985,1.69026,1.49743,11.1546,0.573735,-1.0181,0.0710044,0.00403609,-261.423,-135.386,555.643,0.400798,0.00403609,4.457,1.809,1.686,0.00362983,0.00542831
1.52E+18,10.6707,0.630402,-0.677046,0.0447406,0.0409994,-261.896,-135.484,555.99,0.374701,0.0409994,3.80509,1.67628,1.47865,11.1545,0.573306,-1.01833,0.0709805,0.00562228,-261.423,-135.386,555.642,0.400772,0.00562228,4.457,1.809,1.686,0.00296345,0.00441988
1.52E+18,10.6681,0.627951,-0.674974,0.0434512,0.0307311,-261.897,-135.487,555.993,0.373412,0.0307311,3.8064,1.66843,1.49467,11.1546,0.572992,-1.01907,0.070949,0.0033541,-261.423,-135.386,555.642,0.400741,0.0033541,4.457,1.809,1.686,0.00386657,0.00359293
1.52E+18,10.6294,0.625925,-0.691342,0.0402993,0.0956471,-261.934,-135.501,555.977,0.37026,0.0956471,3.80259,1.68025,1.47025,11.1548,0.572652,-1.02044,0.070936,0.00447214,-261.423,-135.387,555.641,0.400728,0.00447214,4.457,1.809,1.686,0.00301719,0.00272735
1.52E+18,10.5744,0.596954,-0.696031,-0.000266531,0.174364,-261.976,-135.547,555.974,0.329694,0.174364,3.79956,1.64802,1.4827,11.1547,0.572829,-1.02085,0.0709251,0.00534509,-261.423,-135.387,555.64,0.400719,0.00534509,4.457,1.809,1.686,0.00274021,0.00368001
1.52E+18,10.5891,0.596724,-0.696207,-0.0270874,0.127913,-261.962,-135.542,555.973,0.302873,0.127913,3.79918,1.65915,1.46303,11.1544,0.572806,-1.02103,0.070948,0.00543323,-261.423,-135.387,555.639,0.400739,0.00543323,4.457,1.809,1.686,0.00236272,0.0041695
1.52E+18,10.5701,0.578433,-0.697919,-0.0334765,0.116884,-261.974,-135.566,555.971,0.296484,0.116884,3.77064,1.64361,1.45596,11.1544,0.572104,-1.02156,0.0709442,0.00370135,-261.423,-135.387,555.639,0.400735,0.00370135,4.457,1.809,1.686,0.00241911,0.00474968
1.52E+18,10.5455,0.575175,-0.695886,-0.0476606,0.117669,-261.996,-135.577,555.974,0.2823,0.117669,3.74023,1.64708,1.45701,11.1545,0.571635,-1.02291,0.0708968,0.00434166,-261.423,-135.388,555.638,0.400688,0.00434166,4.457,1.809,1.686,0.00258704,0.00340883
1.52E+18,10.54,0.578532,-0.682213,-0.0520709,0.103649,-262.003,-135.575,555.988,0.277889,0.103649,3.72971,1.64706,1.44608,11.1548,0.571337,-1.02327,0.0709523,0.00330606,-261.422,-135.388,555.637,0.400743,0.00330606,4.457,1.809,1.686,0.00297144,0.00522883
1.52E+18,10.5099,0.559228,-0.675907,-0.0585929,0.0701308,-262.025,-135.603,555.994,0.271368,0.0701308,3.62968,1.65564,1.43611,11.1551,0.570697,-1.02428,0.0709134,0.00102956,-261.422,-135.389,555.636,0.400704,0.00102956,4.457,1.809,1.686,0.00314104,0.00621136
1.52E+18,10.4695,0.553666,-0.678353,-0.075859,0.0991576,-262.061,-135.621,555.992,0.254102,0.0991576,3.60106,1.65831,1.45116,11.155,0.570744,-1.02487,0.0710201,0.00317648,-261.422,-135.389,555.635,0.40081,0.00317648,4.457,1.809,1.686,0.00239916,0.00534916
1.52E+18,10.4292,0.53977,-0.684312,-0.0893058,0.111116,-262.095,-135.648,555.987,0.240654,0.111116,3.54452,1.6652,1.42985,11.1551,0.570537,-1.02654,0.0709481,0.00376962,-261.422,-135.389,555.634,0.400737,0.00376962,4.457,1.809,1.686,0.00395958,0.0050459
1.52E+18,10.4363,0.546104,-0.688389,-0.0837994,0.0945277,-262.09,-135.639,555.983,0.24616,0.0945277,3.56052,1.67094,1.42725,11.1548,0.569581,-1.02736,0.0709321,0.00170294,-261.422,-135.39,555.633,0.400721,0.00170294,4.457,1.809,1.686,0.00317326,0.00455045
1.52E+18,10.4375,0.547812,-0.681162,-0.0980845,0.07307,-262.09,-135.637,555.99,0.231877,0.07307,3.54508,1.66467,1.42486,11.1543,0.569246,-1.02702,0.0708998,0.00114018,-261.422,-135.39,555.632,0.400689,0.00114018,4.457,1.809,1.686,0.00253244,0.00394261
1.52E+18,10.4317,0.537668,-0.664684,-0.118798,0.0553683,-262.092,-135.648,556.006,0.211164,0.0553683,3.50444,1.65071,1.42107,11.1544,0.569298,-1.02794,0.070919,0.00304138,-261.422,-135.39,555.631,0.400709,0.00304138,4.457,1.809,1.686,0.00237895,0.00276014
1.52E+18,10.4206,0.528202,-0.671762,-0.130129,0.0394945,-262.099,-135.661,556,0.199831,0.0394945,3.46817,1.65448,1.42057,11.1542,0.568965,-1.02954,0.0709213,0.0035,-261.422,-135.391,555.631,0.40071,0.0035,4.457,1.809,1.686,0.00250746,0.00410925
1.52E+18,10.4112,0.520704,-0.677469,-0.146583,0.0133454,-262.106,-135.671,555.994,0.183378,0.0133454,3.40748,1.65503,1.427,11.1536,0.56898,-1.02951,0.0709768,0.00117047,-261.423,-135.391,555.63,0.400767,0.00117047,4.457,1.809,1.686,0.0024213,0.00487194
1.52E+18,10.4256,0.518506,-0.671742,-0.14392,0.0061314,-262.091,-135.669,556,0.186042,0.0061314,3.43628,1.66482,1.43644,11.1533,0.56849,-1.02934,0.0709294,0.00138924,-261.423,-135.391,555.63,0.40072,0.00138924,4.457,1.809,1.686,0.00239713,0.00378084
1.52E+18,10.4118,0.521284,-0.660465,-0.146962,0.00548137,-262.105,-135.67,556.011,0.183,0.00548137,3.39613,1.66786,1.45016,11.1528,0.568768,-1.02958,0.0709976,0.00380132,-261.424,-135.391,555.63,0.400788,0.00380132,4.457,1.809,1.686,0.00240625,0.00456872
1.52E+18,10.4237,0.520678,-0.644548,-0.139884,0.0221684,-262.093,-135.667,556.027,0.190077,0.0221684,3.38749,1.68012,1.44762,11.1523,0.568616,-1.02933,0.0709788,0.0012083,-261.424,-135.392,555.63,0.400769,0.0012083,4.457,1.809,1.686,0.00330816,0.00542883
1.52E+18,10.4224,0.516301,-0.655267,-0.129409,0.0320898,-262.093,-135.671,556.016,0.200552,0.0320898,3.37244,1.68966,1.43788,11.1521,0.567666,-1.02912,0.0709231,0.00288617,-261.424,-135.392,555.63,0.400712,0.00288617,4.457,1.809,1.686,0.00324971,0.00438673
1.52E+18,10.4325,0.515044,-0.647875,-0.116688,0.047664,-262.083,-135.669,556.024,0.213273,0.047664,3.37128,1.68904,1.43615,11.152,0.567184,-1.03052,0.0709144,0.00308058,-261.424,-135.393,555.63,0.400705,0.00308058,4.457,1.809,1.686,0.00249912,0.00410278
1.52E+18,10.4284,0.512397,-0.675554,-0.099118,0.049397,-262.087,-135.674,555.998,0.23084,0.049397,3.35784,1.6889,1.4286,11.1513,0.567161,-1.03242,0.0709993,0.00164012,-261.425,-135.393,555.629,0.40079,0.00164012,4.457,1.809,1.686,0.00238517,0.00392171
1.52E+18,10.4254,0.510911,-0.677197,-0.0939962,0.0465349,-262.089,-135.676,555.998,0.235961,0.0465349,3.34753,1.6888,1.42923,11.1513,0.56665,-1.03475,0.0709602,0.00368782,-261.425,-135.394,555.629,0.400753,0.00368782,4.457,1.809,1.686,0.00239249,0.00539411
1.52E+18,10.4271,0.509369,-0.686937,-0.0956087,0.0354811,-262.087,-135.677,555.989,0.234348,0.0354811,3.34874,1.6912,1.42736,11.151,0.566164,-1.03595,0.0709894,0.00563028,-261.425,-135.394,555.629,0.400785,0.00563028,4.457,1.809,1.686,0.00248682,0.00381956
1.52E+18,10.4261,0.509328,-0.686992,-0.093062,0.0279709,-262.088,-135.678,555.992,0.236893,0.0279709,3.34726,1.69099,1.42523,11.1508,0.566582,-1.03807,0.0709826,0.00403113,-261.425,-135.394,555.629,0.400783,0.00403113,4.457,1.809,1.686,0.0028643,0.00298051
1.52E+18,10.4181,0.51082,-0.68098,-0.0958428,0.0189932,-262.096,-135.679,555.999,0.234109,0.0189932,3.33211,1.69289,1.42408,11.1506,0.565865,-1.03975,0.0709852,0.00282312,-261.425,-135.395,555.629,0.400784,0.00282312,4.457,1.809,1.686,0.00237499,0.00412413
1.52E+18,10.4182,0.511768,-0.674268,-0.0985578,0.0100496,-262.097,-135.678,556.007,0.231392,0.0100496,3.33502,1.69297,1.42105,11.1507,0.565854,-1.04058,0.0710111,0.00283196,-261.425,-135.395,555.629,0.400809,0.00283196,4.457,1.809,1.686,0.00262411,0.00384051
1.52E+18,10.4329,0.511214,-0.675803,-0.0821309,0.0328248,-262.083,-135.673,556.005,0.247818,0.0328248,3.34074,1.69413,1.41682,11.151,0.565703,-1.04134,0.0710626,0.00335261,-261.425,-135.395,555.629,0.40086,0.00335261,4.457,1.809,1.686,0.0023773,0.00429444
1.52E+18,10.4257,0.508237,-0.667472,-0.0902572,0.0172154,-262.088,-135.679,556.014,0.239692,0.0172154,3.33743,1.6915,1.41723,11.1511,0.564726,-1.04279,0.0709642,0.00504777,-261.424,-135.396,555.628,0.400763,0.00504777,4.457,1.809,1.686,0.00240011,0.00410247
1.52E+18,10.4088,0.508346,-0.681097,-0.099933,0.023587,-262.104,-135.684,556.001,0.230016,0.023587,3.34228,1.69053,1.423,11.151,0.564662,-1.04244,0.0709909,0.00305287,-261.424,-135.396,555.628,0.400791,0.00305287,4.457,1.809,1.686,0.002395,0.00373642
1.52E+18,10.4066,0.509133,-0.680878,-0.103256,0.0240332,-262.107,-135.684,556.002,0.226693,0.0240332,3.34219,1.6902,1.42125,11.1512,0.564549,-1.04286,0.0709736,0.00537587,-261.424,-135.396,555.628,0.400774,0.00537587,4.457,1.809,1.686,0.00248507,0.00283003
1.52E+18,10.4079,0.509385,-0.691745,-0.105262,0.0209179,-262.106,-135.684,555.991,0.224686,0.0209179,3.34581,1.69046,1.42076,11.1514,0.564153,-1.04226,0.0708764,0.00551725,-261.424,-135.396,555.629,0.400676,0.00551725,4.457,1.809,1.686,0.0024224,0.00327989
1.52E+18,10.4066,0.509585,-0.693911,-0.106885,0.0197006,-262.107,-135.684,555.989,0.223063,0.0197006,3.34463,1.69009,1.42074,11.1515,0.56404,-1.04226,0.0709109,0.00550091,-261.424,-135.396,555.629,0.40071,0.00550091,4.457,1.809,1.686,0.00298091,0.00421596
1.52E+18,10.4113,0.507933,-0.706298,-0.102016,0.00415119,-262.102,-135.684,555.976,0.227932,0.00415119,3.34134,1.69067,1.42007,11.1524,0.563819,-1.04231,0.0709146,0.00492037,-261.423,-135.396,555.628,0.400713,0.00492037,4.457,1.809,1.686,0.00246745,0.00396474
1.52E+18,10.4161,0.506115,-0.705395,-0.0971087,0.00703798,-262.097,-135.684,555.977,0.23284,0.00703798,3.34219,1.69035,1.41896,11.1529,0.56276,-1.04278,0.0708986,0.00742024,-261.422,-135.397,555.628,0.400698,0.00742024,4.457,1.809,1.686,0.00280764,0.00414309
1.52E+18,10.4013,0.506057,-0.720723,-0.102529,0.00629329,-262.111,-135.689,555.963,0.227418,0.00629329,3.32814,1.6895,1.4184,11.1532,0.562767,-1.04354,0.0708962,0.00573149,-261.422,-135.397,555.628,0.400695,0.00573149,4.457,1.809,1.686,0.00233561,0.003967
1.52E+18,10.4035,0.506854,-0.724277,-0.0991273,0.00146615,-262.109,-135.688,555.959,0.23082,0.00146615,3.32958,1.68799,1.41957,11.1534,0.561385,-1.04293,0.07076,0.00572014,-261.421,-135.398,555.629,0.40056,0.00572014,4.457,1.809,1.686,0.00246629,0.0056871
1.52E+18,10.3995,0.507287,-0.725677,-0.103834,0.010441,-262.113,-135.689,555.957,0.226114,0.010441,3.32689,1.68726,1.41852,11.1537,0.561353,-1.04279,0.0707966,0.00523259,-261.421,-135.398,555.629,0.400596,0.00523259,4.457,1.809,1.686,0.00248579,0.00279854
1.52E+18,10.4088,0.505373,-0.729243,-0.0947454,0.0114489,-262.104,-135.688,555.954,0.235202,0.0114489,3.3251,1.68753,1.41761,11.154,0.561139,-1.04258,0.070812,0.00599083,-261.42,-135.398,555.629,0.400611,0.00599083,4.457,1.809,1.686,0.00297041,0.00451077
1.52E+18,10.4113,0.505039,-0.732877,-0.087273,0.015812,-262.102,-135.687,555.951,0.242674,0.015812,3.32515,1.68714,1.42084,11.1536,0.56075,-1.04228,0.0707073,0.00520096,-261.421,-135.399,555.63,0.400507,0.00520096,4.457,1.809,1.686,0.00239239,0.00383895
1.52E+18,10.4125,0.504847,-0.74094,-0.0824188,0.0203519,-262.101,-135.687,555.942,0.247529,0.0203519,3.32231,1.68738,1.41732,11.1534,0.561806,-1.04138,0.0708068,0.00508035,-261.421,-135.398,555.63,0.400606,0.00508035,4.457,1.809,1.686,0.00242995,0.00407935
1.52E+18,10.4141,0.505489,-0.737024,-0.0802633,0.0188256,-262.099,-135.686,555.946,0.249684,0.0188256,3.32037,1.68777,1.41558,11.1534,0.561252,-1.04112,0.070686,0.00516624,-261.421,-135.398,555.631,0.400486,0.00516624,4.457,1.809,1.686,0.00274025,0.00404271
1.52E+18,10.4095,0.506375,-0.724315,-0.0786852,0.00757865,-262.104,-135.686,555.959,0.251263,0.00757865,3.31735,1.68926,1.41244,11.1535,0.561218,-1.04057,0.0706773,0.00704344,-261.421,-135.398,555.631,0.400478,0.00704344,4.457,1.809,1.686,0.00241546,0.0043871
1.52E+18,10.4093,0.50822,-0.709901,-0.0801801,0.005641,-262.104,-135.685,555.974,0.249768,0.005641,3.31879,1.69053,1.4137,11.1534,0.561782,-1.04015,0.0707554,0.00614003,-261.421,-135.398,555.632,0.400557,0.00614003,4.457,1.809,1.686,0.00244444,0.00296521
1.52E+18,10.4208,0.506864,-0.688233,-0.0664401,0.0294764,-262.093,-135.682,555.995,0.263508,0.0294764,3.3159,1.69043,1.4148,11.153,0.561532,-1.03917,0.0706888,0.0049679,-261.421,-135.398,555.633,0.40049,0.0049679,4.457,1.809,1.686,0.00327902,0.00326466
1.52E+18,10.4229,0.50741,-0.690169,-0.0644245,0.0252395,-262.091,-135.681,555.993,0.265524,0.0252395,3.31723,1.69043,1.41576,11.1524,0.561683,-1.03803,0.0706609,0.00690652,-261.422,-135.398,555.634,0.400463,0.00690652,4.457,1.809,1.686,0.00247982,0.00358951
1.52E+18,10.4171,0.506738,-0.677575,-0.0653754,0.014153,-262.096,-135.683,556.006,0.264573,0.014153,3.31484,1.69014,1.41804,11.1519,0.562084,-1.03748,0.0706893,0.00594138,-261.423,-135.398,555.634,0.400491,0.00594138,4.457,1.809,1.686,0.00237112,0.00295093
1.52E+18,10.3997,0.506279,-0.671021,-0.0750723,0.0150309,-262.112,-135.689,556.012,0.254876,0.0150309,3.31139,1.69141,1.42695,11.1516,0.562459,-1.03687,0.0706883,0.0058258,-261.423,-135.398,555.635,0.400489,0.0058258,4.457,1.809,1.686,0.0024128,0.00443693
1.52E+18,10.3892,0.506519,-0.680506,-0.0825428,0.0307588,-262.122,-135.692,556.003,0.247406,0.0307588,3.31005,1.69141,1.42845,11.1513,0.562488,-1.03641,0.0706723,0.00552268,-261.423,-135.398,555.635,0.400473,0.00552268,4.457,1.809,1.686,0.00376336,0.00441731
1.52E+18,10.3894,0.505722,-0.670833,-0.076914,0.0212519,-262.122,-135.693,556.012,0.253035,0.0212519,3.3091,1.69095,1.42932,11.1513,0.56306,-1.03577,0.0706697,0.00456946,-261.423,-135.397,555.636,0.400472,0.00456946,4.457,1.809,1.686,0.00260811,0.00302927
1.52E+18,10.3842,0.506156,-0.6603,-0.0804854,0.0263404,-262.127,-135.694,556.023,0.249465,0.0263404,3.3107,1.69099,1.42869,11.1514,0.562366,-1.03592,0.0706171,0.00573847,-261.423,-135.398,555.636,0.400421,0.00573847,4.457,1.809,1.686,0.00262819,0.00311466
1.52E+18,10.3832,0.506457,-0.668969,-0.0798155,0.0232814,-262.128,-135.694,556.014,0.250134,0.0232814,3.31021,1.6905,1.42623,11.1511,0.5636,-1.03526,0.0707329,0.0067897,-261.424,-135.397,555.636,0.400534,0.0067897,4.457,1.809,1.686,0.00242081,0.00439427
1.52E+18,10.395,0.504479,-0.679216,-0.0723332,5.63E-05,-262.116,-135.692,556.004,0.257617,5.63E-05,3.31182,1.68886,1.42388,11.1513,0.563001,-1.03461,0.0706821,0.00721388,-261.423,-135.397,555.637,0.400485,0.00721388,4.457,1.809,1.686,0.00238193,0.00332041
1.52E+18,10.399,0.504154,-0.684569,-0.0705192,0.00603964,-262.112,-135.691,555.999,0.25943,0.00603964,3.31272,1.68952,1.42511,11.1516,0.563405,-1.0348,0.0707349,0.00534135,-261.423,-135.397,555.637,0.400538,0.00534135,4.457,1.809,1.686,0.00234368,0.00268023
1.52E+18,10.3885,0.504227,-0.695791,-0.0768809,0.0117755,-262.122,-135.695,555.987,0.25307,0.0117755,3.31141,1.68958,1.42741,11.1518,0.563444,-1.03505,0.0706948,0.00577754,-261.423,-135.397,555.636,0.400499,0.00577754,4.457,1.809,1.686,0.00284898,0.00405489
1.52E+18,10.3811,0.504579,-0.690239,-0.0795295,0.0203651,-262.13,-135.697,555.994,0.250421,0.0203651,3.30971,1.68879,1.4299,11.152,0.564573,-1.03533,0.0707951,0.00551725,-261.423,-135.396,555.637,0.4006,0.00551725,4.457,1.809,1.686,0.00263067,0.00471132
1.52E+18,10.3762,0.504469,-0.689644,-0.0834106,0.0236439,-262.134,-135.699,555.994,0.246539,0.0236439,3.30889,1.6877,1.43147,11.1522,0.564237,-1.03514,0.070742,0.00615224,-261.423,-135.396,555.637,0.400546,0.00615224,4.457,1.809,1.686,0.00235493,0.00471115
1.52E+18,10.3827,0.503749,-0.686708,-0.0820556,0.00787128,-262.128,-135.697,555.997,0.247894,0.00787128,3.30872,1.6883,1.43062,11.1523,0.564754,-1.03475,0.0707634,0.00615224,-261.423,-135.395,555.637,0.400566,0.00615224,4.457,1.809,1.686,0.00266292,0.00397458
1.52E+18,10.3841,0.504489,-0.691273,-0.0847734,0.00610451,-262.127,-135.696,555.993,0.245176,0.00610451,3.30857,1.68882,1.42855,11.1523,0.564774,-1.03405,0.0707363,0.00528015,-261.423,-135.395,555.638,0.40054,0.00528015,4.457,1.809,1.686,0.00265454,0.00525825
1.52E+18,10.39,0.504235,-0.69095,-0.0805562,0.00525455,-262.121,-135.694,555.993,0.249394,0.00525455,3.30884,1.68923,1.42925,11.1524,0.565385,-1.03419,0.0707706,0.00591692,-261.423,-135.395,555.638,0.400575,0.00591692,4.457,1.809,1.686,0.00254522,0.00410748
1.52E+18,10.3869,0.504938,-0.698125,-0.0829612,0.00245591,-262.124,-135.695,555.986,0.246989,0.00245591,3.3096,1.68889,1.43051,11.1526,0.565176,-1.03408,0.0707005,0.00495782,-261.423,-135.395,555.638,0.400505,0.00495782,4.457,1.809,1.686,0.002356,0.00299612
1.52E+18,10.3875,0.50457,-0.705363,-0.080007,1.14E-05,-262.124,-135.695,555.979,0.249943,1.14E-05,3.30931,1.68893,1.43035,11.1526,0.565861,-1.03405,0.0706826,0.00606053,-261.423,-135.394,555.638,0.400488,0.00606053,4.457,1.809,1.686,0.00328066,0.00408386
1.52E+18,10.3969,0.503714,-0.709134,-0.0727962,0.0177629,-262.115,-135.693,555.975,0.257153,0.0177629,3.30868,1.68911,1.4306,11.1534,0.565961,-1.03397,0.0705426,0.0238076,-261.422,-135.394,555.639,0.400347,0.0238076,4.457,1.809,1.686,0.00246033,0.00371988
1.52E+18,10.3847,0.504156,-0.70244,-0.0866716,0.0107482,-262.126,-135.696,555.981,0.243279,0.0107482,3.30843,1.68859,1.43163,11.1573,0.566037,-1.0338,0.070502,0.0706771,-261.419,-135.393,555.638,0.400308,0.0706771,4.457,1.809,1.686,0.00249307,0.00377817
1.52E+18,10.392,0.502345,-0.68876,-0.0792023,0.00579675,-262.118,-135.695,555.995,0.250747,0.00579675,3.30882,1.6878,1.43348,11.1654,0.566799,-1.03397,0.0707349,0.109963,-261.411,-135.389,555.638,0.400539,0.109963,4.457,1.809,1.686,0.00246102,0.00469258
1.52E+18,10.398,0.501299,-0.685299,-0.0691832,0.0179502,-262.112,-135.694,555.999,0.260766,0.0179502,3.30883,1.68689,1.43622,11.1776,0.567667,-1.03352,0.0714348,0.15171,-261.4,-135.384,555.638,0.401239,0.15171,4.457,1.809,1.686,0.00242392,0.00425165
1.52E+18,10.3972,0.500206,-0.666751,-0.0689603,0.0130283,-262.113,-135.695,556.017,0.260989,0.0130283,3.31072,1.68663,1.43806,11.1934,0.569338,-1.03256,0.072342,0.18388,-261.386,-135.378,555.639,0.402146,0.18388,4.457,1.809,1.686,0.00326802,0.00391314
1.52E+18,10.4085,0.499291,-0.669461,-0.0615474,0.0295526,-262.102,-135.693,556.014,0.268403,0.0295526,3.31266,1.68781,1.43972,11.2121,0.571583,-1.0318,0.0733606,0.216658,-261.369,-135.37,555.639,0.403166,0.216658,4.457,1.809,1.686,0.00271764,0.00397211
1.52E+18,10.4124,0.499129,-0.672504,-0.0628608,0.0289325,-262.098,-135.692,556.011,0.26709,0.0289325,3.31323,1.68841,1.43986,11.2346,0.574838,-1.03114,0.074913,0.246015,-261.348,-135.359,555.639,0.404718,0.246015,4.457,1.809,1.686,0.0026331,0.0044618
1.52E+18,10.4122,0.498084,-0.684283,-0.0576955,0.0263966,-262.098,-135.693,555.999,0.272256,0.0263966,3.31277,1.68911,1.44528,11.2598,0.578999,-1.02979,0.0766663,0.276177,-261.326,-135.347,555.64,0.406471,0.276177,4.457,1.809,1.686,0.00233798,0.00313247
1.52E+18,10.4246,0.497047,-0.689949,-0.041841,0.045948,-262.086,-135.69,555.993,0.288109,0.045948,3.3141,1.68899,1.44881,11.2907,0.583594,-1.02935,0.0786578,0.306014,-261.298,-135.333,555.64,0.408462,0.306014,4.457,1.809,1.686,0.00247077,0.00406287
1.52E+18,10.4528,0.499416,-0.702433,-0.0224585,0.0853803,-262.06,-135.679,555.98,0.307492,0.0853803,3.31645,1.68851,1.44851,11.3214,0.589835,-1.02864,0.0811848,0.330207,-261.271,-135.317,555.64,0.410989,0.330207,4.457,1.809,1.686,0.00246846,0.00384181
1.52E+18,10.4626,0.500064,-0.705469,-0.0170603,0.0861176,-262.051,-135.675,555.977,0.31289,0.0861176,3.3177,1.6867,1.45012,11.3544,0.596303,-1.02731,0.0843965,0.354414,-261.242,-135.3,555.641,0.4142,0.354414,4.457,1.809,1.686,0.00239142,0.00393518
1.52E+18,10.4739,0.499873,-0.703607,-0.0112075,0.0902435,-262.04,-135.671,555.979,0.318743,0.0902435,3.31834,1.68676,1.44971,11.3898,0.60381,-1.02691,0.0878646,0.38035,-261.211,-135.281,555.641,0.417668,0.38035,4.457,1.809,1.686,0.00272132,0.00308836
1.52E+18,10.5023,0.501527,-0.695917,0.00798568,0.125571,-262.014,-135.661,555.985,0.337937,0.125571,3.31905,1.68752,1.44843,11.4275,0.61208,-1.02606,0.0913542,0.408307,-261.178,-135.261,555.64,0.421158,0.408307,4.457,1.809,1.686,0.00234836,0.00383841
1.52E+18,10.513,0.504922,-0.706214,0.019538,0.117909,-262.005,-135.654,555.975,0.34949,0.117909,3.32161,1.68757,1.44737,11.4681,0.621501,-1.02519,0.0952612,0.447886,-261.143,-135.239,555.641,0.425067,0.447886,4.457,1.809,1.686,0.00239882,0.00377241
1.52E+18,10.5579,0.508627,-0.688141,0.0494572,0.176415,-261.964,-135.636,555.993,0.379408,0.176415,3.31907,1.69153,1.44879,11.5131,0.63268,-1.02418,0.0997173,0.502293,-261.104,-135.214,555.641,0.429522,0.502293,4.457,1.809,1.686,0.00263053,0.00433941
1.52E+18,10.5689,0.507326,-0.698801,0.0503114,0.161139,-261.953,-135.634,555.982,0.380262,0.161139,3.32334,1.68649,1.44828,11.5641,0.645887,-1.02329,0.104609,0.569502,-261.06,-135.185,555.642,0.434413,0.569502,4.457,1.809,1.686,0.0026208,0.00414444
1.52E+18,10.6077,0.51307,-0.696038,0.071893,0.196533,-261.918,-135.616,555.984,0.401844,0.196533,3.32297,1.68613,1.44458,11.6221,0.660277,-1.02303,0.110684,0.642585,-261.009,-135.153,555.641,0.440489,0.642585,4.457,1.809,1.686,0.00317272,0.00303456
1.52E+18,10.6342,0.517876,-0.689133,0.0867996,0.204998,-261.894,-135.602,555.991,0.416751,0.204998,3.3224,1.68524,1.44533,11.6872,0.676944,-1.02149,0.117963,0.717467,-260.953,-135.116,555.642,0.44777,0.717467,4.457,1.809,1.686,0.00239863,0.00431327
1.52E+18,10.7032,0.529154,-0.664627,0.124761,0.282814,-261.833,-135.569,556.014,0.454714,0.282814,3.32084,1.68845,1.43907,11.7597,0.69437,-1.01989,0.125881,0.796577,-260.89,-135.076,555.641,0.455687,0.796577,4.457,1.809,1.686,0.00241479,0.00343142
1.52E+18,10.7342,0.538897,-0.665011,0.140587,0.28311,-261.806,-135.55,556.012,0.47054,0.28311,3.3227,1.69095,1.43752,11.8408,0.713232,-1.01772,0.133746,0.880033,-260.82,-135.032,555.641,0.463551,0.880033,4.457,1.809,1.686,0.00290692,0.00464663
1.52E+18,10.8274,0.557688,-0.623562,0.204539,0.389368,-261.724,-135.501,556.053,0.53449,0.389368,3.32328,1.69358,1.43149,11.9389,0.738754,-1.01542,0.143317,0.975625,-260.735,-134.976,555.643,0.473122,0.975625,4.457,1.809,1.686,0.0025017,0.00415434
1.52E+18,10.8915,0.566184,-0.605307,0.20696,0.429121,-261.666,-135.472,556.07,0.536912,0.429121,3.31459,1.70069,1.42974,12.0361,0.763839,-1.0138,0.153322,1.05526,-260.651,-134.921,555.642,0.483128,1.05526,4.457,1.809,1.686,0.00239836,0.00360575
1.52E+18,10.9338,0.581492,-0.613632,0.21613,0.423349,-261.631,-135.444,556.061,0.546082,0.423349,3.32011,1.70121,1.43325,12.1412,0.793068,-1.01244,0.164652,1.13748,-260.561,-134.859,555.642,0.494457,1.13748,4.457,1.809,1.686,0.00250414,0.00314817
1.52E+18,10.9939,0.591377,-0.59968,0.216604,0.451211,-261.577,-135.415,556.073,0.546555,0.451211,3.31572,1.70118,1.43303,12.2529,0.826765,-1.0099,0.176609,1.20931,-260.467,-134.791,555.642,0.506412,1.20931,4.457,1.809,1.686,0.00316869,0.00442288
1.52E+18,11.1185,0.620519,-0.546875,0.25585,0.580921,-261.468,-135.346,556.124,0.585802,0.580921,3.31826,1.70773,1.43446,12.3711,0.864517,-1.00767,0.188636,1.27947,-260.367,-134.717,555.642,0.518441,1.27947,4.457,1.809,1.686,0.00370926,0.0038597
1.52E+18,11.2184,0.642345,-0.513353,0.268954,0.647556,-261.38,-135.293,556.156,0.598906,0.647556,3.31379,1.71106,1.43515,12.4952,0.906068,-1.00669,0.201029,1.35524,-260.263,-134.637,555.641,0.530835,1.35524,4.457,1.809,1.686,0.00293325,0.00283452
1.52E+18,11.4471,0.696582,-0.426594,0.297563,0.917796,-261.18,-135.166,556.239,0.627516,0.917796,3.30154,1.71412,1.44407,12.6257,0.953024,-1.00605,0.214387,1.41868,-260.155,-134.551,555.639,0.544194,1.41868,4.457,1.809,1.686,0.00251559,0.00382949
1.52E+18,11.5636,0.732853,-0.441079,0.307698,0.967777,-261.082,-135.094,556.222,0.63765,0.967777,3.30301,1.71773,1.44846,12.7609,1.0029,-1.00452,0.229803,1.46276,-260.043,-134.46,555.638,0.559609,1.46276,4.457,1.809,1.686,0.00253683,0.00321037
1.52E+18,11.8124,0.804509,-0.418432,0.340862,1.2383,-260.87,-134.946,556.24,0.670813,1.2383,3.29878,1.71414,1.45743,12.8999,1.05483,-1.00071,0.245855,1.49925,-259.928,-134.365,555.64,0.575661,1.49925,4.457,1.809,1.686,0.00250847,0.00279866
1.52E+18,12.0078,0.862863,-0.426202,0.319029,1.37602,-260.704,-134.827,556.231,0.648981,1.37602,3.2956,1.71514,1.46234,13.0421,1.10965,-0.999435,0.260772,1.5404,-259.811,-134.267,555.64,0.590582,1.5404,4.457,1.809,1.686,0.00243279,0.0041619
1.52E+18,12.2212,0.922255,-0.44165,0.296328,1.50804,-260.522,-134.702,556.217,0.626272,1.50804,3.28669,1.7128,1.46147,13.1853,1.16264,-1.00443,0.275108,1.56391,-259.693,-134.171,555.638,0.604919,1.56391,4.457,1.809,1.686,0.00234181,0.00400318
1.52E+18,12.4195,1.00019,-0.459263,0.306882,1.59999,-260.36,-134.565,556.206,0.636821,1.59999,3.29051,1.71867,1.46155,13.3249,1.21995,-1.01541,0.290756,1.58758,-259.58,-134.072,555.635,0.620578,1.58758,4.457,1.809,1.686,0.00291475,0.00343125
1.52E+18,12.5748,1.05568,-0.496742,0.306777,1.60049,-260.23,-134.463,556.182,0.636704,1.60049,3.29148,1.71656,1.46361,13.4562,1.2859,-1.03104,0.306751,1.6013,-259.475,-133.966,555.635,0.636588,1.6013,4.457,1.809,1.686,0.00252313,0.00470777
1.52E+18,12.7498,1.13963,-0.564444,0.332295,1.65248,-260.083,-134.321,556.137,0.662433,1.65248,3.29606,1.7134,1.4644,13.5884,1.36017,-1.05934,0.323622,1.60694,-259.365,-133.847,555.632,0.653708,1.60694,4.457,1.809,1.686,0.00323011,0.00291349
1.52E+18,12.9086,1.21461,-0.606111,0.352599,1.69828,-259.938,-134.188,556.121,0.683081,1.69828,3.2959,1.71182,1.46544,13.6928,1.4269,-1.08654,0.338365,1.60193,-259.267,-133.738,555.633,0.668833,1.60193,4.457,1.809,1.686,0.00238166,0.00311978
1.52E+18,13.015,1.27953,-0.637174,0.377404,1.67782,-259.826,-134.074,556.11,0.708371,1.67782,3.29403,1.71225,1.46425,13.7826,1.4934,-1.10807,0.353735,1.60501,-259.171,-133.627,555.632,0.684714,1.60501,4.457,1.809,1.686,0.00234628,0.0042287
1.52E+18,13.1326,1.36704,-0.626445,0.39481,1.7201,-259.689,-133.926,556.124,0.726299,1.7201,3.29465,1.70898,1.46265,13.8575,1.55895,-1.11398,0.369518,1.59837,-259.068,-133.514,555.631,0.701023,1.59837,4.457,1.809,1.686,0.00235412,0.0042758
1.52E+18,13.2144,1.44689,-0.645729,0.423577,1.723,-259.573,-133.789,556.112,0.755954,1.723,3.29522,1.70807,1.46082,13.9146,1.62212,-1.12443,0.38487,1.58933,-258.969,-133.399,555.628,0.717273,1.58933,4.457,1.809,1.686,0.00231834,0.00527111
1.52E+18,13.2826,1.51093,-0.671656,0.440461,1.73166,-259.448,-133.659,556.115,0.774099,1.73166,3.29627,1.70875,1.46138,13.951,1.68018,-1.15449,0.398833,1.57697,-258.872,-133.285,555.628,0.732527,1.57697,4.457,1.809,1.686,0.00320404,0.0038515
1.52E+18,13.3165,1.57555,-0.70289,0.456083,1.72929,-259.334,-133.53,556.117,0.791147,1.72929,3.29663,1.70952,1.46304,13.9619,1.73672,-1.18943,0.411774,1.57149,-258.777,-133.169,555.628,0.746925,1.57149,4.457,1.809,1.686,0.00236273,0.00322471
1.52E+18,13.3056,1.62969,-0.741042,0.476155,1.71306,-259.227,-133.402,556.109,0.81338,1.71306,3.31614,1.7158,1.46567,13.9472,1.78682,-1.21734,0.424166,1.55705,-258.672,-133.045,555.632,0.761504,1.55705,4.457,1.809,1.686,0.00243408,0.00408449
1.52E+18,13.2761,1.67541,-0.747288,0.484154,1.68473,-259.122,-133.288,556.088,0.823186,1.68473,3.31415,1.71661,1.46492,13.9138,1.83988,-1.20152,0.436943,1.53704,-258.575,-132.925,555.632,0.776074,1.53704,4.457,1.809,1.686,0.00234903,0.00325889
1.52E+18,13.234,1.73315,-0.706506,0.491746,1.6286,-259.036,-133.178,556.061,0.83191,1.6286,3.31886,1.71812,1.46581,13.8771,1.90093,-1.12512,0.450433,1.53492,-258.487,-132.81,555.638,0.790621,1.53492,4.457,1.809,1.686,0.00239151,0.00406557
1.52E+18,13.211,1.81061,-0.66445,0.515517,1.62724,-258.932,-133.041,556.044,0.856816,1.62724,3.31743,1.72057,1.4658,13.8439,1.96434,-1.05974,0.463512,1.55824,-258.39,-132.69,555.641,0.804753,1.55824,4.457,1.809,1.686,0.00232263,0.00425237
1.52E+18,13.198,1.87549,-0.660554,0.524328,1.63341,-258.827,-132.907,556.042,0.867463,1.63341,3.32294,1.72126,1.46545,13.8136,2.02244,-1.04536,0.475692,1.61284,-258.3,-132.567,555.649,0.818759,1.61284,4.457,1.809,1.686,0.00271359,0.00480512
1.52E+18,13.1659,1.924,-0.691234,0.531596,1.61238,-258.73,-132.789,556.036,0.876852,1.61238,3.3247,1.72213,1.4643,13.7844,2.08497,-1.06751,0.488514,1.69482,-258.204,-132.433,555.652,0.833735,1.69482,4.457,1.809,1.686,0.00291208,0.00393789
1.52E+18,13.1574,2.01059,-0.692553,0.549445,1.66201,-258.615,-132.632,556.051,0.896321,1.66201,3.3255,1.72169,1.45977,13.7552,2.16473,-1.08565,0.503599,1.77659,-258.108,-132.288,555.652,0.850462,1.77659,4.457,1.809,1.686,0.00235374,0.00442445
1.52E+18,13.1242,2.08371,-0.693435,0.55786,1.65706,-258.513,-132.503,556.056,0.905758,1.65706,3.32823,1.72301,1.45986,13.7251,2.25589,-1.09217,0.520193,1.82489,-258.009,-132.14,555.651,0.868087,1.82489,4.457,1.809,1.686,0.00241026,0.00270386
1.52E+18,13.0973,2.16145,-0.694899,0.56856,1.66963,-258.408,-132.362,556.033,0.917734,1.66963,3.33325,1.72337,1.46024,13.6968,2.35573,-1.06388,0.537951,1.88041,-257.914,-131.978,555.656,0.887091,1.88041,4.457,1.809,1.686,0.00275706,0.00426257
1.52E+18,13.1248,2.25202,-0.647113,0.580852,1.72537,-258.282,-132.21,556.027,0.930446,1.72537,3.3366,1.72381,1.46036,13.6799,2.46836,-1.00568,0.554912,1.90268,-257.838,-131.822,555.659,0.904383,1.90268,4.457,1.809,1.686,0.00235272,0.00440952
1.52E+18,13.1295,2.38551,-0.625198,0.609613,1.71953,-258.205,-132.051,556.015,0.958285,1.71953,3.34117,1.72405,1.46026,13.6755,2.59742,-0.967013,0.573745,1.97466,-257.768,-131.671,555.661,0.922228,1.97466,4.457,1.809,1.686,0.00253363,0.00276941
1.52E+18,13.1473,2.5004,-0.624454,0.63232,1.72244,-258.12,-131.893,556.017,0.981217,1.72244,3.34477,1.7232,1.46062,13.6858,2.71922,-0.962226,0.592314,2.06747,-257.692,-131.51,555.668,0.941021,2.06747,4.457,1.809,1.686,0.00327837,0.00504012
1.52E+18,13.1401,2.58531,-0.655291,0.647708,1.70322,-258.051,-131.738,556.004,0.999418,1.70322,3.34995,1.72222,1.46065,13.7103,2.8168,-0.980163,0.609473,2.14613,-257.599,-131.329,555.668,0.961031,2.14613,4.457,1.809,1.686,0.00293175,0.00289339
1.52E+18,13.1346,2.67074,-0.710159,0.659367,1.69867,-257.968,-131.589,555.974,1.01298,1.69867,3.35251,1.72085,1.46077,13.7327,2.93764,-1.00671,0.627411,2.22663,-257.502,-131.136,555.667,0.980913,2.22663,4.457,1.809,1.686,0.00322302,0.0033011
1.52E+18,13.1109,2.80173,-0.721683,0.68165,1.70322,-257.898,-131.422,555.982,1.03522,1.70322,3.35199,1.71954,1.45769,13.7483,3.08926,-1.0273,0.644982,2.30014,-257.401,-130.936,555.666,0.998472,2.30014,4.457,1.809,1.686,0.00235004,0.00385174
1.52E+18,13.1372,2.91718,-0.714347,0.687455,1.77506,-257.776,-131.241,555.996,1.04189,1.77506,3.35611,1.72363,1.45663,13.7653,3.23188,-1.03377,0.66099,2.37019,-257.298,-130.732,555.666,1.01535,2.37019,4.457,1.809,1.686,0.00233468,0.00440616
1.52E+18,13.1652,3.04464,-0.709262,0.702638,1.8664,-257.663,-131.029,555.998,1.05933,1.8664,3.35667,1.72434,1.45592,13.7849,3.36387,-1.02889,0.677418,2.42806,-257.196,-130.518,555.668,1.03404,2.42806,4.457,1.809,1.686,0.0023336,0.00425573
1.52E+18,13.1858,3.19684,-0.729146,0.73413,1.95804,-257.561,-130.798,555.978,1.09292,1.95804,3.35696,1.72567,1.45483,13.8015,3.50571,-1.02282,0.693905,2.48506,-257.095,-130.296,555.674,1.05262,2.48506,4.457,1.809,1.686,0.00235127,0.002812
1.52E+18,13.2237,3.34245,-0.734286,0.737603,2.05179,-257.421,-130.575,555.986,1.09739,2.05179,3.35853,1.72805,1.45808,13.8124,3.66694,-1.02991,0.710258,2.55959,-256.986,-130.068,555.681,1.06999,2.55959,4.457,1.809,1.686,0.00375755,0.00401078
1.52E+18,13.181,3.49209,-0.736897,0.764079,2.04065,-257.361,-130.377,555.996,1.12483,2.04065,3.36041,1.7284,1.45692,13.8191,3.83222,-1.03966,0.725818,2.62793,-256.886,-129.837,555.684,1.08653,2.62793,4.457,1.809,1.686,0.00270483,0.00450433
1.52E+18,13.1549,3.62956,-0.739283,0.777044,2.07048,-257.268,-130.171,555.998,1.13936,2.07048,3.36092,1.72545,1.45609,13.8223,3.9973,-1.04368,0.742557,2.68466,-256.776,-129.594,555.684,1.10484,2.68466,4.457,1.809,1.686,0.00298345,0.00483545
1.52E+18,13.1521,3.7725,-0.73925,0.785505,2.11607,-257.16,-129.953,555.993,1.14942,2.11607,3.3618,1.71662,1.45886,13.8138,4.174,-1.03906,0.758923,2.7396,-256.687,-129.346,555.683,1.12279,2.7396,4.457,1.809,1.686,0.00233656,0.00339383
1.52E+18,13.1593,3.94875,-0.730965,0.799004,2.22529,-257.043,-129.7,555.987,1.16426,2.22529,3.36391,1.71716,1.4586,13.796,4.36403,-1.02265,0.776646,2.77793,-256.599,-129.088,555.685,1.14184,2.77793,4.457,1.809,1.686,0.00290344,0.00432346
1.52E+18,13.1244,4.16255,-0.697193,0.841827,2.30641,-256.971,-129.428,556,1.20807,2.30641,3.36316,1.71731,1.45796,13.7732,4.56455,-0.996512,0.796368,2.81328,-256.512,-128.824,555.689,1.16252,2.81328,4.457,1.809,1.686,0.00308507,0.00425116
1.52E+18,13.0937,4.37371,-0.65947,0.869284,2.37746,-256.89,-129.16,556.018,1.2362,2.37746,3.3635,1.71655,1.45788,13.7501,4.77096,-0.972519,0.815591,2.85951,-256.423,-128.558,555.692,1.18239,2.85951,4.457,1.809,1.686,0.00258011,0.00416308
1.52E+18,13.0815,4.55592,-0.635799,0.867829,2.4427,-256.784,-128.908,556.017,1.23582,2.4427,3.36651,1.71517,1.46088,13.7283,4.97615,-0.945101,0.832603,2.8888,-256.335,-128.288,555.694,1.20043,2.8888,4.457,1.809,1.686,0.00349972,0.00469621
1.52E+18,13.0872,4.76668,-0.588243,0.878052,2.54198,-256.673,-128.618,556.035,1.2474,2.54198,3.36915,1.71554,1.45998,13.7073,5.18315,-0.914334,0.849921,2.92555,-256.25,-128.011,555.693,1.21905,2.92555,4.457,1.809,1.686,0.00238675,0.00398849
1.52E+18,13.0683,5.0016,-0.583432,0.904777,2.62064,-256.593,-128.321,556.022,1.27505,2.62064,3.37143,1.71515,1.45866,13.6779,5.40859,-0.897222,0.868863,2.96223,-256.177,-127.726,555.692,1.23889,2.96223,4.457,1.809,1.686,0.00232598,0.00412413
1.52E+18,13.0811,5.25542,-0.587718,0.919784,2.73942,-256.482,-128.004,556.019,1.29014,2.73942,3.37584,1.71424,1.45806,13.6356,5.67535,-0.902521,0.890641,2.99126,-256.122,-127.417,555.69,1.26076,2.99126,4.457,1.809,1.686,0.00237157,0.00303138
1.52E+18,13.0354,5.50544,-0.589679,0.93723,2.789,-256.404,-127.706,556.028,1.30754,2.789,3.37682,1.71483,1.45682,13.5926,5.92677,-0.914054,0.911198,2.99616,-256.041,-127.117,555.689,1.28128,2.99616,4.457,1.809,1.686,0.00249548,0.0044854
1.52E+18,13.0394,5.74143,-0.605048,0.944988,2.84338,-256.316,-127.414,556.028,1.31566,2.84338,3.37835,1.71384,1.4563,13.5487,6.17612,-0.933456,0.9313,3.01243,-256.003,-126.829,555.686,1.30179,3.01243,4.457,1.809,1.686,0.00252852,0.00392287
1.52E+18,12.9721,5.97255,-0.636139,0.971473,2.85437,-256.255,-127.126,556.012,1.34332,2.85437,3.37906,1.71343,1.45647,13.5052,6.41641,-0.949106,0.950319,3.02097,-255.924,-126.523,555.687,1.322,3.02097,4.457,1.809,1.686,0.00236189,0.00426751
1.52E+18,12.9255,6.2091,-0.642335,0.993175,2.85956,-256.204,-126.837,556.011,1.36596,2.85956,3.38012,1.71361,1.45589,13.4552,6.6598,-0.955674,0.968876,3.02581,-255.879,-126.229,555.686,1.3415,3.02581,4.457,1.809,1.686,0.00232054,0.00328766
1.52E+18,12.8835,6.48757,-0.64716,1.01309,2.93129,-256.146,-126.505,556.007,1.38652,2.93129,3.38211,1.71347,1.45508,13.3955,6.90889,-0.955266,0.98836,3.03932,-255.827,-125.93,555.687,1.36163,3.03932,4.457,1.809,1.686,0.0024252,0.00331854
1.52E+18,12.8765,6.73466,-0.620271,1.01783,2.99358,-256.049,-126.187,556.029,1.39211,2.99358,3.38351,1.71446,1.45537,13.3291,7.15868,-0.950708,1.00727,3.05643,-255.786,-125.632,555.688,1.38139,3.05643,4.457,1.809,1.686,0.00231749,0.0041202
1.52E+18,12.7864,6.97837,-0.626584,1.04936,2.96326,-256.037,-125.898,556.018,1.42508,2.96326,3.3855,1.71447,1.45466,13.2575,7.4087,-0.944654,1.02508,3.08515,-255.76,-125.33,555.688,1.40063,3.08515,4.457,1.809,1.686,0.00237307,0.0039497
1.52E+18,12.7122,7.2402,-0.636864,1.07545,2.99599,-256.005,-125.578,556.009,1.453,2.99599,3.38664,1.7148,1.45499,13.1823,7.65811,-0.947923,1.04182,3.10091,-255.726,-125.021,555.687,1.4192,3.10091,4.457,1.809,1.686,0.00233931,0.00430294
1.52E+18,12.6531,7.4674,-0.658232,1.08232,3.00448,-255.955,-125.277,555.998,1.46241,3.00448,3.38863,1.71482,1.45434,13.1038,7.90484,-0.963032,1.05668,3.12699,-255.703,-124.708,555.682,1.43661,3.12699,4.457,1.809,1.686,0.00268112,0.00417259
1.52E+18,12.5864,7.7178,-0.694058,1.09778,3.0302,-255.925,-124.959,555.997,1.48043,3.0302,3.38962,1.71412,1.45396,13.0195,8.15372,-1.00244,1.07076,3.14787,-255.69,-124.396,555.68,1.4533,3.14787,4.457,1.809,1.686,0.00244605,0.00384715
1.52E+18,12.4916,7.95864,-0.692938,1.11704,3.02717,-255.911,-124.654,556.015,1.50225,3.02717,3.39147,1.71452,1.45325,12.9281,8.40398,-1.01998,1.08511,3.16786,-255.677,-124.081,555.68,1.47023,3.16786,4.457,1.809,1.686,0.00270404,0.00436622
1.52E+18,12.4084,8.1868,-0.703277,1.13456,3.02528,-255.894,-124.351,556.003,1.52312,3.02528,3.39234,1.71436,1.45313,12.8423,8.64066,-1.022,1.09672,3.18538,-255.668,-123.77,555.676,1.48519,3.18538,4.457,1.809,1.686,0.00232382,0.00473361
1.52E+18,12.3163,8.43836,-0.711917,1.15754,3.07546,-255.898,-124.009,555.979,1.55095,3.07546,3.39457,1.71509,1.45244,12.7615,8.86686,-1.0027,1.1047,3.19629,-255.655,-123.446,555.679,1.49799,3.19629,4.457,1.809,1.686,0.00390038,0.00949244
1.52E+18,12.2811,8.66512,-0.718367,1.15124,3.12895,-255.854,-123.673,555.96,1.54956,3.12895,3.39602,1.71543,1.452,12.6826,9.08847,-0.99048,1.11192,3.20936,-255.652,-123.13,555.678,1.51011,3.20936,4.457,1.809,1.686,0.00243421,0.00396429
1.52E+18,12.1825,8.90367,-0.754125,1.16449,3.13935,-255.865,-123.347,555.964,1.56777,3.13935,3.39704,1.71501,1.45165,12.5973,9.31469,-1.03144,1.11881,3.21665,-255.648,-122.809,555.679,1.522,3.21665,4.457,1.809,1.686,0.00244072,0.00458487
1.52E+18,12.1027,9.11258,-0.768535,1.16898,3.14479,-255.86,-123.028,555.965,1.57845,3.14479,3.39896,1.71566,1.4513,12.5207,9.52062,-1.0457,1.12367,3.22809,-255.643,-122.49,555.681,1.53307,3.22809,4.457,1.809,1.686,0.00257765,0.00400759
1.52E+18,12.0162,9.28397,-0.747749,1.17927,3.11233,-255.864,-122.733,555.954,1.59617,3.11233,3.40143,1.71558,1.45093,12.4502,9.71186,-1.01124,1.12609,3.23422,-255.644,-122.169,555.682,1.54288,3.23422,4.457,1.809,1.686,0.00237869,0.0036984
1.52E+18,11.9213,9.45967,-0.770278,1.19709,3.09485,-255.897,-122.426,555.953,1.6229,3.09485,3.40209,1.71671,1.45173,12.3942,9.88608,-1.03298,1.12553,3.2392,-255.646,-121.845,555.682,1.55125,3.2392,4.457,1.809,1.686,0.00363823,0.00594981
1.52E+18,11.8776,9.60628,-0.836457,1.19889,3.11161,-255.905,-122.108,555.943,1.63598,3.11161,3.40335,1.71718,1.45106,12.3644,10.0299,-1.09294,1.12208,3.24842,-255.647,-121.52,555.68,1.55913,3.24842,4.457,1.809,1.686,0.00250187,0.00411126
1.52E+18,11.8303,9.71886,-0.87658,1.20136,3.11876,-255.928,-121.792,555.935,1.6526,3.11876,3.40447,1.7162,1.45087,12.3504,10.1622,-1.1241,1.11682,3.26012,-255.657,-121.167,555.682,1.56807,3.26012,4.457,1.809,1.686,0.00263347,0.00397817
1.52E+18,11.7927,9.83234,-0.890495,1.20216,3.08227,-255.946,-121.499,555.942,1.66553,3.08227,3.40449,1.71576,1.45005,12.3343,10.2871,-1.14329,1.11104,3.27439,-255.669,-120.851,555.684,1.57443,3.27439,4.457,1.809,1.686,0.00242496,0.00397536
1.52E+18,11.7828,9.9412,-0.903304,1.20016,3.12098,-255.967,-121.171,555.939,1.67847,3.12098,3.40581,1.71614,1.44998,12.3496,10.375,-1.14467,1.10119,3.29794,-255.668,-120.525,555.692,1.57954,3.29794,4.457,1.809,1.686,0.00345711,0.00557872
1.52E+18,11.799,9.97309,-0.844991,1.1889,3.13128,-255.982,-120.854,555.956,1.68686,3.13128,3.40714,1.71671,1.44965,12.3963,10.4271,-1.10006,1.08669,3.30947,-255.678,-120.171,555.693,1.58463,3.30947,4.457,1.809,1.686,0.0027674,0.00448146
1.52E+18,11.8153,10.0553,-0.81027,1.19633,3.14677,-256.029,-120.535,555.956,1.71113,3.14677,3.40826,1.71659,1.44896,12.4541,10.4702,-1.06546,1.07064,3.33399,-255.682,-119.861,555.691,1.58536,3.33399,4.457,1.809,1.686,0.00253757,0.00436093
1.52E+18,11.8538,10.058,-0.830073,1.1741,3.14587,-256.047,-120.221,555.934,1.71039,3.14587,3.40914,1.71309,1.44832,12.5326,10.4958,-1.06434,1.05197,3.3467,-255.691,-119.5,555.688,1.58816,3.3467,4.457,1.809,1.686,0.00233587,0.00508585
1.52E+18,11.904,10.0952,-0.833064,1.16478,3.17721,-256.076,-119.893,555.926,1.72085,3.17721,3.40954,1.71112,1.44774,12.6193,10.5167,-1.05898,1.03173,3.36008,-255.694,-119.159,555.688,1.5877,3.36008,4.457,1.809,1.686,0.00236176,0.00400639
1.52E+18,11.9518,10.1445,-0.852815,1.16296,3.21426,-256.123,-119.558,555.934,1.7388,3.21426,3.41024,1.7122,1.44636,12.7166,10.527,-1.08428,1.01009,3.3584,-255.694,-118.822,555.691,1.58586,3.3584,4.457,1.809,1.686,0.00233241,0.00427685
1.52E+18,12.0528,10.1557,-0.878643,1.14032,3.26309,-256.149,-119.211,555.956,1.73846,3.26309,3.4115,1.70797,1.44937,12.8431,10.5005,-1.13289,0.9852,3.3621,-255.694,-118.482,555.692,1.58332,3.3621,4.457,1.809,1.686,0.0023406,0.00456637
1.52E+18,12.196,10.1518,-0.913227,1.12124,3.35387,-256.165,-118.839,555.957,1.7435,3.35387,3.41289,1.70795,1.44897,12.9881,10.4442,-1.17092,0.958098,3.36696,-255.696,-118.141,555.69,1.58038,3.36696,4.457,1.809,1.686,0.00276064,0.00413842
1.52E+18,12.295,10.1251,-0.895708,1.11092,3.35727,-256.216,-118.505,555.99,1.75756,3.35727,3.41298,1.70833,1.44829,13.1372,10.3748,-1.19036,0.93038,3.36195,-255.699,-117.799,555.685,1.57705,3.36195,4.457,1.809,1.686,0.00241324,0.00464493
1.52E+18,12.3978,10.0972,-0.895063,1.09775,3.36718,-256.26,-118.167,556.001,1.76825,3.36718,3.4142,1.70947,1.44762,13.2839,10.2971,-1.20195,0.903386,3.36132,-255.695,-117.46,555.683,1.57393,3.36132,4.457,1.809,1.686,0.0025699,0.00360409
1.52E+18,12.5114,10.0477,-0.867701,1.08148,3.37721,-256.309,-117.827,556.002,1.7771,3.37721,3.41619,1.70866,1.44694,13.4481,10.1873,-1.17246,0.873618,3.37247,-255.684,-117.121,555.685,1.56923,3.37247,4.457,1.809,1.686,0.00249326,0.00354902
1.52E+18,12.6498,9.96667,-0.869583,1.05935,3.38712,-256.357,-117.488,555.993,1.78195,3.38712,3.41725,1.70857,1.44641,13.6349,10.0389,-1.15741,0.841068,3.37291,-255.671,-116.783,555.691,1.56363,3.37291,4.457,1.809,1.686,0.00229935,0.00436996
1.52E+18,12.816,9.8273,-0.871559,1.0285,3.37711,-256.382,-117.154,556.012,1.78018,3.37711,3.41744,1.70852,1.44627,13.8341,9.86581,-1.17347,0.807277,3.39916,-255.67,-116.432,555.695,1.55894,3.39916,4.457,1.809,1.686,0.00234824,0.00399133
1.52E+18,12.9708,9.70526,-0.876362,1.00772,3.36565,-256.419,-116.824,556.025,1.78681,3.36565,3.41748,1.70823,1.44621,14.0313,9.68574,-1.18408,0.773141,3.43607,-255.657,-116.094,555.702,1.55223,3.43607,4.457,1.809,1.686,0.00230339,0.00360623
1.52E+18,13.1366,9.56729,-0.865908,0.979011,3.37435,-256.451,-116.483,556.027,1.78622,3.37435,3.41758,1.70871,1.44632,14.2333,9.48956,-1.17216,0.738126,3.46696,-255.642,-115.745,555.703,1.54532,3.46696,4.457,1.809,1.686,0.00254536,0.00465553
1.52E+18,13.3161,9.38873,-0.855043,0.947124,3.36655,-256.478,-116.148,556.044,1.78414,3.36655,3.41684,1.70878,1.44639,14.4532,9.25097,-1.17541,0.699928,3.46614,-255.622,-115.397,555.702,1.53693,3.46614,4.457,1.809,1.686,0.00235362,0.00363408
1.52E+18,13.5415,9.14521,-0.847428,0.901067,3.35498,-256.453,-115.808,556.037,1.76877,3.35498,3.41628,1.7103,1.44955,14.6784,8.98429,-1.16047,0.661001,3.45924,-255.602,-115.046,555.7,1.52866,3.45924,4.457,1.809,1.686,0.00248779,0.0038565
1.52E+18,13.7212,8.93046,-0.822203,0.869834,3.34716,-256.471,-115.474,556.025,1.76722,3.34716,3.41603,1.71089,1.4492,14.8902,8.71168,-1.12196,0.622712,3.44081,-255.578,-114.699,555.702,1.51999,3.44081,4.457,1.809,1.686,0.00308658,0.00281151
1.52E+18,13.8944,8.70165,-0.810671,0.843733,3.33869,-256.501,-115.144,556.021,1.77143,3.33869,3.41572,1.71161,1.44881,15.1052,8.4046,-1.09893,0.583183,3.41822,-255.543,-114.356,555.706,1.51074,3.41822,4.457,1.809,1.686,0.00362851,0.00502722
1.52E+18,14.1053,8.45853,-0.815104,0.810735,3.38932,-256.534,-114.779,555.997,1.77043,3.38932,3.41609,1.71129,1.44824,15.3255,8.05562,-1.07341,0.541118,3.40419,-255.51,-114.014,555.71,1.50064,3.40419,4.457,1.809,1.686,0.00257138,0.0045662
1.52E+18,14.3341,8.14163,-0.792421,0.759593,3.38339,-256.502,-114.427,556.022,1.75091,3.38339,3.41493,1.71241,1.4474,15.5322,7.69867,-1.07473,0.498517,3.38547,-255.481,-113.671,555.712,1.48965,3.38547,4.457,1.809,1.686,0.002558,0.00412174
1.52E+18,14.5199,7.8623,-0.805826,0.724806,3.38307,-256.506,-114.081,556.043,1.74615,3.38307,3.4146,1.71314,1.44711,15.7196,7.34433,-1.10927,0.457293,3.36914,-255.444,-113.331,555.712,1.4785,3.36914,4.457,1.809,1.686,0.00268057,0.00442005
1.52E+18,14.7179,7.55432,-0.80791,0.678844,3.37961,-256.47,-113.727,556.055,1.72921,3.37961,3.4146,1.71383,1.4465,15.8912,6.98482,-1.12254,0.416562,3.35312,-255.4,-112.994,555.712,1.46681,3.35312,4.457,1.809,1.686,0.00264783,0.00382342
1.52E+18,14.9197,7.19948,-0.8323,0.62251,3.37594,-256.414,-113.368,556.057,1.70292,3.37594,3.41406,1.71472,1.446,16.0552,6.60116,-1.1464,0.373657,3.33707,-255.359,-112.65,555.713,1.45398,3.33707,4.457,1.809,1.686,0.0025286,0.00239612
1.52E+18,15.118,6.88901,-0.829436,0.583819,3.40848,-256.393,-112.996,556.077,1.6928,3.40848,3.41392,1.7153,1.44622,16.2095,6.19398,-1.15922,0.329142,3.31908,-255.293,-112.331,555.718,1.43805,3.31908,4.457,1.809,1.686,0.00239628,0.00361103
1.52E+18,15.2886,6.45186,-0.8351,0.516979,3.31691,-256.283,-112.679,556.063,1.65487,3.31691,3.41391,1.71611,1.44603,16.3484,5.77096,-1.15179,0.283602,3.29941,-255.227,-112.005,555.721,1.4214,3.29941,4.457,1.809,1.686,0.00257946,0.00369892
1.52E+18,15.4709,6.02224,-0.834885,0.455557,3.30173,-256.18,-112.332,556.049,1.62234,3.30173,3.41398,1.71696,1.44586,16.4759,5.32622,-1.13628,0.236946,3.28451,-255.152,-111.684,555.721,1.40361,3.28451,4.457,1.809,1.686,0.00248511,0.00348536
1.52E+18,15.6252,5.60869,-0.817185,0.419611,3.30625,-256.112,-111.985,556.037,1.61531,3.30625,3.41416,1.71741,1.44604,16.5884,4.86766,-1.10643,0.189699,3.26905,-255.076,-111.363,555.719,1.38523,3.26905,4.457,1.809,1.686,0.00271294,0.00520916
1.52E+18,15.7604,5.16099,-0.794051,0.349146,3.26162,-255.994,-111.654,556.06,1.57191,3.26162,3.41482,1.71721,1.44583,16.6764,4.42637,-1.10593,0.14375,3.25571,-254.999,-111.046,555.718,1.36634,3.25571,4.457,1.809,1.686,0.00239508,0.00352784
1.52E+18,15.8982,4.68444,-0.795737,0.278576,3.24585,-255.843,-111.312,556.057,1.52762,3.24585,3.41409,1.71666,1.44651,16.7472,3.97582,-1.1038,0.0977337,3.23965,-254.91,-110.734,555.72,1.34661,3.23965,4.457,1.809,1.686,0.00243982,0.00299288
1.52E+18,15.975,4.23451,-0.76067,0.224413,3.20107,-255.733,-111,556.062,1.49923,3.20107,3.41294,1.71619,1.44832,16.7991,3.51885,-1.06813,0.0520768,3.22789,-254.816,-110.425,555.724,1.32667,3.22789,4.457,1.809,1.686,0.00305876,0.00370796
1.52E+18,16.0833,3.75525,-0.700168,0.16613,3.24326,-255.588,-110.65,556.024,1.46632,3.24326,3.41095,1.71578,1.44781,16.8334,3.04328,-0.970516,0.00593541,3.21189,-254.708,-110.123,555.725,1.30574,3.21189,4.457,1.809,1.686,0.00314492,8.53E-05
1.52E+18,16.1503,3.2192,-0.602074,0.0977392,3.29647,-255.427,-110.299,555.998,1.42503,3.29647,3.40767,1.71534,1.44564,16.8489,2.51313,-0.848545,-0.0450444,3.20194,-254.579,-109.798,555.723,1.28166,3.20194,4.457,1.809,1.686,0.00234257,6.83E-05
1.52E+18,16.2008,2.77562,-0.556156,0.0503139,3.2475,-255.291,-110.003,555.979,1.39949,3.2475,3.40782,1.71531,1.44604,16.8449,2.02513,-0.782959,-0.0921729,3.1982,-254.422,-109.547,555.723,1.25631,3.1982,4.457,1.809,1.686,0.00235843,7.88E-05
1.52E+18,16.1709,2.25049,-0.527566,-0.00266859,3.22952,-255.165,-109.701,555.976,1.37355,3.22952,3.4072,1.7125,1.44605,16.825,1.53766,-0.761278,-0.139959,3.19834,-254.344,-109.205,555.71,1.23551,3.19834,4.457,1.809,1.686,0.00282114,0.000264373
1.52E+18,16.1727,1.84488,-0.518513,-0.0317132,3.22174,-255.071,-109.391,555.992,1.36615,3.22174,3.40805,1.71294,1.44541,16.7881,1.06999,-0.769455,-0.186329,3.19992,-254.209,-108.927,555.705,1.21082,3.19992,4.457,1.809,1.686,0.00251735,0.000971849
1.52E+18,16.1345,1.39956,-0.537872,-0.0798667,3.20549,-254.935,-109.098,555.991,1.33895,3.20549,3.40733,1.71164,1.44668,16.7353,0.6172,-0.789723,-0.231024,3.20627,-254.079,-108.63,555.7,1.18714,3.20627,4.457,1.809,1.686,0.00245444,8.41E-05
1.52E+18,16.1029,1.02336,-0.543416,-0.104715,3.21006,-254.836,-108.784,555.997,1.33272,3.21006,3.40788,1.71279,1.44706,16.6669,0.180005,-0.805478,-0.274066,3.21168,-253.933,-108.345,555.697,1.16274,3.21168,4.457,1.809,1.686,0.00243971,7.27E-05
1.52E+18,16.0697,0.580305,-0.562537,-0.162222,3.23991,-254.652,-108.489,555.973,1.2923,3.23991,3.40726,1.71407,1.44887,16.5846,-0.265117,-0.805867,-0.316976,3.22468,-253.759,-108.083,555.697,1.13691,3.22468,4.457,1.809,1.686,0.0023272,6.79E-05
1.52E+18,16.0288,0.152351,-0.541639,-0.198961,3.29512,-254.503,-108.163,555.979,1.27379,3.29512,3.40713,1.7146,1.45,16.4876,-0.714987,-0.79597,-0.359563,3.24013,-253.601,-107.799,555.693,1.11254,3.24013,4.457,1.809,1.686,0.00243194,6.50E-05
1.52E+18,15.9775,-0.256373,-0.530692,-0.236808,3.31574,-254.332,-107.859,555.995,1.2513,3.31574,3.40642,1.71584,1.45152,16.38,-1.14211,-0.807297,-0.400823,3.26003,-253.422,-107.539,555.692,1.08665,3.26003,4.457,1.809,1.686,0.00243194,6.50E-05
1.52E+18,15.87,-0.67145,-0.531861,-0.292073,3.29395,-254.147,-107.582,556.013,1.21073,3.29395,3.40565,1.71723,1.45223,16.2608,-1.55486,-0.832303,-0.441455,3.27762,-253.245,-107.261,555.688,1.06075,3.27762,4.457,1.809,1.686,1.45E-06,0.00038198
1.52E+18,15.7982,-1.10901,-0.540237,-0.347681,3.36015,-253.905,-107.275,556.028,1.16774,3.36015,3.40667,1.71758,1.45353,16.1327,-1.94755,-0.861678,-0.480628,3.30589,-253.055,-106.996,555.685,1.03424,3.30589,4.457,1.809,1.686,0.00248892,0.00387107
1.52E+18,15.6688,-1.53153,-0.559597,-0.404927,3.32793,-253.666,-107.028,556.023,1.12209,3.32793,3.40611,1.71675,1.45571,15.9935,-2.33581,-0.880845,-0.52007,3.33648,-252.854,-106.747,555.68,1.00643,3.33648,4.457,1.809,1.686,0.00242322,0.00376611
1.52E+18,15.5347,-1.98005,-0.605707,-0.474199,3.3599,-253.392,-106.756,555.995,1.06392,3.3599,3.40561,1.71597,1.45694,15.8475,-2.71497,-0.906527,-0.558303,3.36952,-252.653,-106.474,555.674,0.979335,3.36952,4.457,1.809,1.686,0.00277026,0.00446821
1.52E+18,15.3778,-2.31653,-0.634398,-0.505192,3.30117,-253.191,-106.521,556.002,1.04148,3.30117,3.40537,1.71559,1.45692,15.6939,-3.07328,-0.947046,-0.593965,3.38345,-252.433,-106.229,555.669,0.95228,3.38345,4.457,1.809,1.686,0.00258788,0.00334654
1.52E+18,15.2177,-2.67588,-0.684449,-0.536504,3.30159,-252.953,-106.272,555.995,1.01771,3.30159,3.40519,1.71538,1.45748,15.5274,-3.41916,-0.993405,-0.628187,3.37278,-252.21,-105.981,555.668,0.925669,3.37278,4.457,1.809,1.686,0.00346439,0.0041413
1.52E+18,15.0408,-2.98075,-0.711879,-0.560937,3.26558,-252.75,-106.033,555.994,0.999577,3.26558,3.40521,1.71521,1.45781,15.3473,-3.75627,-1.01653,-0.661854,3.36121,-251.976,-105.74,555.673,0.898324,3.36121,4.457,1.809,1.686,0.00238924,0.00404371
1.52E+18,14.8229,-3.29724,-0.720268,-0.595501,3.24481,-252.52,-105.807,555.984,0.970492,3.24481,3.40508,1.71537,1.45802,15.1334,-4.10763,-1.00381,-0.697654,3.36533,-251.712,-105.505,555.684,0.867994,3.36533,4.457,1.809,1.686,0.00235377,0.00476457
1.52E+18,14.6601,-3.57509,-0.739473,-0.623979,3.23802,-252.298,-105.567,555.958,0.94557,3.23802,3.40503,1.71574,1.45775,14.9283,-4.41401,-0.98616,-0.728233,3.36465,-251.462,-105.304,555.695,0.840957,3.36465,4.457,1.809,1.686,0.00257845,0.00402254
1.52E+18,14.4111,-3.85477,-0.74046,-0.649136,3.22219,-252.071,-105.34,555.949,0.923856,3.22219,3.40501,1.71613,1.45798,14.71,-4.71742,-0.970502,-0.759193,3.38274,-251.213,-105.044,555.701,0.813429,3.38274,4.457,1.809,1.686,0.00236705,0.00367105
1.52E+18,14.2083,-4.13243,-0.738856,-0.673172,3.23017,-251.826,-105.117,555.948,0.901864,3.23017,3.40536,1.7143,1.45831,14.4834,-5.01212,-0.966947,-0.78994,3.3884,-250.951,-104.842,555.701,0.784719,3.3884,4.457,1.809,1.686,0.0027242,0.0045053
1.52E+18,14.0158,-4.40479,-0.728503,-0.698065,3.28684,-251.563,-104.869,555.946,0.877595,3.28684,3.40552,1.71365,1.45927,14.2559,-5.28992,-0.959528,-0.819093,3.39238,-250.683,-104.629,555.697,0.756168,3.39238,4.457,1.809,1.686,0.0023658,0.00346779
1.52E+18,13.8042,-4.66263,-0.729444,-0.723395,3.30757,-251.297,-104.649,555.927,0.851586,3.30757,3.40573,1.71386,1.45977,14.0257,-5.55438,-0.944444,-0.84514,3.39094,-250.409,-104.429,555.695,0.729391,3.39094,4.457,1.809,1.686,0.00305097,0.00351701
1.52E+18,13.5885,-4.92319,-0.729924,-0.753573,3.3513,-251.016,-104.422,555.906,0.81997,3.3513,3.40593,1.71308,1.46038,13.7915,-5.8119,-0.923273,-0.868473,3.38781,-250.13,-104.222,555.697,0.704568,3.38781,4.457,1.809,1.686,0.00236105,0.0052519
1.52E+18,13.3722,-5.14097,-0.74298,-0.76426,3.29904,-250.779,-104.225,555.876,0.807962,3.29904,3.40713,1.71319,1.46261,13.5522,-6.07263,-0.89371,-0.892749,3.37247,-249.849,-104.048,555.709,0.678942,3.37247,4.457,1.809,1.686,0.00253363,0.0041596
1.52E+18,13.1073,-5.38337,-0.731709,-0.804505,3.25223,-250.497,-104.072,555.88,0.765163,3.25223,3.40635,1.71371,1.46254,13.3177,-6.31462,-0.874373,-0.915244,3.37348,-249.568,-103.866,555.719,0.65389,3.37348,4.457,1.809,1.686,0.002519,0.0026308
1.52E+18,12.8969,-5.61178,-0.740663,-0.826649,3.27469,-250.209,-103.878,555.881,0.739016,3.27469,3.40687,1.71418,1.46247,13.0909,-6.54144,-0.878857,-0.933969,3.37832,-249.281,-103.693,555.725,0.631181,3.37832,4.457,1.809,1.686,0.00233436,0.00266923
1.52E+18,12.6973,-5.82371,-0.709879,-0.850713,3.29509,-249.917,-103.689,555.911,0.709418,3.29509,3.40746,1.7144,1.46235,12.8772,-6.75284,-0.877593,-0.949503,3.39165,-248.989,-103.523,555.724,0.61012,3.39165,4.457,1.809,1.686,0.00253117,0.00383223
1.52E+18,12.5264,-6.07387,-0.725669,-0.87657,3.38877,-249.577,-103.484,555.906,0.677187,3.38877,3.40934,1.71302,1.46251,12.6752,-6.95665,-0.893321,-0.963028,3.40901,-248.695,-103.354,555.722,0.59023,3.40901,4.457,1.809,1.686,0.00236913,0.00440202
1.52E+18,12.3062,-6.31015,-0.763077,-0.912899,3.39113,-249.247,-103.34,555.898,0.634146,3.39113,3.40939,1.71294,1.46163,12.483,-7.1605,-0.922263,-0.974023,3.42457,-248.395,-103.188,555.724,0.572565,3.42457,4.457,1.809,1.686,0.00243395,0.00392541
1.52E+18,12.054,-6.56244,-0.790737,-0.964474,3.37534,-248.893,-103.246,555.892,0.575192,3.37534,3.40949,1.71178,1.46009,12.3064,-7.35605,-0.940616,-0.981808,3.44517,-248.094,-103.021,555.727,0.557426,3.44517,4.457,1.809,1.686,0.00346888,0.00408986
1.52E+18,11.8557,-6.77488,-0.778699,-0.980465,3.37105,-248.575,-103.109,555.897,0.551546,3.37105,3.40993,1.71147,1.46016,12.1263,-7.56666,-0.928172,-0.987883,3.46247,-247.775,-102.872,555.732,0.543689,3.46247,4.457,1.809,1.686,0.00286004,0.00396144
1.52E+18,11.6565,-6.95243,-0.793434,-0.991519,3.37194,-248.259,-102.964,555.876,0.530231,3.37194,3.41022,1.7112,1.46072,11.9867,-7.73931,-0.923056,-0.990923,3.48204,-247.458,-102.676,555.73,0.530349,3.48204,4.457,1.809,1.686,0.00239006,0.00401589
1.52E+18,11.4874,-7.13728,-0.791706,-1.00835,3.37926,-247.93,-102.833,555.877,0.502578,3.37926,3.41021,1.71069,1.45977,11.8615,-7.90531,-0.92174,-0.992677,3.50271,-247.142,-102.509,555.73,0.517741,3.50271,4.457,1.809,1.686,0.00246322,0.00411521
1.52E+18,11.3661,-7.31811,-0.81434,-1.00257,3.40763,-247.61,-102.67,555.878,0.498163,3.40763,3.41076,1.70955,1.45982,11.7404,-8.07859,-0.944965,-0.993731,3.52828,-246.826,-102.353,555.732,0.506526,3.52828,4.457,1.809,1.686,0.00239149,0.00434498
1.52E+18,11.2271,-7.49195,-0.848932,-1.00942,3.38758,-247.296,-102.548,555.866,0.480874,3.38758,3.41107,1.70971,1.4597,11.6354,-8.2445,-0.966348,-0.992937,3.55528,-246.515,-102.204,555.734,0.496912,3.55528,4.457,1.809,1.686,0.00236363,0.00443558
1.52E+18,11.1229,-7.67846,-0.829123,-1.01764,3.44807,-246.945,-102.396,555.879,0.460526,3.44807,3.41088,1.70955,1.4603,11.5542,-8.39708,-0.958704,-0.99035,3.60922,-246.191,-102.036,555.734,0.487377,3.60922,4.457,1.809,1.686,0.00234587,0.0040131
1.52E+18,11.0617,-7.81829,-0.811802,-1.00527,3.47401,-246.624,-102.229,555.888,0.459686,3.47401,3.41099,1.70971,1.45981,11.5023,-8.53223,-0.954486,-0.984115,3.64369,-245.87,-101.869,555.728,0.480381,3.64369,4.457,1.809,1.686,0.00244672,0.00372247
1.52E+18,11.0197,-7.98408,-0.796389,-1.01008,3.53544,-246.264,-102.077,555.884,0.440565,3.53544,3.41151,1.70895,1.45985,11.4733,-8.65003,-0.938139,-0.976354,3.65531,-245.551,-101.71,555.725,0.47381,3.65531,4.457,1.809,1.686,0.00241324,0.00276842
1.52E+18,10.9658,-8.0816,-0.796732,-0.996554,3.51396,-245.956,-101.93,555.863,0.43858,3.51396,3.4117,1.70893,1.45956,11.4466,-8.76863,-0.915635,-0.969509,3.65472,-245.212,-101.55,555.724,0.465119,3.65472,4.457,1.809,1.686,0.00278313,0.00307038
1.52E+18,10.9533,-8.21706,-0.832425,-0.985199,3.56558,-245.604,-101.773,555.834,0.434061,3.56558,3.41209,1.70931,1.45926,11.4263,-8.88161,-0.914159,-0.961219,3.6612,-244.877,-101.408,555.734,0.457502,3.6612,4.457,1.809,1.686,0.00261271,0.00259159
1.52E+18,10.9488,-8.28978,-0.806864,-0.973945,3.54426,-245.297,-101.619,555.841,0.428306,3.54426,3.41298,1.7084,1.4606,11.4231,-8.98111,-0.885763,-0.950709,3.66769,-244.537,-101.27,555.743,0.450962,3.66769,4.457,1.809,1.686,0.00235137,0.00438571
1.52E+18,10.958,-8.39081,-0.767364,-0.964876,3.5736,-244.953,-101.472,555.862,0.419944,3.5736,3.41335,1.7078,1.46074,11.4406,-9.06901,-0.861327,-0.938628,3.68638,-244.199,-101.126,555.749,0.445556,3.68638,4.457,1.809,1.686,0.00345201,0.00453526
1.52E+18,10.9913,-8.45455,-0.720198,-0.955084,3.56369,-244.635,-101.319,555.896,0.411691,3.56369,3.41394,1.70717,1.46325,11.4938,-9.12875,-0.840993,-0.924799,3.72485,-243.874,-100.968,555.755,0.441285,3.72485,4.457,1.809,1.686,0.00235564,0.00314384
1.52E+18,11.0644,-8.46778,-0.696758,-0.920554,3.55176,-244.332,-101.141,555.892,0.426218,3.55176,3.41455,1.7065,1.46326,11.5772,-9.16553,-0.815928,-0.910089,3.74947,-243.539,-100.8,555.75,0.435977,3.74947,4.457,1.809,1.686,0.00233919,0.00377218
1.52E+18,11.119,-8.51833,-0.684347,-0.91458,3.57049,-243.991,-101.002,555.893,0.412088,3.57049,3.41509,1.70618,1.46244,11.6693,-9.19667,-0.810029,-0.892451,3.76993,-243.202,-100.636,555.744,0.43351,3.76993,4.457,1.809,1.686,0.00260178,0.00380054
1.52E+18,11.2604,-8.55432,-0.680021,-0.890425,3.67538,-243.623,-100.805,555.891,0.414342,3.67538,3.41579,1.70646,1.46394,11.7748,-9.21344,-0.807826,-0.870155,3.80114,-242.854,-100.486,555.741,0.433897,3.80114,4.457,1.809,1.686,0.0024673,0.00301082
1.52E+18,11.3747,-8.57787,-0.66334,-0.879534,3.72526,-243.254,-100.659,555.894,0.401998,3.72526,3.41579,1.70616,1.45998,11.894,-9.21746,-0.790869,-0.847759,3.8316,-242.495,-100.348,555.744,0.433057,3.8316,4.457,1.809,1.686,0.00246192,0.00344246
1.52E+18,11.4771,-8.58466,-0.663893,-0.866795,3.72783,-242.899,-100.535,555.897,0.39134,3.72783,3.41534,1.70616,1.45796,12.0417,-9.20988,-0.790929,-0.825148,3.84309,-242.132,-100.195,555.747,0.432276,3.84309,4.457,1.809,1.686,0.00249395,0.00397777
1.52E+18,11.6156,-8.53762,-0.678625,-0.84792,3.70843,-242.566,-100.388,555.894,0.385353,3.70843,3.41558,1.70613,1.45913,12.2128,-9.16499,-0.793007,-0.801999,3.85783,-241.778,-100.036,555.757,0.430558,3.85783,4.457,1.809,1.686,0.00236646,0.00400678
1.52E+18,11.7525,-8.46034,-0.661818,-0.831736,3.71378,-242.211,-100.26,555.905,0.373163,3.71378,3.41541,1.70617,1.45834,12.41,-9.08916,-0.778876,-0.774378,3.88128,-241.391,-99.8748,555.763,0.429836,3.88128,4.457,1.809,1.686,0.00318567,0.00495047
1.52E+18,11.9195,-8.38465,-0.675082,-0.809304,3.719,-241.863,-100.119,555.903,0.368964,3.719,3.41529,1.70616,1.45809,12.6236,-8.99288,-0.789761,-0.745215,3.89859,-241.034,-99.7044,555.763,0.432395,3.89859,4.457,1.809,1.686,0.00240485,0.00353142
1.52E+18,12.1175,-8.30611,-0.663019,-0.788932,3.75285,-241.496,-99.9795,555.913,0.362033,3.75285,3.41543,1.70598,1.45864,12.8591,-8.86286,-0.788783,-0.716843,3.92098,-240.688,-99.533,555.762,0.433488,3.92098,4.457,1.809,1.686,0.0023519,0.00300125
1.52E+18,12.3228,-8.19907,-0.672508,-0.771469,3.77912,-241.127,-99.8499,555.9,0.350618,3.77912,3.41525,1.70597,1.45829,13.105,-8.71471,-0.783312,-0.688649,3.95487,-240.325,-99.3722,555.763,0.432831,3.95487,4.457,1.809,1.686,0.00290486,0.00261336
1.52E+18,12.5426,-8.08147,-0.682295,-0.75203,3.81558,-240.747,-99.7199,555.898,0.340729,3.81558,3.41518,1.70585,1.45797,13.3593,-8.54937,-0.787894,-0.65844,3.98611,-239.958,-99.213,555.766,0.433736,3.98611,4.457,1.809,1.686,0.0027184,0.00440291
1.52E+18,12.7922,-7.90879,-0.663738,-0.721196,3.84342,-240.384,-99.5611,555.896,0.341424,3.84342,3.41527,1.70568,1.45819,13.6259,-8.35419,-0.761664,-0.626789,4.00441,-239.591,-99.0523,555.771,0.435275,4.00441,4.457,1.809,1.686,0.00303726,0.00406757
1.52E+18,13.0401,-7.74336,-0.644102,-0.698751,3.88125,-240,-99.4203,555.888,0.333623,3.88125,3.41523,1.70558,1.45814,13.8994,-8.13644,-0.727572,-0.596049,4.02266,-239.224,-98.8865,555.776,0.435756,4.02266,4.457,1.809,1.686,0.00243964,0.00366864
1.52E+18,13.297,-7.56687,-0.599093,-0.667263,3.92468,-239.613,-99.2683,555.897,0.335542,3.92468,3.41488,1.7057,1.45848,14.1718,-7.90704,-0.688197,-0.566342,4.02965,-238.858,-98.7164,555.777,0.435856,4.02965,4.457,1.809,1.686,0.00239049,0.00418198
1.52E+18,13.5524,-7.36782,-0.596242,-0.643266,3.94741,-239.229,-99.1289,555.888,0.329227,3.94741,3.41496,1.7056,1.4585,14.4545,-7.64727,-0.67524,-0.535372,4.03312,-238.492,-98.5434,555.777,0.436515,4.03312,4.457,1.809,1.686,0.0023615,0.00544777
1.52E+18,13.8124,-7.10289,-0.647182,-0.606211,3.92603,-238.869,-98.9908,555.916,0.333633,3.92603,3.41553,1.70514,1.4593,14.7568,-7.34261,-0.761742,-0.501827,4.04361,-238.121,-98.3727,555.774,0.437471,4.04361,4.457,1.809,1.686,0.0023915,0.00357245
1.52E+18,14.1359,-6.85542,-0.718639,-0.573799,4.02819,-238.442,-98.8206,555.911,0.333945,4.02819,3.41549,1.70508,1.4599,15.0528,-7.02944,-0.838911,-0.469245,4.06075,-237.743,-98.2074,555.769,0.438146,4.06075,4.457,1.809,1.686,0.00317274,0.00283291
1.52E+18,14.3847,-6.56674,-0.777036,-0.54334,3.99323,-238.094,-98.6623,555.918,0.334587,3.99323,3.41557,1.70505,1.45996,15.3314,-6.72904,-0.913164,-0.439992,4.07531,-237.366,-98.0392,555.765,0.437767,4.07531,4.457,1.809,1.686,0.00291103,0.0043115
1.52E+18,14.6782,-6.27094,-0.849031,-0.500206,4.02438,-237.718,-98.4542,555.931,0.349265,4.02438,3.41558,1.705,1.46093,15.6032,-6.42648,-1.00758,-0.412136,4.08993,-236.992,-97.8635,555.761,0.437295,4.08993,4.457,1.809,1.686,0.00247157,7.63E-05
1.52E+18,14.9218,-5.93948,-0.882191,-0.460573,3.98558,-237.377,-98.2822,555.963,0.359538,3.98558,3.41567,1.7051,1.46116,15.8765,-6.09426,-1.07456,-0.383036,4.09832,-236.614,-97.6901,555.763,0.437142,4.09832,4.457,1.809,1.686,0.00237262,9.02E-05
1.52E+18,15.1938,-5.59922,-0.891722,-0.426316,4.00416,-237.006,-98.0879,555.983,0.36471,4.00416,3.4158,1.70521,1.46179,16.1401,-5.7523,-1.09897,-0.354304,4.10415,-236.234,-97.5223,555.771,0.436842,4.10415,4.457,1.809,1.686,0.00353831,0.00010366
1.52E+18,15.4334,-5.27495,-0.912702,-0.394474,4.00666,-236.641,-97.9119,556.014,0.368902,4.00666,3.4158,1.70513,1.46182,16.3878,-5.41555,-1.14039,-0.327523,4.11318,-235.855,-97.353,555.784,0.435999,4.11318,4.457,1.809,1.686,0.0045494,0.000109161
1.52E+18,15.6902,-4.90192,-1.00976,-0.349845,4.0221,-236.278,-97.6926,556.015,0.385934,4.0221,3.4159,1.70518,1.46267,16.6267,-5.06363,-1.22926,-0.301144,4.12265,-235.476,-97.1831,555.798,0.434833,4.12265,4.457,1.809,1.686,0.00334198,9.41E-05
1.52E+18,15.9185,-4.57655,-1.06202,-0.325262,4.05731,-235.886,-97.5289,556.032,0.3833,4.05731,3.41571,1.70526,1.46245,16.8518,-4.70194,-1.28986,-0.275543,4.13344,-235.095,-97.0151,555.81,0.43325,4.13344,4.457,1.809,1.686,0.00231619,6.03E-05
1.52E+18,16.1208,-4.23825,-1.06738,-0.301145,4.06339,-235.512,-97.3611,556.04,0.381296,4.06339,3.4158,1.70528,1.46265,17.0607,-4.34567,-1.29686,-0.251128,4.14644,-234.714,-96.8496,555.817,0.431538,4.14644,4.457,1.809,1.686,0.00244641,0.000126013
1.52E+18,16.3281,-3.89984,-0.988775,-0.274764,4.09484,-235.124,-97.1814,556.072,0.38249,4.09484,3.41609,1.70535,1.4642,17.2579,-3.9906,-1.24726,-0.227974,4.16397,-234.333,-96.6829,555.817,0.429476,4.16397,4.457,1.809,1.686,0.00275657,0.000101213
1.52E+18,16.4984,-3.57538,-0.908681,-0.25668,4.09484,-234.743,-97.0294,556.072,0.376048,4.09484,3.41609,1.70535,1.4642,17.4407,-3.6323,-1.1672,-0.205864,4.17832,-233.951,-96.5156,555.813,0.427049,4.17832,4.457,1.809,1.686,0.00233037,7.81E-05
1.52E+18,16.6676,-3.20382,-0.892542,-0.225182,4.1052,-234.372,-96.8349,556.058,0.383418,4.1052,3.41626,1.70531,1.46471,17.6057,-3.26783,-1.13592,-0.184338,4.19924,-233.568,-96.3483,555.812,0.424459,4.19924,4.457,1.809,1.686,1.09E-06,0.000251579
1.52E+18,16.8287,-2.84441,-0.900787,-0.201114,4.13514,-233.981,-96.6504,556.06,0.383747,4.13514,3.41647,1.70579,1.46559,17.754,-2.90181,-1.14221,-0.163414,4.21873,-233.181,-96.1841,555.815,0.421656,4.21873,4.457,1.809,1.686,1.09E-06,0.000251579
1.52E+18,16.9713,-2.47766,-0.904812,-0.1767,4.16045,-233.594,-96.458,556.077,0.385099,4.16045,3.41668,1.70564,1.465,17.8963,-2.49972,-1.15161,-0.140763,4.24256,-232.802,-95.9806,555.829,0.421236,4.24256,4.457,1.809,1.686,0.0024169,0.00290016
1.52E+18,17.0591,-2.06777,-0.880129,-0.147449,4.17157,-233.214,-96.2608,556.097,0.390006,4.17157,3.41702,1.70555,1.46464,18.0081,-2.14524,-1.13064,-0.120588,4.26281,-232.362,-95.8389,555.842,0.417042,4.26281,4.457,1.809,1.686,0.00241736,0.00362248
1.52E+18,17.2109,-1.7388,-0.826387,-0.118414,4.20777,-232.825,-96.0402,556.104,0.400764,4.20777,3.41742,1.70569,1.46446,18.1018,-1.81406,-1.06443,-0.102422,4.28065,-232.017,-95.6615,555.859,0.416918,4.28065,4.457,1.809,1.686,0.00382468,0.00369379
1.52E+18,17.296,-1.39195,-0.779616,-0.0998944,4.27392,-232.402,-95.8423,556.094,0.398676,4.27392,3.41762,1.70561,1.46446,18.1803,-1.50239,-1.00766,-0.0861283,4.30153,-231.576,-95.5146,555.855,0.412608,4.30153,4.457,1.809,1.686,0.00294774,0.00429062
1.52E+18,17.4092,-1.14984,-0.75386,-0.0847834,4.29443,-231.998,-95.6636,556.087,0.398981,4.29443,3.41779,1.70541,1.46386,18.2429,-1.22728,-0.970896,-0.0719906,4.32083,-231.228,-95.3422,555.858,0.411987,4.32083,4.457,1.809,1.686,0.00249768,0.00383953
1.52E+18,17.4892,-0.886467,-0.73991,-0.0682424,4.33509,-231.586,-95.4635,556.091,0.400829,4.33509,3.41785,1.70537,1.46392,18.2932,-0.972906,-0.962959,-0.0586094,4.3416,-230.835,-95.1745,555.855,0.410717,4.3416,4.457,1.809,1.686,0.00243135,0.00363872
1.52E+18,17.5018,-0.620888,-0.743072,-0.0542485,4.35324,-231.177,-95.2848,556.108,0.399525,4.35324,3.41793,1.70531,1.46402,18.332,-0.729311,-0.981241,-0.0457339,4.36494,-230.389,-95.0143,555.857,0.40838,4.36494,4.457,1.809,1.686,0.00238907,0.00369851
1.52E+18,17.5587,-0.411437,-0.789542,-0.0414551,4.32909,-230.797,-95.1027,556.102,0.401066,4.32909,3.41801,1.7053,1.46404,18.3603,-0.507339,-1.02572,-0.0343355,4.38455,-230.036,-94.8417,555.855,0.408525,4.38455,4.457,1.809,1.686,0.00240904,0.00283087
1.52E+18,17.5507,-0.212604,-0.810085,-0.0409129,4.38354,-230.353,-94.9529,556.102,0.388047,4.38354,3.41757,1.70535,1.46272,18.3772,-0.293827,-1.03247,-0.0230342,4.40422,-229.572,-94.6801,555.869,0.406159,4.40422,4.457,1.809,1.686,0.00233754,0.00368198
1.52E+18,17.5736,-0.0268935,-0.740284,-0.0324026,4.38782,-229.944,-94.7856,556.104,0.385658,4.38782,3.4174,1.70534,1.46086,18.384,-0.0963506,-0.953143,-0.0122131,4.42538,-229.18,-94.5189,555.878,0.405983,4.42538,4.457,1.809,1.686,0.00318422,0.00410171
1.52E+18,17.6167,0.105702,-0.66906,-0.0315016,4.38418,-229.536,-94.6275,556.111,0.378517,4.38418,3.41754,1.70547,1.46088,18.3842,0.0566,-0.873618,-0.00397175,4.44493,-228.817,-94.3655,555.892,0.406205,4.44493,4.457,1.809,1.686,0.00234658,0.00422183
1.52E+18,17.5594,0.20348,-0.643906,-0.0309311,4.3709,-229.14,-94.46,556.099,0.373925,4.3709,3.41774,1.70542,1.46292,18.3792,0.140718,-0.835609,-1.83E-05,4.46267,-228.367,-94.1921,555.888,0.405209,4.46267,4.457,1.809,1.686,0.00247445,0.00298556
1.52E+18,17.5504,0.270857,-0.656342,-0.0220109,4.39287,-228.735,-94.2587,556.109,0.38091,4.39287,3.41738,1.70537,1.4622,18.3735,0.188119,-0.86123,0.0019174,4.48189,-227.952,-94.0077,555.885,0.405403,4.48189,4.457,1.809,1.686,0.00379496,0.00345985
1.52E+18,17.604,0.327256,-0.696076,-0.0187412,4.40633,-228.332,-94.063,556.116,0.382372,4.40633,3.41737,1.70531,1.46109,18.3655,0.24114,-0.921633,0.00416374,4.49842,-227.604,-93.8396,555.874,0.405845,4.49842,4.457,1.809,1.686,0.00236294,0.00377706
1.52E+18,17.5478,0.379162,-0.796852,-0.019342,4.41936,-227.919,-93.8914,556.108,0.378688,4.41936,3.41732,1.70529,1.46078,18.3535,0.298735,-1.00937,0.00694146,4.52082,-227.15,-93.6491,555.884,0.405333,4.52082,4.457,1.809,1.686,0.00236159,0.00238197
1.52E+18,17.5253,0.445309,-0.946852,-0.0184894,4.43792,-227.507,-93.6997,556.107,0.376628,4.43792,3.41728,1.70523,1.46044,18.3399,0.342037,-1.14493,0.0097618,4.54398,-226.717,-93.4797,555.905,0.405012,4.54398,4.457,1.809,1.686,0.00239911,0.00394485
1.52E+18,17.5017,0.425546,-0.989092,-0.0234186,4.43101,-227.101,-93.5279,556.124,0.372823,4.43101,3.41733,1.70517,1.46041,18.3256,0.309682,-1.19492,0.00853344,4.56575,-226.296,-93.3159,555.917,0.404882,4.56575,4.457,1.809,1.686,0.00240297,0.00348595
1.52E+18,17.4954,0.338082,-0.925367,-0.0311263,4.44436,-226.685,-93.3586,556.137,0.369715,4.44436,3.41721,1.70518,1.46049,18.3107,0.230318,-1.1305,0.00414741,4.58847,-225.894,-93.1378,555.926,0.405131,4.58847,4.457,1.809,1.686,0.00254543,0.00308999
1.52E+18,17.4663,0.302516,-0.812578,-0.0308992,4.46475,-226.27,-93.1694,556.141,0.372748,4.46475,3.41714,1.70521,1.46026,18.2933,0.19626,-1.01634,0.00128731,4.61027,-225.472,-92.9381,555.925,0.405308,4.61027,4.457,1.809,1.686,0.00240911,0.0027934
1.52E+18,17.4974,0.285817,-0.716728,-0.0360998,4.46614,-225.854,-93.0102,556.149,0.367671,4.46614,3.41725,1.70516,1.46092,18.2746,0.19965,-0.911499,0.000986134,4.63496,-225.111,-92.7788,555.938,0.405381,4.63496,4.457,1.809,1.686,0.00354674,0.00366798
1.52E+18,17.4871,0.288143,-0.649195,-0.0358105,4.50194,-225.425,-92.8246,556.174,0.367953,4.50194,3.41721,1.70524,1.46077,18.2566,0.195137,-0.876754,0.00110334,4.65588,-224.688,-92.6023,555.928,0.405496,4.65588,4.457,1.809,1.686,0.00231652,0.00364469
1.52E+18,17.4697,0.265632,-0.672233,-0.0358588,4.52273,-224.999,-92.6468,556.181,0.368761,4.52273,3.4171,1.70529,1.4608,18.2402,0.16948,-0.912905,0.000624555,4.67937,-224.26,-92.4277,555.924,0.40567,4.67937,4.457,1.809,1.686,0.00245328,0.00345973
1.52E+18,17.4178,0.22087,-0.728337,-0.0393308,4.56744,-224.56,-92.4615,556.187,0.367356,4.56744,3.41709,1.70532,1.46083,18.2243,0.122036,-0.968723,-0.00113439,4.70431,-223.785,-92.2302,555.933,0.405815,4.70431,4.457,1.809,1.686,0.00321847,0.00551939
1.52E+18,17.446,0.153075,-0.751256,-0.0421562,4.58204,-224.129,-92.2867,556.193,0.367547,4.58204,3.41707,1.70531,1.46106,18.207,0.04725,-0.9972,-0.00510676,4.72995,-223.393,-92.0781,555.936,0.4048,4.72995,4.457,1.809,1.686,0.00238707,0.00236454
1.52E+18,17.4182,0.0792901,-0.743914,-0.0433917,4.58355,-223.71,-92.0951,556.201,0.370775,4.58355,3.41708,1.70542,1.46071,18.1887,-0.0426812,-0.991191,-0.00956382,4.75784,-222.961,-91.8939,555.942,0.404832,4.75784,4.457,1.809,1.686,0.00380656,0.00393367
1.52E+18,17.3697,0.00408616,-0.73035,-0.0438965,4.63779,-223.264,-91.8842,556.203,0.375098,4.63779,3.41709,1.70542,1.46041,18.1692,-0.128037,-0.977003,-0.0135852,4.78082,-222.485,-91.6758,555.942,0.405726,4.78082,4.457,1.809,1.686,0.00252087,0.00259653
1.52E+18,17.3815,-0.0595614,-0.721437,-0.0463891,4.62987,-222.844,-91.6957,556.21,0.376124,4.62987,3.41709,1.70542,1.46025,18.1493,-0.20871,-0.974527,-0.01735,4.80545,-222.089,-91.5126,555.943,0.405521,4.80545,4.457,1.809,1.686,0.00308608,0.00439758
1.52E+18,17.3659,-0.128581,-0.715491,-0.0499158,4.66182,-222.399,-91.5055,556.215,0.375759,4.66182,3.41697,1.7054,1.46,18.1274,-0.278743,-0.971453,-0.0206988,4.83168,-221.649,-91.3237,555.945,0.405321,4.83168,4.457,1.809,1.686,0.00354049,0.0035658
1.52E+18,17.3065,-0.200391,-0.701793,-0.0553154,4.70691,-221.939,-91.3173,556.228,0.373155,4.70691,3.41695,1.70536,1.45966,18.104,-0.341959,-0.97273,-0.0234546,4.85897,-221.161,-91.111,555.942,0.405312,4.85897,4.457,1.809,1.686,0.0024629,0.00466046
1.52E+18,17.3076,-0.255151,-0.722162,-0.0587,4.69141,-221.515,-91.14,556.215,0.371816,4.69141,3.41693,1.70536,1.45955,18.079,-0.40025,-0.983523,-0.025334,4.88815,-220.759,-90.9469,555.94,0.405433,4.88815,4.457,1.809,1.686,0.00233567,0.0035915
1.52E+18,17.2485,-0.314299,-0.722506,-0.0604588,4.74505,-221.047,-90.9442,556.226,0.372278,4.74505,3.41683,1.70533,1.4591,18.0521,-0.455553,-0.995263,-0.027175,4.91677,-220.264,-90.7325,555.94,0.405794,4.91677,4.457,1.809,1.686,0.00246315,0.00375076
1.52E+18,17.2313,-0.393876,-0.731858,-0.0699031,4.80937,-220.56,-90.7703,556.223,0.364622,4.80937,3.41671,1.70526,1.4591,18.0237,-0.504593,-1.00148,-0.0291646,4.94699,-219.8,-90.5343,555.941,0.405594,4.94699,4.457,1.809,1.686,0.00287809,0.00390971
1.52E+18,17.26,-0.457915,-0.703123,-0.0756333,4.81553,-220.102,-90.6058,556.24,0.360037,4.81553,3.41665,1.70519,1.459,17.995,-0.545258,-0.991558,-0.0308452,4.97765,-219.405,-90.3715,555.939,0.405078,4.97765,4.457,1.809,1.686,0.00232607,0.0023707
1.52E+18,17.1807,-0.468066,-0.682656,-0.0699201,4.83729,-219.652,-90.3921,556.255,0.366518,4.83729,3.4167,1.70515,1.45858,17.967,-0.575195,-0.986128,-0.0313516,5.00929,-218.901,-90.1534,555.937,0.405346,5.00929,4.457,1.809,1.686,0.00246033,0.00373832
1.52E+18,17.137,-0.453448,-0.679286,-0.0633108,4.84943,-219.208,-90.1726,556.253,0.372942,4.84943,3.41657,1.70491,1.45764,17.9396,-0.591632,-0.981894,-0.0309893,5.0371,-218.429,-89.9554,555.935,0.405519,5.0371,4.457,1.809,1.686,0.00242096,0.00384643
1.52E+18,17.1028,-0.447403,-0.655472,-0.0633478,4.85963,-218.758,-89.9657,556.273,0.372504,4.85963,3.41663,1.70479,1.45771,17.9138,-0.601963,-0.979806,-0.0302376,5.06904,-217.965,-89.7601,555.933,0.405864,5.06904,4.457,1.809,1.686,0.00241251,0.00380184
1.52E+18,17.1062,-0.447868,-0.641399,-0.062043,4.90885,-218.281,-89.7576,556.274,0.373188,4.90885,3.41671,1.70463,1.4579,17.8893,-0.608031,-0.969518,-0.0286775,5.09633,-217.512,-89.5694,555.93,0.406808,5.09633,4.457,1.809,1.686,0.00307894,0.00296975
1.52E+18,17.0922,-0.443225,-0.601731,-0.0600463,4.96583,-217.794,-89.5477,556.305,0.374137,4.96583,3.41678,1.70448,1.45778,17.8675,-0.605318,-0.96366,-0.0256122,5.13364,-217.031,-89.3652,555.926,0.408823,5.13364,4.457,1.809,1.686,0.00235205,0.0035871
1.52E+18,17.0614,-0.423479,-0.562211,-0.058429,4.96462,-217.338,-89.3391,556.341,0.374613,4.96462,3.41669,1.70437,1.45765,17.8492,-0.598057,-0.963098,-0.0223685,5.16474,-216.56,-89.1632,555.922,0.41093,5.16474,4.457,1.809,1.686,0.00306645,0.0043088
1.52E+18,17.0392,-0.440028,-0.541809,-0.0623374,4.9895,-216.858,-89.1588,556.357,0.369646,4.9895,3.41648,1.70425,1.45744,17.8325,-0.589388,-0.962104,-0.0202796,5.1956,-216.086,-88.9587,555.918,0.411944,5.1956,4.457,1.809,1.686,0.00323494,0.00382685
1.52E+18,17.0298,-0.409884,-0.527394,-0.0530894,5.0259,-216.383,-88.9384,556.36,0.377367,5.0259,3.41627,1.70417,1.457,17.8186,-0.572746,-0.956794,-0.018412,5.2242,-215.609,-88.7537,555.912,0.412282,5.2242,4.457,1.809,1.686,0.00236742,0.00394096
1.52E+18,17.0139,-0.396812,-0.529605,-0.0542551,5.02795,-215.916,-88.7508,556.351,0.374189,5.02795,3.41611,1.70415,1.45661,17.8085,-0.543939,-0.956019,-0.0152916,5.24555,-215.143,-88.551,555.906,0.413392,5.24555,4.457,1.809,1.686,0.00235266,0.00352158
1.52E+18,16.9854,-0.375268,-0.523029,-0.0521065,5.0572,-215.435,-88.557,556.363,0.373942,5.0572,3.41633,1.70397,1.45856,17.8002,-0.508533,-0.966576,-0.0118702,5.2709,-214.65,-88.3382,555.901,0.414408,5.2709,4.457,1.809,1.686,0.00237855,0.00375756
1.52E+18,16.964,-0.331352,-0.533041,-0.0455658,5.06543,-214.968,-88.3506,556.356,0.377839,5.06543,3.4162,1.70387,1.45849,17.7941,-0.465282,-0.973857,-0.00841799,5.29215,-214.167,-88.1286,555.896,0.415193,5.29215,4.457,1.809,1.686,0.00233553,0.00257054
1.52E+18,16.9632,-0.27133,-0.53709,-0.039484,5.0794,-214.5,-88.1329,556.349,0.381007,5.0794,3.41614,1.7038,1.45876,17.7907,-0.413114,-0.974893,-0.00485677,5.31967,-213.698,-87.9214,555.892,0.415848,5.31967,4.457,1.809,1.686,0.0023813,0.00436503
1.52E+18,16.9395,-0.220465,-0.546293,-0.0374658,5.10635,-214.018,-87.9277,556.336,0.379761,5.10635,3.41607,1.70375,1.45892,17.7897,-0.357095,-0.973053,-0.000955485,5.3449,-213.196,-87.7052,555.889,0.416481,5.3449,4.457,1.809,1.686,0.00241678,0.00421114
1.52E+18,16.9625,-0.174669,-0.533511,-0.0355414,5.18068,-213.506,-87.7102,556.345,0.378778,5.18068,3.41578,1.70367,1.45851,17.7906,-0.301183,-0.973152,0.00308921,5.37412,-212.709,-87.4898,555.886,0.417617,5.37412,4.457,1.809,1.686,0.00240003,0.00390229
1.52E+18,16.9783,-0.113213,-0.557817,-0.0310084,5.23043,-213.005,-87.4848,556.321,0.380247,5.23043,3.41567,1.7036,1.4584,17.7928,-0.239276,-0.978727,0.0072754,5.4006,-212.22,-87.272,555.88,0.418738,5.4006,4.457,1.809,1.686,0.00244369,0.00414593
1.52E+18,16.9835,-0.017567,-0.57416,-0.018799,5.25734,-212.525,-87.235,556.31,0.389245,5.25734,3.41554,1.70355,1.45845,17.7963,-0.175664,-0.986629,0.0111413,5.4331,-211.727,-87.055,555.878,0.419384,5.4331,4.457,1.809,1.686,0.00236216,0.0037363
1.52E+18,17.0167,0.0158884,-0.588117,-0.0207923,5.30544,-212.007,-87.0326,556.304,0.384377,5.30544,3.41541,1.70347,1.45858,17.8014,-0.115383,-0.99816,0.0146589,5.46392,-211.245,-86.8412,555.875,0.420034,5.46392,4.457,1.809,1.686,0.00235952,0.00373259
1.52E+18,17.0235,0.0620256,-0.588532,-0.0218006,5.353,-211.491,-86.8126,556.314,0.380826,5.353,3.41527,1.70336,1.45865,17.8072,-0.0590004,-1.01156,0.0180759,5.48909,-210.734,-86.6138,555.873,0.42092,5.48909,4.457,1.809,1.686,0.00339165,0.00305192
1.52E+18,17.0628,0.0990025,-0.611918,-0.0209617,5.42428,-210.958,-86.5844,556.306,0.379716,5.42428,3.41514,1.70331,1.45878,17.8131,-0.0123579,-1.02803,0.0206,5.51142,-210.235,-86.3911,555.873,0.421497,5.51142,4.457,1.809,1.686,0.00234293,0.00418504
1.52E+18,17.0635,0.141878,-0.625358,-0.0221738,5.40285,-210.478,-86.3594,556.304,0.377288,5.40285,3.41518,1.70305,1.4609,17.8196,0.0228225,-1.03988,0.0219573,5.54148,-209.746,-86.1714,555.873,0.421653,5.54148,4.457,1.809,1.686,0.00276508,0.00416336
1.52E+18,17.0452,0.151584,-0.634589,-0.0224528,5.40866,-209.975,-86.1536,556.297,0.376182,5.40866,3.4148,1.70294,1.46018,17.8255,0.0521443,-1.04442,0.0228985,5.572,-209.228,-85.9387,555.87,0.421773,5.572,4.457,1.809,1.686,0.00233078,0.00246106
1.52E+18,17.0352,0.163808,-0.632406,-0.0231379,5.40529,-209.479,-85.9429,556.296,0.374964,5.40529,3.41475,1.70286,1.46031,17.8315,0.0779579,-1.0439,0.0242108,5.599,-208.723,-85.7095,555.867,0.422569,5.599,4.457,1.809,1.686,0.00362639,0.00384289
1.52E+18,17.0593,0.194692,-0.63214,-0.019853,5.43678,-208.971,-85.7067,556.295,0.377729,5.43678,3.41463,1.70272,1.46028,17.8374,0.103845,-1.04439,0.0252803,5.62677,-208.229,-85.485,555.865,0.423141,5.62677,4.457,1.809,1.686,0.00253235,0.00508347
1.52E+18,17.0478,0.218052,-0.627198,-0.0142932,5.46201,-208.462,-85.4753,556.293,0.382897,5.46201,3.41456,1.70263,1.46043,17.8427,0.126101,-1.03806,0.0256408,5.65469,-207.704,-85.2485,555.864,0.423117,5.65469,4.457,1.809,1.686,0.00246528,0.00365627
1.52E+18,17.0546,0.214819,-0.601346,-0.0175386,5.5094,-207.931,-85.2609,556.296,0.379456,5.5094,3.41454,1.7026,1.46073,17.8471,0.145399,-1.01736,0.0260952,5.67937,-207.185,-85.0141,555.862,0.423398,5.67937,4.457,1.809,1.686,0.00312953,0.00473059
1.52E+18,17.0497,0.217615,-0.582669,-0.015446,5.50887,-207.423,-85.0496,556.292,0.38132,5.50887,3.41438,1.70251,1.4605,17.8505,0.165912,-0.994862,0.0269786,5.70002,-206.677,-84.7838,555.861,0.424054,5.70002,4.457,1.809,1.686,0.00238732,0.0023589
1.52E+18,17.1127,0.196054,-0.549726,-0.0225765,5.52242,-206.9,-84.8586,556.303,0.373982,5.52242,3.41428,1.70248,1.45998,17.852,0.18611,-0.973836,0.0275026,5.71927,-206.227,-84.5783,555.861,0.424371,5.71927,4.457,1.809,1.686,0.00376217,0.00400416
1.52E+18,17.0759,0.234246,-0.560531,-0.00957146,5.58267,-206.372,-84.5958,556.265,0.386996,5.58267,3.41429,1.7024,1.46095,17.8514,0.199845,-0.948364,0.0276168,5.7328,-205.656,-84.3243,555.856,0.424525,5.7328,4.457,1.809,1.686,0.00233305,0.00435201
1.52E+18,17.0567,0.247327,-0.562812,-0.00328528,5.60147,-205.853,-84.3614,556.236,0.393438,5.60147,3.41425,1.7023,1.46125,17.8485,0.214167,-0.923663,0.0282105,5.74454,-205.123,-84.0825,555.852,0.425299,5.74454,4.457,1.809,1.686,0.00267814,0.00250438
1.52E+18,17.0599,0.234227,-0.540737,-0.00872571,5.63481,-205.315,-84.147,556.241,0.388206,5.63481,3.414,1.7023,1.4608,17.8433,0.225807,-0.908104,0.0283929,5.75727,-204.603,-83.8479,555.851,0.425737,5.75727,4.457,1.809,1.686,0.00239453,0.00401027
1.52E+18,17.0663,0.219648,-0.524406,-0.0095797,5.64628,-204.787,-83.9358,556.245,0.387665,5.64628,3.41419,1.7023,1.46165,17.8377,0.23452,-0.899213,0.028098,5.7718,-204.096,-83.6194,555.848,0.425786,5.7718,4.457,1.809,1.686,0.00274492,0.00309021
1.52E+18,17.0324,0.214711,-0.496194,-0.0104714,5.64303,-204.27,-83.7128,556.259,0.3874,5.64303,3.41442,1.70223,1.4621,17.8316,0.239946,-0.888708,0.0280311,5.78537,-203.558,-83.3749,555.844,0.426394,5.78537,4.457,1.809,1.686,0.00274064,0.00424827
1.52E+18,17.0522,0.203391,-0.485267,-0.0130176,5.68599,-203.731,-83.4862,556.249,0.385477,5.68599,3.41423,1.70215,1.46182,17.8252,0.24263,-0.870285,0.0279647,5.79486,-203.049,-83.145,555.841,0.427001,5.79486,4.457,1.809,1.686,0.00255559,0.00533346
1.52E+18,17.025,0.256731,-0.440677,0.00039303,5.69363,-203.228,-83.2018,556.28,0.399722,5.69363,3.41419,1.70205,1.46177,17.8175,0.243849,-0.857337,0.0272979,5.80573,-202.51,-82.8995,555.838,0.427221,5.80573,4.457,1.809,1.686,0.00258749,0.00429176
1.52E+18,17.0268,0.310056,-0.46644,0.0104887,5.72282,-202.715,-82.9128,556.251,0.410515,5.72282,3.41416,1.702,1.46245,17.8097,0.247596,-0.853925,0.026866,5.82066,-201.985,-82.6592,555.837,0.427546,5.82066,4.457,1.809,1.686,0.00239609,0.00469479
1.52E+18,17.0283,0.332925,-0.483971,0.0169543,5.72454,-202.202,-82.656,556.229,0.417728,5.72454,3.41404,1.70194,1.46203,17.8023,0.246,-0.850925,0.0269317,5.84068,-201.471,-82.4275,555.836,0.428425,5.84068,4.457,1.809,1.686,0.00247824,0.00391635
1.52E+18,17.0106,0.324955,-0.472325,0.0147698,5.75204,-201.666,-82.4162,556.228,0.41665,5.75204,3.41406,1.70181,1.46205,17.7955,0.240985,-0.838982,0.0263808,5.85694,-200.927,-82.1795,555.834,0.429037,5.85694,4.457,1.809,1.686,0.00262529,0.00376788
1.52E+18,17.0006,0.340103,-0.478694,0.0212372,5.76063,-201.149,-82.1547,556.209,0.424357,5.76063,3.414,1.70171,1.4615,17.7906,0.233714,-0.828465,0.0252795,5.88412,-200.396,-81.9357,555.83,0.429215,5.88412,4.457,1.809,1.686,0.00344938,0.00458857
1.52E+18,17.0052,0.362619,-0.470136,0.0224601,5.77044,-200.633,-81.8871,556.21,0.426745,5.77044,3.41398,1.70154,1.4618,17.7874,0.222376,-0.823139,0.0237522,5.91393,-199.874,-81.7011,555.827,0.428881,5.91393,4.457,1.809,1.686,0.00243929,0.00372068
1.52E+18,17.055,0.357079,-0.475754,0.022897,5.7761,-200.108,-81.6431,556.191,0.428441,5.7761,3.41395,1.70156,1.46165,17.7858,0.209779,-0.815406,0.0227535,5.93885,-199.394,-81.4832,555.822,0.429151,5.93885,4.457,1.809,1.686,0.00235525,0.00292327
1.52E+18,17.029,0.381527,-0.47277,0.0289407,5.75597,-199.609,-81.3757,556.182,0.435812,5.75597,3.41394,1.70149,1.46199,17.7866,0.196433,-0.808449,0.0215588,5.95635,-198.856,-81.2388,555.814,0.429323,5.95635,4.457,1.809,1.686,0.00235151,0.00379967
1.52E+18,17.0151,0.397786,-0.46491,0.0307688,5.76085,-199.096,-81.1104,556.185,0.438957,5.76085,3.41387,1.70142,1.46182,17.7884,0.181368,-0.808231,0.0203908,5.96938,-198.317,-80.9948,555.809,0.429473,5.96938,4.457,1.809,1.686,0.00238761,0.00330987
1.52E+18,17.0108,0.391136,-0.46942,0.0273498,5.77896,-198.569,-80.8577,556.187,0.437121,5.77896,3.41383,1.70138,1.46177,17.7913,0.164085,-0.815634,0.0193847,5.98024,-197.779,-80.7475,555.807,0.430053,5.98024,4.457,1.809,1.686,0.0023446,0.00398442
1.52E+18,17.0354,0.381115,-0.467373,0.0230614,5.84271,-198.013,-80.5944,556.193,0.434489,5.84271,3.41375,1.70134,1.46177,17.7953,0.144488,-0.823085,0.0184462,5.99625,-197.239,-80.4996,555.804,0.430762,5.99625,4.457,1.809,1.686,0.00284962,0.00369487
1.52E+18,17.036,0.336714,-0.46745,0.0120491,5.85634,-197.466,-80.3717,556.193,0.425058,5.85634,3.41372,1.70131,1.46169,17.8006,0.125218,-0.830042,0.0172249,6.01134,-196.697,-80.251,555.8,0.431074,6.01134,4.457,1.809,1.686,0.00244934,0.00369936
1.52E+18,17.0418,0.312983,-0.4867,0.0102858,5.87579,-196.923,-80.1264,556.186,0.424887,5.87579,3.4136,1.70118,1.46189,17.8056,0.103592,-0.845658,0.0158764,6.02621,-196.155,-80.0031,555.796,0.431266,6.02621,4.457,1.809,1.686,0.00236184,0.00508123
1.52E+18,17.036,0.270695,-0.50518,0.00198365,5.87914,-196.381,-79.8993,556.183,0.418266,5.87914,3.41363,1.70113,1.46214,17.8098,0.0820082,-0.863571,0.014331,6.03857,-195.612,-79.752,555.796,0.431347,6.03857,4.457,1.809,1.686,0.00269644,0.00444939
1.52E+18,17.01,0.233265,-0.519831,-0.00757464,5.92562,-195.785,-79.6455,556.181,0.410235,5.92562,3.41342,1.70096,1.4618,17.8128,0.0624126,-0.879008,0.0125926,6.04917,-194.996,-79.4689,555.793,0.431109,6.04917,4.457,1.809,1.686,0.00266724,0.0042672
1.52E+18,17.0605,0.228396,-0.529216,-0.0060559,5.95139,-195.265,-79.3994,556.18,0.412747,5.95139,3.41341,1.70106,1.46177,17.8132,0.0492139,-0.891188,0.0115812,6.05544,-194.519,-79.2504,555.792,0.431037,6.05544,4.457,1.809,1.686,0.00499756,0.00400823
1.52E+18,17.0638,0.229355,-0.523245,-0.00217918,5.96893,-194.719,-79.1359,556.194,0.417546,5.96893,3.41317,1.70098,1.46148,17.811,0.0359538,-0.902247,0.0109878,6.05918,-193.972,-79.0018,555.789,0.431291,6.05918,4.457,1.809,1.686,0.00238391,0.00386384
1.52E+18,17.0642,0.202044,-0.501829,-0.00871698,5.98695,-194.159,-78.9011,556.212,0.411721,5.98695,3.41336,1.70095,1.46115,17.807,0.0268095,-0.902032,0.0105451,6.06914,-193.424,-78.7523,555.787,0.431487,6.06914,4.457,1.809,1.686,0.00258263,0.00410156
1.52E+18,17.0445,0.189669,-0.488552,-0.00833129,5.97163,-193.621,-78.6604,556.211,0.412777,5.97163,3.41328,1.70092,1.46103,17.8005,0.0164107,-0.888825,0.00975531,6.07964,-192.875,-78.5047,555.786,0.431312,6.07964,4.457,1.809,1.686,0.00236464,0.00237264
1.52E+18,17.0324,0.184861,-0.473462,-0.00935861,5.97113,-193.081,-78.4037,556.212,0.412708,5.97113,3.41325,1.70094,1.46103,17.7929,0.0031247,-0.875224,0.00927941,6.08994,-192.327,-78.2538,555.784,0.431741,6.08994,4.457,1.809,1.686,0.00253738,0.00375209
1.52E+18,17.0149,0.17144,-0.470431,-0.010844,5.97172,-192.536,-78.1582,556.199,0.411957,5.97172,3.41324,1.7009,1.46106,17.7837,-0.00607249,-0.862355,0.00979127,6.09896,-191.776,-78.0014,555.781,0.432937,6.09896,4.457,1.809,1.686,0.00240225,0.00371687
1.52E+18,17.0028,0.15812,-0.48482,-0.0122871,5.98158,-191.984,-77.9153,556.179,0.410934,5.98158,3.4134,1.70066,1.46068,17.7734,-0.00981081,-0.86147,0.0105752,6.11134,-191.226,-77.7493,555.776,0.434098,6.11134,4.457,1.809,1.686,0.00234093,0.00356259
1.52E+18,17.0051,0.123103,-0.485819,-0.0209767,6.01838,-191.408,-77.6825,556.185,0.402796,6.01838,3.41338,1.70063,1.46065,17.7626,-0.0129243,-0.873826,0.011307,6.1215,-190.675,-77.4926,555.773,0.435343,6.1215,4.457,1.809,1.686,0.00245371,0.00392698
1.52E+18,17.0413,0.0956109,-0.473119,-0.0256021,6.10487,-190.802,-77.4307,556.207,0.398565,6.10487,3.41357,1.7005,1.46232,17.7509,-0.0155,-0.885284,0.0122168,6.136,-190.123,-77.2377,555.773,0.436615,6.136,4.457,1.809,1.686,0.00352424,0.00366525
1.52E+18,17.0112,0.0602118,-0.486063,-0.031489,6.07682,-190.253,-77.2088,556.194,0.393298,6.07682,3.41363,1.7005,1.46224,17.738,-0.0202239,-0.886238,0.0130195,6.14256,-189.571,-76.9807,555.773,0.438015,6.14256,4.457,1.809,1.686,0.0024144,0.0046374
1.52E+18,17.0111,0.0555434,-0.482472,-0.0268996,6.10054,-189.686,-76.9468,556.192,0.398409,6.10054,3.41361,1.70044,1.46217,17.7245,-0.0209467,-0.882444,0.0136769,6.15136,-189.018,-76.7204,555.771,0.439186,6.15136,4.457,1.809,1.686,0.0023305,0.00465289
1.52E+18,17.0181,0.0641399,-0.482742,-0.0236112,6.12997,-189.119,-76.6724,556.178,0.402079,6.12997,3.41358,1.70034,1.46201,17.7117,-0.0202549,-0.871839,0.0148418,6.15599,-188.466,-76.4613,555.768,0.440729,6.15599,4.457,1.809,1.686,0.00302038,0.00567507
1.52E+18,17.0007,0.0151338,-0.501853,-0.0327963,6.12373,-188.55,-76.459,556.149,0.393359,6.12373,3.41354,1.70001,1.46147,17.6997,-0.0183566,-0.866295,0.0164265,6.16084,-187.913,-76.1991,555.764,0.442792,6.16084,4.457,1.809,1.686,0.00267674,0.00389581
1.52E+18,16.976,0.00192662,-0.492963,-0.0302574,6.10458,-188.001,-76.2183,556.155,0.396182,6.10458,3.41348,1.6999,1.4606,17.6887,-0.0119769,-0.86848,0.0173503,6.17842,-187.359,-75.9346,555.759,0.443996,6.17842,4.457,1.809,1.686,0.00358876,0.00421643
1.52E+18,16.9656,0.0200804,-0.490119,-0.0253285,6.10662,-187.449,-75.95,556.164,0.400991,6.10662,3.41349,1.69984,1.46059,17.6807,0.00273315,-0.880276,0.0186266,6.20626,-186.803,-75.6685,555.753,0.445146,6.20626,4.457,1.809,1.686,0.0023359,0.0038517
1.52E+18,16.9505,0.0645259,-0.513747,-0.0126334,6.10117,-186.911,-75.6606,556.156,0.413502,6.10117,3.41376,1.69965,1.46066,17.6777,0.0173222,-0.902907,0.0205593,6.25356,-186.242,-75.4011,555.746,0.44691,6.25356,4.457,1.809,1.686,0.00308896,0.00693937
1.52E+18,16.9538,0.0934945,-0.530642,-0.00651665,6.12274,-186.356,-75.3713,556.158,0.419875,6.12274,3.41366,1.69972,1.46037,17.6794,0.0246684,-0.928785,0.022082,6.28354,-185.679,-75.1321,555.74,0.448662,6.28354,4.457,1.809,1.686,0.0033593,0.00447698
1.52E+18,16.9618,0.137609,-0.57425,0.00142823,6.15173,-185.797,-75.0777,556.139,0.427384,6.15173,3.41348,1.69971,1.46029,17.6841,0.0462768,-0.958757,0.0234922,6.29713,-185.113,-74.8599,555.735,0.449693,6.29713,4.457,1.809,1.686,0.00236197,0.00353541
1.52E+18,16.9739,0.190258,-0.550704,0.00616848,6.18495,-185.238,-74.7744,556.14,0.431743,6.18495,3.41335,1.70003,1.45972,17.6889,0.0674547,-0.940017,0.0248051,6.30249,-184.549,-74.5886,555.73,0.450627,6.30249,4.457,1.809,1.686,0.002388,0.00395802
1.52E+18,16.9782,0.208191,-0.492975,0.00917068,6.20064,-184.673,-74.5043,556.135,0.434541,6.20064,3.41333,1.69999,1.45976,17.6942,0.0864349,-0.879468,0.025713,6.30972,-183.984,-74.317,555.725,0.4514,6.30972,4.457,1.809,1.686,0.0025653,0.00289174
1.52E+18,16.9871,0.22891,-0.445117,0.00880342,6.22018,-184.103,-74.2334,556.122,0.433781,6.22018,3.41332,1.69995,1.46013,17.7019,0.110041,-0.824163,0.0267863,6.31633,-183.418,-74.0438,555.717,0.452165,6.31633,4.457,1.809,1.686,0.00271458,0.00281074
1.52E+18,16.9946,0.269106,-0.423142,0.0167153,6.22829,-183.545,-73.9477,556.107,0.44121,6.22829,3.41355,1.69993,1.46033,17.7116,0.130809,-0.79374,0.0279684,6.32397,-182.851,-73.7752,555.708,0.452912,6.32397,4.457,1.809,1.686,0.00352648,0.00455839
1.52E+18,17.0207,0.291436,-0.438131,0.0195102,6.26661,-182.971,-73.657,556.093,0.44434,6.26661,3.41394,1.69994,1.46045,17.7229,0.142206,-0.805886,0.0284984,6.33196,-182.286,-73.5,555.698,0.453796,6.33196,4.457,1.809,1.686,0.00266064,0.0045848
1.52E+18,17.0255,0.309292,-0.489688,0.0192108,6.25756,-182.413,-73.3841,556.093,0.444033,6.25756,3.41386,1.69991,1.46049,17.7364,0.158905,-0.868196,0.0291273,6.34317,-181.718,-73.2236,555.689,0.454449,6.34317,4.457,1.809,1.686,0.00237656,0.00408412
1.52E+18,17.0312,0.312771,-0.556629,0.0176638,6.24984,-181.845,-73.1267,556.098,0.442311,6.24984,3.41376,1.69989,1.46013,17.7511,0.179783,-0.949385,0.0302108,6.35447,-181.148,-72.9451,555.683,0.455406,6.35447,4.457,1.809,1.686,0.00235632,0.00493109
1.52E+18,17.0478,0.315139,-0.600185,0.0181603,6.27793,-181.264,-72.8622,556.098,0.442764,6.27793,3.41379,1.69988,1.46018,17.7643,0.200676,-0.998242,0.031405,6.36295,-180.578,-72.6639,555.68,0.456603,6.36295,4.457,1.809,1.686,0.00267562,0.00413795
1.52E+18,17.0676,0.338363,-0.588034,0.0173269,6.30581,-180.688,-72.5773,556.103,0.441903,6.30581,3.41385,1.69987,1.46013,17.776,0.22302,-0.994495,0.032192,6.37033,-180.009,-72.3828,555.676,0.457388,6.37033,4.457,1.809,1.686,0.00238095,0.00358007
1.52E+18,17.0643,0.380963,-0.550515,0.0229544,6.29111,-180.137,-72.2863,556.099,0.447286,6.29111,3.41383,1.69985,1.46015,17.7865,0.245407,-0.956083,0.0331947,6.37524,-179.439,-72.1052,555.67,0.458157,6.37524,4.457,1.809,1.686,0.00236167,0.00385917
1.52E+18,17.0719,0.367352,-0.520117,0.0163435,6.29579,-179.556,-72.0329,556.099,0.440973,6.29579,3.41384,1.69983,1.46016,17.7958,0.261215,-0.933007,0.0345307,6.3853,-178.869,-71.8247,555.663,0.459766,6.3853,4.457,1.809,1.686,0.00274491,0.00435283
1.52E+18,17.0875,0.392482,-0.517842,0.0223172,6.32146,-178.987,-71.7316,556.101,0.447751,6.32146,3.41377,1.69981,1.4598,17.8038,0.271374,-0.938529,0.0356986,6.38841,-178.301,-71.54,555.657,0.461695,6.38841,4.457,1.809,1.686,0.0037461,0.00353083
1.52E+18,17.0902,0.40537,-0.523108,0.0269678,6.32075,-178.425,-71.441,556.112,0.453458,6.32075,3.41375,1.69979,1.45974,17.8106,0.279835,-0.959094,0.0365481,6.396,-177.734,-71.2508,555.653,0.463574,6.396,4.457,1.809,1.686,0.00254645,0.00405136
1.52E+18,17.1229,0.420143,-0.552328,0.0362547,6.37119,-177.837,-71.133,556.099,0.463884,6.37119,3.41372,1.69973,1.45979,17.8155,0.282868,-0.978376,0.0374755,6.39622,-177.165,-70.9645,555.652,0.465613,6.39622,4.457,1.809,1.686,0.00234268,0.00285008
1.52E+18,17.1307,0.419653,-0.562158,0.0350746,6.37571,-177.263,-70.8458,556.095,0.463972,6.37571,3.41372,1.69972,1.4598,17.8185,0.287292,-0.986063,0.0386722,6.40043,-176.598,-70.674,555.65,0.46807,6.40043,4.457,1.809,1.686,0.00240403,0.00384378
1.52E+18,17.1352,0.42134,-0.555484,0.0340679,6.37673,-176.69,-70.5615,556.097,0.46397,6.37673,3.41371,1.69972,1.45977,17.8201,0.295808,-0.98416,0.0400609,6.40307,-176.031,-70.3842,555.647,0.470441,6.40307,4.457,1.809,1.686,0.00382807,0.00465803
1.52E+18,17.1672,0.425101,-0.568179,0.03052,6.42766,-176.092,-70.2612,556.08,0.46145,6.42766,3.41363,1.69968,1.45977,17.8206,0.302956,-0.98228,0.0417958,6.40972,-175.462,-70.0938,555.646,0.473185,6.40972,4.457,1.809,1.686,0.0029504,0.00475811
1.52E+18,17.1626,0.437984,-0.564535,0.0325772,6.41257,-175.53,-69.9667,556.084,0.464558,6.41257,3.41385,1.69969,1.46025,17.821,0.312191,-0.984189,0.0440711,6.41678,-174.894,-69.7999,555.644,0.476497,6.41678,4.457,1.809,1.686,0.00234265,0.00445014
1.52E+18,17.1518,0.443627,-0.546329,0.0319843,6.39255,-174.97,-69.6801,556.096,0.465078,6.39255,3.41411,1.69966,1.46224,17.821,0.31913,-0.980246,0.0460186,6.40993,-174.326,-69.5069,555.641,0.479545,6.40993,4.457,1.809,1.686,0.00234497,0.00351702
1.52E+18,17.1307,0.489111,-0.529954,0.0370607,6.36086,-174.437,-69.3585,556.107,0.471381,6.36086,3.41421,1.69965,1.46264,17.82,0.327853,-0.974587,0.0494185,6.41058,-173.76,-69.2096,555.64,0.484155,6.41058,4.457,1.809,1.686,0.002651,0.00490504
1.52E+18,17.1168,0.506528,-0.534592,0.0391235,6.34373,-173.89,-69.0531,556.1,0.474992,6.34373,3.41399,1.69959,1.46295,17.818,0.335266,-0.971153,0.0529267,6.3994,-173.197,-68.9076,555.641,0.489188,6.3994,4.457,1.809,1.686,0.00233491,0.00406117
1.52E+18,17.0999,0.496085,-0.529848,0.0379067,6.32326,-173.333,-68.7719,556.094,0.475374,6.32326,3.41392,1.69956,1.46304,17.8136,0.339492,-0.958539,0.0564104,6.39404,-172.635,-68.6071,555.643,0.494256,6.39404,4.457,1.809,1.686,0.00277639,0.00343017
1.52E+18,17.0897,0.456362,-0.524051,0.0272126,6.31806,-172.758,-68.5126,556.079,0.466349,6.31806,3.4138,1.69948,1.46286,17.8081,0.350972,-0.936396,0.0584874,6.38655,-172.077,-68.2989,555.645,0.497977,6.38655,4.457,1.809,1.686,0.00245683,0.00262935
1.52E+18,17.0775,0.490295,-0.503349,0.0335161,6.31588,-172.214,-68.1944,556.077,0.473913,6.31588,3.41378,1.69945,1.46288,17.8021,0.369105,-0.907902,0.0606102,6.39606,-171.522,-67.9917,555.648,0.501359,6.39606,4.457,1.809,1.686,0.00234002,0.003669
1.52E+18,17.0615,0.513492,-0.491261,0.0379255,6.30824,-171.67,-67.8842,556.067,0.479709,6.30824,3.41379,1.69946,1.46304,17.7957,0.388013,-0.881326,0.0639532,6.39114,-170.968,-67.6806,555.652,0.506095,6.39114,4.457,1.809,1.686,0.00235049,0.00358224
1.52E+18,17.0423,0.535813,-0.470696,0.0412189,6.29274,-171.131,-67.5727,556.064,0.484538,6.29274,3.41381,1.69946,1.46312,17.7903,0.406271,-0.853526,0.0679085,6.40195,-170.414,-67.3661,555.655,0.511571,6.40195,4.457,1.809,1.686,0.00267154,0.00373043
1.52E+18,17.0432,0.540295,-0.476451,0.0402691,6.31907,-170.567,-67.2666,556.043,0.485236,6.31907,3.41378,1.69941,1.46323,17.7844,0.424078,-0.833185,0.0717937,6.39881,-169.863,-67.0501,555.66,0.517091,6.39881,4.457,1.809,1.686,0.00247594,0.00275553
1.52E+18,17.0355,0.560197,-0.468021,0.043787,6.3256,-170.019,-66.943,556.045,0.490729,6.3256,3.41383,1.69943,1.46343,17.7765,0.438148,-0.820251,0.0756255,6.38562,-169.313,-66.7305,555.667,0.522892,6.38562,4.457,1.809,1.686,0.00252176,0.0044745
1.52E+18,17.0207,0.566424,-0.458875,0.0441133,6.31419,-169.475,-66.6316,556.053,0.49321,6.31419,3.41418,1.69915,1.46317,17.767,0.453664,-0.812256,0.0805522,6.37973,-168.768,-66.4065,555.673,0.530011,6.37973,4.457,1.809,1.686,0.00239547,0.00397922
1.52E+18,17.0267,0.577956,-0.456483,0.0451121,6.34437,-168.915,-66.3034,556.055,0.496438,6.34437,3.41414,1.6991,1.46296,17.7556,0.473708,-0.808872,0.0857307,6.37068,-168.228,-66.0765,555.677,0.537432,6.37068,4.457,1.809,1.686,0.00242551,0.0040596
1.52E+18,17.0374,0.594052,-0.465698,0.0491458,6.37894,-168.355,-65.9646,556.049,0.502891,6.37894,3.41417,1.69903,1.46277,17.7426,0.497314,-0.80849,0.0912009,6.3753,-167.693,-65.7395,555.682,0.545343,6.3753,4.457,1.809,1.686,0.00244267,0.00400068
1.52E+18,17.0316,0.583642,-0.470838,0.0491736,6.38148,-167.796,-65.6569,556.049,0.505163,6.38148,3.41416,1.69901,1.46282,17.7292,0.526224,-0.81072,0.0959942,6.38188,-167.158,-65.3985,555.687,0.552355,6.38188,4.457,1.809,1.686,0.00281957,0.00363906
1.52E+18,17.0192,0.602285,-0.463101,0.0531008,6.37221,-167.251,-65.3326,556.061,0.510818,6.37221,3.41414,1.69898,1.46286,17.7153,0.564214,-0.813148,0.100165,6.38331,-166.623,-65.0567,555.689,0.558206,6.38331,4.457,1.809,1.686,0.00235817,0.00388129
1.52E+18,17.0031,0.631506,-0.455305,0.0568958,6.36255,-166.708,-65.0051,556.068,0.515927,6.36255,3.41439,1.69876,1.46279,17.6992,0.610524,-0.809706,0.10478,6.38103,-166.088,-64.7136,555.693,0.564077,6.38103,4.457,1.809,1.686,0.00235179,0.00404122
1.52E+18,16.987,0.67066,-0.464905,0.0573136,6.34931,-166.169,-64.6722,556.06,0.517396,6.34931,3.41451,1.69882,1.46334,17.6816,0.662924,-0.807885,0.109189,6.37364,-165.556,-64.3694,555.696,0.569485,6.37364,4.457,1.809,1.686,0.00240936,0.00374679
1.52E+18,17.0038,0.719482,-0.456404,0.0614881,6.40448,-165.605,-64.3149,556.067,0.522657,6.40448,3.41455,1.69878,1.46383,17.6624,0.717456,-0.80534,0.113298,6.37143,-165.026,-64.023,555.699,0.574616,6.37143,4.457,1.809,1.686,0.00252984,0.00359167
1.52E+18,16.9796,0.778542,-0.451765,0.0724944,6.37361,-165.089,-63.9559,556.069,0.535377,6.37361,3.41454,1.69887,1.46359,17.6423,0.761179,-0.800334,0.116498,6.37156,-164.499,-63.6759,555.701,0.579426,6.37156,4.457,1.809,1.686,0.0023688,0.00278342
1.52E+18,17.0061,0.814155,-0.436489,0.0794797,6.43891,-164.515,-63.5924,556.083,0.544119,6.43891,3.41438,1.6988,1.4624,17.6217,0.807677,-0.797693,0.118942,6.37314,-163.973,-63.3236,555.704,0.583553,6.37314,4.457,1.809,1.686,0.00320935,0.00361115
1.52E+18,16.9895,0.84861,-0.428312,0.0851238,6.42352,-163.981,-63.2494,556.091,0.551485,6.42352,3.41436,1.69882,1.46216,17.6018,0.85599,-0.793893,0.120965,6.37553,-163.449,-62.9695,555.708,0.58724,6.37553,4.457,1.809,1.686,0.00300125,0.00519113
1.52E+18,16.9639,0.910833,-0.43789,0.0950107,6.39473,-163.475,-62.8771,556.074,0.56359,6.39473,3.41434,1.69881,1.46206,17.5829,0.898103,-0.784038,0.123069,6.3733,-162.927,-62.6116,555.71,0.591508,6.3733,4.457,1.809,1.686,0.00279182,0.00399414
1.52E+18,16.9361,0.964933,-0.455109,0.101815,6.36439,-162.967,-62.5145,556.06,0.572497,6.36439,3.41437,1.69883,1.46203,17.5646,0.940602,-0.785426,0.125788,6.37562,-162.405,-62.2543,555.712,0.596282,6.37562,4.457,1.809,1.686,0.00235951,0.00374032
1.52E+18,16.9344,1.01659,-0.468646,0.112059,6.38246,-162.434,-62.1422,556.061,0.584765,6.38246,3.41456,1.69884,1.46296,17.5458,0.984997,-0.799513,0.128027,6.37254,-161.884,-61.8957,555.714,0.600508,6.37254,4.457,1.809,1.686,0.00270465,0.00335152
1.52E+18,16.9002,1.06047,-0.491476,0.114681,6.34806,-161.928,-61.7892,556.063,0.589436,6.34806,3.41472,1.69881,1.46265,17.5284,1.02684,-0.821605,0.129509,6.37156,-161.361,-61.5362,555.717,0.604013,6.37156,4.457,1.809,1.686,0.00244868,0.00580014
1.52E+18,16.8682,1.1326,-0.516607,0.120464,6.31824,-161.434,-61.4105,556.056,0.597351,6.31824,3.4147,1.69884,1.46241,17.5112,1.07522,-0.836016,0.131322,6.3698,-160.843,-61.1702,555.721,0.607981,6.3698,4.457,1.809,1.686,0.0027589,0.00376093
1.52E+18,16.8503,1.17088,-0.520928,0.119384,6.31824,-160.912,-61.055,556.056,0.598351,6.31824,3.4147,1.69884,1.46241,17.4939,1.12247,-0.83689,0.132448,6.37134,-160.326,-60.8053,555.724,0.611192,6.37134,4.457,1.809,1.686,0.00492964,0.000191149
1.52E+18,16.8126,1.23266,-0.49788,0.125732,6.29046,-160.425,-60.6775,556.05,0.60738,6.29046,3.41464,1.69837,1.46312,17.4766,1.15812,-0.803843,0.132767,6.37384,-159.809,-60.44,555.727,0.614156,6.37384,4.457,1.809,1.686,0.00293137,0.00308781
1.52E+18,16.8011,1.24123,-0.437891,0.123262,6.30498,-159.901,-60.3148,556.054,0.608633,6.30498,3.4146,1.69836,1.46309,17.4608,1.17426,-0.745252,0.132485,6.37845,-159.293,-60.0721,555.728,0.617435,6.37845,4.457,1.809,1.686,0.00260056,0.00325222
1.52E+18,16.7613,1.27558,-0.414712,0.124774,6.27155,-159.41,-59.9499,556.044,0.613511,6.27155,3.41458,1.6982,1.46327,17.4477,1.19741,-0.710384,0.132381,6.37866,-158.775,-59.7022,555.727,0.620682,6.37866,4.457,1.809,1.686,0.00440938,0.00465601
1.52E+18,16.7479,1.284,-0.446754,0.122276,6.27155,-158.898,-59.5887,556.044,0.614586,6.27155,3.41458,1.6982,1.46327,17.4417,1.21211,-0.750961,0.131026,6.37826,-158.259,-59.3311,555.721,0.622844,6.37826,4.457,1.809,1.686,0.00235839,8.45E-05
1.52E+18,16.7156,1.32301,-0.547377,0.12614,6.24019,-158.419,-59.2102,556.057,0.622143,6.24019,3.4146,1.69817,1.46335,17.4405,1.22508,-0.87577,0.129086,6.38302,-157.74,-58.9576,555.715,0.624791,6.38302,4.457,1.809,1.686,0.00229516,0.00244581
1.52E+18,16.7137,1.38072,-0.638434,0.135597,6.26177,-157.92,-58.8102,556.085,0.634522,6.26177,3.41461,1.6982,1.46326,17.44,1.2493,-1.0017,0.12757,6.38485,-157.222,-58.5842,555.713,0.626355,6.38485,4.457,1.809,1.686,0.00261462,0.00532835
1.52E+18,16.6766,1.41757,-0.715613,0.142559,6.22302,-157.449,-58.4344,556.087,0.645059,6.22302,3.41461,1.69811,1.46319,17.4421,1.25633,-1.0794,0.124503,6.38925,-156.701,-58.2135,555.718,0.626965,6.38925,4.457,1.809,1.686,0.00244309,0.00358338
1.52E+18,16.651,1.42106,-0.704316,0.142509,6.20357,-156.968,-58.0606,556.074,0.649993,6.20357,3.41463,1.69805,1.46328,17.4489,1.23764,-1.05162,0.120385,6.39238,-156.181,-57.8406,555.722,0.627784,6.39238,4.457,1.809,1.686,0.00266886,0.00377195
1.52E+18,16.6673,1.40328,-0.56647,0.140243,6.24259,-156.457,-57.666,556.109,0.653967,6.24259,3.41459,1.69808,1.46312,17.4597,1.19888,-0.948014,0.115649,6.39227,-155.669,-57.4645,555.718,0.629087,6.39227,4.457,1.809,1.686,0.00260503,0.00396616
1.52E+18,16.6992,1.38574,-0.500333,0.136335,6.28931,-155.942,-57.2582,556.106,0.656683,6.28931,3.4148,1.69816,1.46335,17.474,1.15324,-0.882911,0.11056,6.39684,-155.158,-57.0854,555.711,0.630482,6.39684,4.457,1.809,1.686,0.00295502,0.00402301
1.52E+18,16.7101,1.35503,-0.521323,0.128649,6.28977,-155.441,-56.8772,556.094,0.655136,6.28977,3.41492,1.69814,1.46347,17.4926,1.11208,-0.899067,0.106186,6.40185,-154.646,-56.7048,555.704,0.632261,6.40185,4.457,1.809,1.686,0.00249576,0.00293747
1.52E+18,16.7303,1.33787,-0.598777,0.123165,6.30303,-154.936,-56.4881,556.1,0.655116,6.30303,3.41496,1.69815,1.46346,17.5133,1.07608,-0.989433,0.102764,6.40416,-154.13,-56.3263,555.701,0.634465,6.40416,4.457,1.809,1.686,0.00232849,0.00502331
1.52E+18,16.7425,1.31404,-0.680125,0.119104,6.30303,-154.435,-56.1028,556.1,0.656569,6.30303,3.41496,1.69815,1.46346,17.5315,1.03794,-1.07356,0.0994434,6.4074,-153.616,-55.9453,555.702,0.636801,6.4074,4.457,1.809,1.686,0.00231643,8.08E-05
1.52E+18,16.7683,1.23324,-0.71782,0.105654,6.32091,-153.896,-55.7512,556.081,0.648973,6.32091,3.41503,1.69813,1.46348,17.5469,0.993782,-1.09076,0.0959006,6.41032,-153.105,-55.5624,555.704,0.639133,6.41032,4.457,1.809,1.686,0.00258429,0.0039907
1.52E+18,16.7817,1.19921,-0.69827,0.101442,6.32945,-153.389,-55.3598,556.055,0.650674,6.32945,3.41498,1.69807,1.46334,17.5588,0.949368,-1.04259,0.0928962,6.40874,-152.597,-55.176,555.704,0.641943,6.40874,4.457,1.809,1.686,0.00245077,0.00360139
1.52E+18,16.7875,1.15464,-0.629147,0.0967675,6.32945,-152.885,-54.9752,556.055,0.652024,6.32945,3.41498,1.69807,1.46334,17.5673,0.903355,-0.973257,0.0896928,6.41254,-152.092,-54.7871,555.701,0.644619,6.41254,4.457,1.809,1.686,0.00286841,0.000185524
1.52E+18,16.7573,1.13859,-0.602063,0.0998571,6.28577,-152.42,-54.5879,556.042,0.660661,6.28577,3.41493,1.69806,1.46318,17.5727,0.861795,-0.936533,0.0863656,6.41596,-151.586,-54.3981,555.696,0.646756,6.41596,4.457,1.809,1.686,0.00287442,0.00397154
1.52E+18,16.7512,1.09265,-0.634802,0.0923995,6.28273,-151.913,-54.2187,556.018,0.658078,6.28273,3.41489,1.69805,1.4631,17.5765,0.825531,-0.953168,0.0836376,6.42429,-151.076,-54.0109,555.687,0.648916,6.42429,4.457,1.809,1.686,0.00263223,0.00357323
1.52E+18,16.7394,1.02693,-0.676363,0.0892127,6.27318,-151.397,-53.8703,556.012,0.659521,6.27318,3.41486,1.69805,1.46323,17.5765,0.796193,-0.993234,0.0814053,6.42632,-150.57,-53.6208,555.683,0.651384,6.42632,4.457,1.809,1.686,0.00393638,0.00269741
1.52E+18,16.6962,0.97741,-0.696195,0.0871592,6.32185,-150.863,-53.4798,556.037,0.662363,6.32185,3.41482,1.69802,1.46331,17.5738,0.766172,-1.03359,0.0791165,6.4304,-150.014,-53.1878,555.688,0.654068,6.4304,4.457,1.809,1.686,0.00281426,0.00229669
1.52E+18,16.7685,0.960243,-0.718663,0.0869776,6.35246,-150.347,-53.0817,556.024,0.666067,6.35246,3.41474,1.69798,1.46318,17.5681,0.735368,-1.04054,0.0769175,6.43148,-149.556,-52.8399,555.693,0.655768,6.43148,4.457,1.809,1.686,0.00294932,0.0045869
1.52E+18,16.6858,0.950224,-0.703941,0.0911142,6.36897,-149.857,-52.6556,556.012,0.675658,6.36897,3.41481,1.69825,1.46402,17.5616,0.695799,-1.01439,0.0744232,6.43569,-148.988,-52.3923,555.69,0.658668,6.43569,4.457,1.809,1.686,0.00235378,0.00406199
1.52E+18,16.711,0.848157,-0.653732,0.0695772,6.41221,-149.294,-52.2947,556.022,0.659255,6.41221,3.41477,1.69807,1.46398,17.5548,0.649591,-0.972167,0.071236,6.43857,-148.485,-51.9986,555.689,0.660538,6.43857,4.457,1.809,1.686,0.00288136,0.00338834
1.52E+18,16.7967,0.833594,-0.624102,0.0723949,6.42372,-148.789,-51.8851,556.031,0.666287,6.42372,3.41476,1.69802,1.46392,17.549,0.613921,-0.950412,0.0688013,6.44251,-148.047,-51.6539,555.69,0.662301,6.44251,4.457,1.809,1.686,0.00234938,0.00395726
1.52E+18,16.7022,0.763912,-0.632466,0.0607045,6.36997,-148.289,-51.5347,556.021,0.659118,6.36997,3.41481,1.698,1.46373,17.5448,0.585081,-0.949549,0.0670089,6.44308,-147.497,-51.2145,555.686,0.665054,6.44308,4.457,1.809,1.686,0.00233899,0.00361027
1.52E+18,16.6959,0.76196,-0.643914,0.0619302,6.39603,-147.785,-51.1168,556.02,0.663872,6.39603,3.41471,1.69811,1.46378,17.5419,0.564654,-0.960829,0.0653397,6.44294,-146.98,-50.8065,555.686,0.666952,6.44294,4.457,1.809,1.686,0.00312348,0.00460624
1.52E+18,16.6904,0.747992,-0.662765,0.0581151,6.38607,-147.282,-50.7292,556.009,0.662764,6.38607,3.41479,1.69807,1.46412,17.5415,0.555453,-0.971653,0.064357,6.44984,-146.477,-50.4094,555.682,0.668699,6.44984,4.457,1.809,1.686,0.00232259,0.00303227
1.52E+18,16.7065,0.738308,-0.656002,0.0568244,6.38607,-146.778,-50.3351,556.009,0.664061,6.38607,3.41479,1.69807,1.46412,17.543,0.547127,-0.964746,0.0638206,6.44957,-145.986,-50.0205,555.683,0.670736,6.44957,4.457,1.809,1.686,0.00250127,0.000116995
1.52E+18,16.6964,0.716013,-0.628775,0.0526876,6.39069,-146.264,-49.948,556.01,0.662612,6.39069,3.41477,1.69809,1.46407,17.5464,0.538791,-0.938094,0.0632722,6.45273,-145.472,-49.612,555.681,0.672862,6.45273,4.457,1.809,1.686,0.00289752,0.00424691
1.52E+18,16.6925,0.734839,-0.600296,0.072685,6.38507,-145.786,-49.5305,556.005,0.685453,6.38507,3.4146,1.69871,1.46386,17.5519,0.532859,-0.908078,0.0634107,6.45266,-144.973,-49.2067,555.675,0.675835,6.45266,4.457,1.809,1.686,0.00310086,0.00423955
1.52E+18,16.6958,0.749677,-0.583249,0.0712707,6.3792,-145.301,-49.1196,556.006,0.68645,6.3792,3.4146,1.69871,1.46397,17.5605,0.526795,-0.891921,0.0638913,6.45669,-144.474,-48.8075,555.673,0.678738,6.45669,4.457,1.809,1.686,0.00278641,0.00346285
1.52E+18,16.7212,0.726359,-0.567743,0.0655342,6.40623,-144.778,-48.725,556.021,0.683187,6.40623,3.41457,1.6987,1.46403,17.5713,0.516635,-0.897408,0.0630015,6.45186,-143.972,-48.4085,555.668,0.680355,6.45186,4.457,1.809,1.686,0.00244722,0.00424672
1.52E+18,16.7596,0.73247,-0.587061,0.0668354,6.42689,-144.279,-48.3071,556.015,0.687009,6.42689,3.41461,1.69866,1.46404,17.584,0.507794,-0.913584,0.0617562,6.4414,-143.485,-48.0151,555.665,0.681666,6.4414,4.457,1.809,1.686,0.00274227,0.0044075
1.52E+18,16.7516,0.765375,-0.599989,0.07726,6.41497,-143.808,-47.8748,556.01,0.699931,6.41497,3.41454,1.69864,1.46385,17.5961,0.507958,-0.922991,0.0601592,6.44227,-142.98,-47.5954,555.664,0.682593,6.44227,4.457,1.809,1.686,0.00237251,0.00327768
1.52E+18,16.7813,0.773604,-0.609169,0.0766037,6.41497,-143.318,-47.4612,556.01,0.701578,6.41497,3.41454,1.69864,1.46385,17.6074,0.505303,-0.931468,0.0583399,6.43479,-142.499,-47.1991,555.665,0.683098,6.43479,4.457,1.809,1.686,0.00440009,0.00012906
1.52E+18,16.7579,0.781554,-0.619775,0.0766136,6.38391,-142.844,-47.0542,556.008,0.704047,6.38391,3.41455,1.69867,1.46383,17.6178,0.491784,-0.93964,0.0555618,6.43674,-141.985,-46.7873,555.666,0.682797,6.43674,4.457,1.809,1.686,0.00239029,0.00361374
1.52E+18,16.7501,0.797814,-0.616206,0.07717,6.35934,-142.375,-46.6396,556.01,0.70706,6.35934,3.41459,1.69868,1.46402,17.6257,0.476735,-0.936688,0.0511038,6.43346,-141.486,-46.3866,555.666,0.68081,6.43346,4.457,1.809,1.686,0.00266135,0.00396251
1.52E+18,16.7673,0.807299,-0.610861,0.0765985,6.35934,-141.891,-46.2252,556.01,0.708726,6.35934,3.41459,1.69868,1.46402,17.6305,0.466824,-0.926901,0.0472316,6.43899,-141.002,-45.993,555.67,0.679184,6.43899,4.457,1.809,1.686,0.00249294,8.50E-05
1.52E+18,16.7497,0.809547,-0.604144,0.075659,6.35934,-141.408,-45.81,556.01,0.710392,6.35934,3.41459,1.69868,1.46402,17.6312,0.453937,-0.913241,0.0455075,6.42568,-140.495,-45.5766,555.676,0.680077,6.42568,4.457,1.809,1.686,0.00253515,8.56E-05
1.52E+18,16.7816,0.750333,-0.570036,0.061643,6.41163,-140.856,-45.4188,556.035,0.698998,6.41163,3.41457,1.69868,1.46428,17.6272,0.433813,-0.900167,0.0442308,6.40871,-139.997,-45.1732,555.681,0.68141,6.40871,4.457,1.809,1.686,0.00270832,0.00374381
1.52E+18,16.7826,0.742713,-0.560136,0.0605073,6.41163,-140.365,-45.0049,556.035,0.70051,6.41163,3.41457,1.69868,1.46428,17.6192,0.410052,-0.884695,0.0425895,6.40468,-139.504,-44.7753,555.686,0.682407,6.40468,4.457,1.809,1.686,0.00259347,0.00033907
1.52E+18,16.807,0.705375,-0.561723,0.0517568,6.44916,-139.833,-44.5952,556.033,0.694402,6.44916,3.41452,1.69868,1.46398,17.6074,0.382553,-0.878885,0.040793,6.39352,-139.007,-44.3772,555.692,0.683244,6.39352,4.457,1.809,1.686,0.00232083,0.00383052
1.52E+18,16.8191,0.690665,-0.563735,0.0505182,6.44916,-139.336,-44.1811,556.033,0.695826,6.44916,3.41452,1.69868,1.46398,17.5915,0.356807,-0.875162,0.0400191,6.39562,-138.527,-43.9865,555.699,0.685139,6.39562,4.457,1.809,1.686,0.00233061,0.00194482
1.52E+18,16.802,0.663271,-0.559907,0.0555636,6.45674,-138.828,-43.7715,556.033,0.703575,6.45674,3.41451,1.69868,1.46422,17.5727,0.333607,-0.863371,0.0399664,6.39461,-138.023,-43.5721,555.707,0.687793,6.39461,4.457,1.809,1.686,0.00254421,0.00401494
1.52E+18,16.8102,0.656706,-0.552187,0.053532,6.45623,-138.337,-43.3513,556.029,0.703997,6.45623,3.41453,1.69868,1.46414,17.5517,0.311639,-0.842317,0.0396646,6.38929,-137.545,-43.18,555.717,0.689919,6.38929,4.457,1.809,1.686,0.00257914,0.00396388
1.52E+18,16.8047,0.608976,-0.541573,0.0464559,6.47994,-137.805,-42.9489,556.02,0.699431,6.47994,3.41423,1.69873,1.46314,17.5293,0.287622,-0.815076,0.03858,6.38172,-137.042,-42.7673,555.725,0.691305,6.38172,4.457,1.809,1.686,0.00356692,0.00400338
1.52E+18,16.79,0.525964,-0.499561,0.0358616,6.46484,-137.276,-42.5858,556.041,0.691588,6.46484,3.41408,1.69874,1.46254,17.5075,0.26071,-0.791896,0.0376174,6.37614,-136.554,-42.3624,555.726,0.693064,6.37614,4.457,1.809,1.686,0.00232825,0.00389197
1.52E+18,16.7951,0.501651,-0.476031,0.0337592,6.45497,-136.779,-42.1786,556.052,0.691945,6.45497,3.41405,1.69876,1.46243,17.4863,0.23952,-0.774959,0.0369821,6.37779,-136.08,-41.9671,555.731,0.694887,6.37779,4.457,1.809,1.686,0.002479,0.00353148
1.52E+18,16.7499,0.498887,-0.482385,0.0373748,6.41879,-136.31,-41.7679,556.044,0.697832,6.41879,3.41416,1.69874,1.46262,17.467,0.226208,-0.768044,0.0363974,6.37435,-135.585,-41.5469,555.736,0.696586,6.37435,4.457,1.809,1.686,0.00357538,0.00376292
1.52E+18,16.7308,0.48485,-0.487556,0.0366079,6.41879,-135.819,-41.3554,556.044,0.699164,6.41879,3.41416,1.69874,1.46262,17.4493,0.214225,-0.769251,0.0360558,6.37442,-135.094,-41.1302,555.74,0.698354,6.37442,4.457,1.809,1.686,0.00246279,0.000127152
1.52E+18,16.731,0.458757,-0.488821,0.0307335,6.41322,-135.32,-40.9549,556.044,0.69526,6.41322,3.41403,1.69861,1.4628,17.4319,0.202117,-0.766784,0.0359585,6.37401,-134.618,-40.7278,555.743,0.700258,6.37401,4.457,1.809,1.686,0.00244958,0.00350454
1.52E+18,16.7055,0.429911,-0.482355,0.0282133,6.38675,-134.834,-40.5654,556.046,0.694729,6.38675,3.41396,1.69858,1.46271,17.4159,0.191074,-0.757843,0.0357421,6.37143,-134.136,-40.3169,555.747,0.70204,6.37143,4.457,1.809,1.686,0.00234201,0.00368624
1.52E+18,16.6923,0.410647,-0.461479,0.0239844,6.35664,-134.356,-40.1725,556.054,0.69233,6.35664,3.41393,1.69856,1.46247,17.4006,0.180526,-0.742105,0.0352064,6.37002,-133.666,-39.9173,555.751,0.703325,6.37002,4.457,1.809,1.686,0.0033219,0.00390541
1.52E+18,16.652,0.39703,-0.46471,0.0267033,6.33665,-133.88,-39.7709,556.041,0.696928,6.33665,3.41401,1.69855,1.46255,17.3862,0.174269,-0.724566,0.0351188,6.37151,-133.174,-39.4924,555.758,0.705107,6.37151,4.457,1.809,1.686,0.00296326,0.00357663
1.52E+18,16.6241,0.394263,-0.468428,0.0300413,6.3176,-133.411,-39.3623,556.028,0.702011,6.3176,3.41414,1.69856,1.46263,17.3744,0.168372,-0.71062,0.0352813,6.36977,-132.691,-39.075,555.761,0.706998,6.36977,4.457,1.809,1.686,0.00272673,0.00401564
1.52E+18,16.6178,0.378606,-0.44187,0.0271279,6.32224,-132.93,-38.9511,556.031,0.701217,6.32224,3.41392,1.69856,1.46196,17.3636,0.152571,-0.682579,0.0343651,6.37479,-132.214,-38.6655,555.765,0.708156,6.37479,4.457,1.809,1.686,0.00244918,0.00262395
1.52E+18,16.6082,0.328074,-0.414034,0.0194473,6.2907,-132.447,-38.5717,556.033,0.696095,6.2907,3.41395,1.69852,1.46226,17.3553,0.129369,-0.650462,0.0332098,6.38205,-131.747,-38.2623,555.77,0.70953,6.38205,4.457,1.809,1.686,0.00288974,0.00355956
1.52E+18,16.603,0.354871,-0.394806,0.0267075,6.33935,-131.96,-38.1355,556.029,0.704124,6.33935,3.41393,1.69851,1.4627,17.351,0.143747,-0.626991,0.0338383,6.39396,-131.254,-37.8333,555.768,0.711101,6.39396,4.457,1.809,1.686,0.00342138,0.00350457
1.52E+18,16.6143,0.367319,-0.416161,0.0300849,6.36396,-131.475,-37.7088,556.021,0.708375,6.36396,3.41381,1.69852,1.46224,17.3517,0.153794,-0.642399,0.0337759,6.38681,-130.776,-37.4141,555.767,0.711951,6.38681,4.457,1.809,1.686,0.00268471,0.00368215
1.52E+18,16.6267,0.377732,-0.453839,0.0353958,6.3831,-130.999,-37.2725,556.029,0.715156,6.3831,3.41379,1.69856,1.46237,17.3551,0.150875,-0.692944,0.0336536,6.38135,-130.298,-36.9938,555.766,0.713188,6.38135,4.457,1.809,1.686,0.00277797,0.00398262
1.52E+18,16.6249,0.406055,-0.52442,0.0379792,6.36663,-130.528,-36.856,556.055,0.717292,6.36663,3.41384,1.69857,1.46274,17.3618,0.173387,-0.789531,0.0358545,6.38018,-129.814,-36.5777,555.773,0.714922,6.38018,4.457,1.809,1.686,0.00235772,0.00465594
1.52E+18,16.653,0.415928,-0.603057,0.039032,6.37167,-130.044,-36.4398,556.065,0.718858,6.37167,3.41392,1.69869,1.46266,17.371,0.179189,-0.88246,0.0370979,6.37743,-129.341,-36.1752,555.772,0.716801,6.37743,4.457,1.809,1.686,0.00243275,0.0040865
1.52E+18,16.6632,0.386782,-0.648588,0.0392318,6.40306,-129.558,-36.0021,556.059,0.722632,6.40306,3.41393,1.69873,1.46235,17.3812,0.141707,-0.918305,0.0345796,6.38423,-128.85,-35.7407,555.777,0.717913,6.38423,4.457,1.809,1.686,0.00231724,0.00359442
1.52E+18,16.6964,0.362524,-0.621945,0.0363404,6.40807,-129.074,-35.5784,556.061,0.722386,6.40807,3.4139,1.69872,1.46222,17.3924,0.124683,-0.888445,0.0327742,6.39442,-128.39,-35.3235,555.782,0.718734,6.39442,4.457,1.809,1.686,0.0023859,0.00381242
1.52E+18,16.6932,0.360196,-0.57885,0.0347667,6.40689,-128.588,-35.1634,556.075,0.721536,6.40689,3.41386,1.69871,1.4622,17.4043,0.136332,-0.854619,0.033553,6.40047,-127.9,-34.8887,555.785,0.720155,6.40047,4.457,1.809,1.686,0.00232664,0.00352601
1.52E+18,16.7115,0.390166,-0.573654,0.0384382,6.41123,-128.114,-34.7265,556.086,0.725439,6.41123,3.41383,1.69868,1.46213,17.4162,0.151537,-0.85885,0.03537,6.40146,-127.422,-34.4684,555.788,0.722153,6.40146,4.457,1.809,1.686,0.00229332,0.00407642
1.52E+18,16.7407,0.399363,-0.623374,0.0372625,6.40924,-127.631,-34.3073,556.095,0.724565,6.40924,3.4138,1.69869,1.46195,17.4271,0.161605,-0.923276,0.0367934,6.40136,-126.952,-34.0603,555.787,0.723936,6.40136,4.457,1.809,1.686,0.0026116,0.00422525
1.52E+18,16.739,0.403621,-0.703221,0.0383026,6.41671,-127.149,-33.8781,556.102,0.726712,6.41671,3.41379,1.69868,1.46196,17.4354,0.163193,-1.00773,0.0376108,6.40772,-126.46,-33.6255,555.793,0.725974,6.40772,4.457,1.809,1.686,0.00233355,0.00354006
1.52E+18,16.7206,0.408637,-0.766512,0.0384946,6.34626,-126.703,-33.4781,556.104,0.728054,6.34626,3.41379,1.69868,1.46182,17.439,0.17339,-1.0701,0.0390648,6.40803,-126,-33.2057,555.797,0.728655,6.40803,4.457,1.809,1.686,0.00273147,0.00412718
1.52E+18,16.6984,0.417406,-0.793497,0.0376747,6.34441,-126.231,-33.056,556.089,0.728212,6.34441,3.41379,1.6987,1.46176,17.438,0.187447,-1.0722,0.0409082,6.40101,-125.515,-32.7648,555.806,0.731478,6.40101,4.457,1.809,1.686,0.00376593,0.00302258
1.52E+18,16.697,0.416243,-0.7546,0.0366388,6.35329,-125.75,-32.6346,556.084,0.728327,6.35329,3.4138,1.6987,1.46176,17.4331,0.198573,-1.01726,0.0432184,6.39766,-125.045,-32.3356,555.815,0.734874,6.39766,4.457,1.809,1.686,0.00251744,0.00383726
1.52E+18,16.6981,0.420378,-0.706063,0.039277,6.36984,-125.267,-32.2073,556.075,0.731983,6.36984,3.41378,1.69869,1.46161,17.4253,0.213875,-0.950079,0.0457645,6.40427,-124.578,-31.9047,555.822,0.738361,6.40427,4.457,1.809,1.686,0.00243787,0.00359714
1.52E+18,16.6927,0.423793,-0.683231,0.0377761,6.36957,-124.789,-31.7851,556.082,0.731356,6.36957,3.41379,1.69869,1.46161,17.4174,0.235455,-0.926913,0.0490099,6.40679,-124.113,-31.4698,555.827,0.742447,6.40679,4.457,1.809,1.686,0.00320017,0.0037719
1.52E+18,16.6798,0.449658,-0.706721,0.0406776,6.36088,-124.323,-31.3585,556.072,0.734462,6.36088,3.41368,1.69871,1.46161,17.41,0.265279,-0.93731,0.0540888,6.41965,-123.646,-31.0364,555.831,0.747736,6.41965,4.457,1.809,1.686,0.00246822,0.00410123
1.52E+18,16.6572,0.47561,-0.729866,0.0437431,6.33842,-123.868,-30.9327,556.06,0.737968,6.33842,3.41361,1.69872,1.46151,17.4012,0.292788,-0.943197,0.0581998,6.4194,-123.18,-30.6006,555.837,0.752279,6.4194,4.457,1.809,1.686,0.00323051,0.00349037
1.52E+18,16.6393,0.435247,-0.737201,0.038188,6.29862,-123.386,-30.5569,556.054,0.733477,6.29862,3.41355,1.69875,1.46134,17.3917,0.311154,-0.935399,0.0609105,6.41759,-122.73,-30.1738,555.845,0.756034,6.41759,4.457,1.809,1.686,0.00265826,0.00315749
1.52E+18,16.6005,0.44629,-0.733114,0.0422213,6.28964,-122.933,-30.1263,556.046,0.739067,6.28964,3.41369,1.69878,1.462,17.3812,0.326369,-0.918009,0.0644939,6.4063,-122.258,-29.7209,555.85,0.761142,6.4063,4.457,1.809,1.686,0.00239517,0.00360043
1.52E+18,16.5719,0.481487,-0.720033,0.0493912,6.28972,-122.496,-29.6699,556.042,0.748104,6.28972,3.41367,1.69876,1.462,17.3713,0.335356,-0.899035,0.0680085,6.40142,-121.791,-29.2716,555.851,0.766481,6.40142,4.457,1.809,1.686,0.00237497,0.00374888
1.52E+18,16.5541,0.481249,-0.706192,0.0517388,6.26655,-122.046,-29.2514,556.054,0.752165,6.26655,3.41387,1.69882,1.46269,17.364,0.347433,-0.894337,0.0706925,6.4094,-121.342,-28.8359,555.854,0.770869,6.4094,4.457,1.809,1.686,0.00247048,0.00423371
1.52E+18,16.5346,0.495898,-0.730038,0.0524999,6.26033,-121.596,-28.823,556.057,0.754112,6.26033,3.4139,1.69882,1.46281,17.3611,0.371619,-0.916242,0.073649,6.4183,-120.885,-28.3887,555.86,0.775049,6.4183,4.457,1.809,1.686,0.00271225,0.00294712
1.52E+18,16.5285,0.510827,-0.731764,0.0551506,6.24213,-121.155,-28.3957,556.074,0.758112,6.24213,3.4138,1.69889,1.46249,17.3622,0.392939,-0.930292,0.0764034,6.42254,-120.443,-27.9515,555.864,0.779176,6.42254,4.457,1.809,1.686,0.00281636,0.00428419
1.52E+18,16.4726,0.528526,-0.745891,0.0632459,6.20152,-120.74,-27.967,556.068,0.768382,6.20152,3.41373,1.69894,1.46219,17.3663,0.406467,-0.93317,0.0787024,6.42344,-119.98,-27.4857,555.87,0.783661,6.42344,4.457,1.809,1.686,0.00257919,0.00413423
1.52E+18,16.4843,0.563092,-0.744962,0.0713915,6.24073,-120.296,-27.4996,556.069,0.778435,6.24073,3.41376,1.699,1.46222,17.3741,0.427925,-0.926272,0.0816044,6.42533,-119.532,-27.0291,555.877,0.788459,6.42533,4.457,1.809,1.686,0.00305447,0.00500412
1.52E+18,16.5099,0.550552,-0.693224,0.0637515,6.26413,-119.822,-27.0738,556.09,0.772383,6.26413,3.41383,1.69899,1.46272,17.3835,0.455313,-0.889402,0.0843689,6.42635,-119.097,-26.5829,555.881,0.792741,6.42635,4.457,1.809,1.686,0.00236305,0.00363018
1.52E+18,16.5064,0.580876,-0.601669,0.0714955,6.29097,-119.373,-26.6142,556.109,0.781648,6.29097,3.41383,1.69899,1.46286,17.3939,0.488128,-0.809221,0.0874646,6.42961,-118.641,-26.1121,555.884,0.797201,6.42961,4.457,1.809,1.686,0.00244598,0.00248587
1.52E+18,16.5327,0.605702,-0.541097,0.0754652,6.33235,-118.912,-26.1512,556.143,0.786795,6.33235,3.4138,1.69902,1.46289,17.4059,0.522087,-0.778266,0.090682,6.43256,-118.197,-25.6524,555.887,0.80153,6.43256,4.457,1.809,1.686,0.0039194,0.00378908
1.52E+18,16.5688,0.599548,-0.540672,0.0740905,6.38238,-118.426,-25.7048,556.167,0.78678,6.38238,3.4138,1.699,1.46295,17.4183,0.555147,-0.799454,0.0936053,6.43555,-117.754,-25.1917,555.891,0.80587,6.43555,4.457,1.809,1.686,0.00249057,0.0036229
1.52E+18,16.6516,0.662593,-0.590907,0.0840333,6.37834,-118.007,-25.2261,556.148,0.798075,6.37834,3.41367,1.69901,1.46259,17.4301,0.584865,-0.840349,0.0961043,6.44064,-117.367,-24.7831,555.885,0.809798,6.44064,4.457,1.809,1.686,0.0033741,0.004374
1.52E+18,16.5966,0.690461,-0.689711,0.0869173,6.38387,-117.57,-24.7599,556.132,0.803258,6.38387,3.41364,1.69904,1.46255,17.441,0.612681,-0.91518,0.09838,6.44713,-116.881,-24.2701,555.896,0.814537,6.44713,4.457,1.809,1.686,0.00315018,0.00391266
1.52E+18,16.6687,0.747683,-0.734225,0.0959996,6.39729,-117.146,-24.2728,556.134,0.814083,6.39729,3.41366,1.69903,1.46264,17.4487,0.648163,-0.958819,0.100852,6.44825,-116.492,-23.8401,555.902,0.818838,6.44825,4.457,1.809,1.686,0.002481,0.00379999
1.52E+18,16.6765,0.824076,-0.722839,0.105444,6.41214,-116.725,-23.7796,556.13,0.824415,6.41214,3.41351,1.699,1.46236,17.4526,0.700128,-0.929189,0.104303,6.45522,-116.059,-23.3674,555.915,0.823147,6.45522,4.457,1.809,1.686,0.00303551,0.00381716
1.52E+18,16.6196,0.875553,-0.654884,0.106912,6.42285,-116.288,-23.3034,556.133,0.826697,6.42285,3.41352,1.69899,1.46238,17.454,0.752413,-0.862194,0.107769,6.46066,-115.578,-22.8528,555.914,0.827299,6.46066,4.457,1.809,1.686,0.00299985,0.00512238
1.52E+18,16.6825,0.937103,-0.616208,0.112785,6.42683,-115.862,-22.8215,556.138,0.833517,6.42683,3.41357,1.699,1.46276,17.4553,0.795508,-0.827133,0.110624,6.4638,-115.186,-22.4256,555.916,0.831035,6.4638,4.457,1.809,1.686,0.00236554,0.00321896
1.52E+18,16.6955,0.985762,-0.617433,0.11427,6.45005,-115.426,-22.3334,556.133,0.836636,6.45005,3.41341,1.69904,1.46237,17.4573,0.836621,-0.820758,0.113122,6.47194,-114.755,-21.9492,555.919,0.835159,6.47194,4.457,1.809,1.686,0.00293688,0.0047331
1.52E+18,16.6947,1.02186,-0.609063,0.112237,6.44349,-114.997,-21.8559,556.138,0.836557,6.44349,3.41339,1.69903,1.46229,17.4581,0.874554,-0.814587,0.115158,6.47859,-114.326,-21.4683,555.922,0.839159,6.47859,4.457,1.809,1.686,0.00392183,0.00493203
1.52E+18,16.7008,1.05383,-0.622986,0.111834,6.4564,-114.563,-21.3721,556.133,0.838493,6.4564,3.41337,1.69902,1.46231,17.4591,0.907287,-0.820912,0.116945,6.50057,-113.897,-20.9855,555.925,0.843306,6.50057,4.457,1.809,1.686,0.00234331,0.00308165
1.52E+18,16.695,1.07815,-0.64776,0.112034,6.44552,-114.142,-20.8913,556.129,0.841738,6.44552,3.41337,1.699,1.46235,17.4624,0.921284,-0.845003,0.117466,6.49768,-113.464,-20.5041,555.923,0.846924,6.49768,4.457,1.809,1.686,0.00275085,0.00436881
1.52E+18,16.6846,1.109,-0.680185,0.114668,6.42882,-113.729,-20.4065,556.139,0.847321,6.42882,3.41343,1.69899,1.46276,17.4652,0.941388,-0.891311,0.118518,6.49366,-113.034,-20.0167,555.921,0.851036,6.49366,4.457,1.809,1.686,0.0023355,0.00427868
1.52E+18,16.6805,1.12792,-0.734963,0.112265,6.42553,-113.304,-19.9269,556.125,0.847865,6.42553,3.4134,1.69902,1.4626,17.4657,0.969022,-0.92938,0.119032,6.49591,-112.612,-19.5246,555.926,0.854597,6.49591,4.457,1.809,1.686,0.00253017,0.00449571
1.52E+18,16.6729,1.15047,-0.741564,0.110474,6.42068,-112.882,-19.4451,556.142,0.848752,6.42068,3.41343,1.699,1.46274,17.4644,0.995452,-0.942867,0.119833,6.50347,-112.189,-19.0343,555.936,0.858146,6.50347,4.457,1.809,1.686,0.0027226,0.00402174
1.52E+18,16.6782,1.16096,-0.721901,0.107585,6.43683,-112.443,-18.9626,556.146,0.848711,6.43683,3.41344,1.69902,1.46275,17.4626,1.02006,-0.918233,0.120769,6.50925,-111.767,-18.544,555.944,0.861859,6.50925,4.457,1.809,1.686,0.00257897,0.00439803
1.52E+18,16.6856,1.18106,-0.661268,0.109341,6.45818,-112.023,-18.4587,556.145,0.854152,6.45818,3.41358,1.69915,1.46338,17.4632,1.02659,-0.854348,0.119005,6.5137,-111.344,-18.0527,555.944,0.863616,6.5137,4.457,1.809,1.686,0.00234968,0.00418429
1.52E+18,16.6835,1.18213,-0.607148,0.108058,6.45952,-111.606,-17.9643,556.15,0.8572,6.45952,3.41354,1.69913,1.46347,17.4641,1.02703,-0.802171,0.117826,6.51911,-110.927,-17.5544,555.944,0.866628,6.51911,4.457,1.809,1.686,0.00247173,0.00275759
1.52E+18,16.7083,1.18758,-0.618507,0.107917,6.50156,-111.173,-17.4522,556.166,0.861219,6.50156,3.41345,1.69911,1.46331,17.4652,1.03222,-0.826702,0.116844,6.517,-110.512,-17.0558,555.948,0.86986,6.517,4.457,1.809,1.686,0.00235902,0.00250496
1.52E+18,16.7133,1.18024,-0.673514,0.106252,6.50306,-110.749,-16.958,556.17,0.863905,6.50306,3.41343,1.69913,1.46325,17.4672,1.0343,-0.881072,0.116189,6.51331,-110.099,-16.5532,555.955,0.873682,6.51331,4.457,1.809,1.686,0.0036379,0.00296343
1.52E+18,16.7128,1.17932,-0.709547,0.105096,6.49714,-110.332,-16.464,556.17,0.866802,6.49714,3.41343,1.69913,1.46317,17.4681,1.03346,-0.913904,0.116112,6.50184,-109.683,-16.0551,555.96,0.877725,6.50184,4.457,1.809,1.686,0.00255222,0.0041572
1.52E+18,16.7263,1.20071,-0.69473,0.106745,6.52343,-109.917,-15.945,556.186,0.872114,6.52343,3.41342,1.69914,1.46329,17.4689,1.03675,-0.910955,0.114825,6.51884,-109.265,-15.5559,555.964,0.880089,6.51884,4.457,1.809,1.686,0.00339079,0.00385376
1.52E+18,16.7281,1.19637,-0.671575,0.105767,6.51765,-109.499,-15.4497,556.19,0.875047,6.51765,3.41341,1.69914,1.46325,17.4718,1.03848,-0.886543,0.112936,6.52426,-108.852,-15.0532,555.968,0.882054,6.52426,4.457,1.809,1.686,0.00258118,0.00371117
1.52E+18,16.6958,1.19487,-0.652117,0.106271,6.48834,-109.1,-14.9598,556.188,0.879727,6.48834,3.41376,1.69906,1.46432,17.4765,1.04135,-0.8586,0.113153,6.52635,-108.432,-14.5316,555.972,0.886385,6.52635,4.457,1.809,1.686,0.00430795,0.00447955
1.52E+18,16.7294,1.18786,-0.641048,0.104411,6.49455,-108.684,-14.4581,556.191,0.882004,6.49455,3.41374,1.69905,1.46425,17.4846,1.04161,-0.846915,0.112881,6.52462,-108.041,-14.0398,555.976,0.890218,6.52462,4.457,1.809,1.686,0.00251674,0.00426862
1.52E+18,16.7454,1.20084,-0.630829,0.108846,6.50852,-108.291,-13.9315,556.202,0.891225,6.50852,3.41368,1.69902,1.46415,17.4961,1.02867,-0.845199,0.11078,6.52119,-107.635,-13.5319,555.979,0.892889,6.52119,4.457,1.809,1.686,0.00256988,0.00907571
1.52E+18,16.7623,1.16335,-0.634598,0.101615,6.51038,-107.872,-13.4351,556.205,0.889172,6.51038,3.41349,1.69905,1.46396,17.5097,1.00337,-0.848542,0.108364,6.52071,-107.229,-13.0256,555.981,0.895651,6.52071,4.457,1.809,1.686,0.00318843,0.00257304
1.52E+18,16.7692,1.12446,-0.623883,0.0936667,6.48889,-107.462,-12.9429,556.223,0.886436,6.48889,3.41346,1.69904,1.46391,17.5255,0.977457,-0.851142,0.105979,6.52766,-106.825,-12.5151,555.986,0.898486,6.52766,4.457,1.809,1.686,0.00242945,0.00365112
1.52E+18,16.7572,1.08247,-0.629313,0.0885649,6.47164,-107.051,-12.4554,556.226,0.886369,6.47164,3.41343,1.69905,1.46392,17.5425,0.955764,-0.853549,0.10394,6.53179,-106.41,-11.9892,555.991,0.901487,6.53179,4.457,1.809,1.686,0.00249547,0.00346105
1.52E+18,16.7974,1.06994,-0.634762,0.0881301,6.48449,-106.649,-11.9394,556.224,0.890602,6.48449,3.41341,1.69897,1.46389,17.5599,0.93637,-0.853579,0.102399,6.5331,-106.022,-11.4911,555.995,0.904611,6.5331,4.457,1.809,1.686,0.00261998,0.00638019
1.52E+18,16.8117,1.0585,-0.63526,0.0912248,6.48205,-106.256,-11.4241,556.224,0.898463,6.48205,3.41355,1.69899,1.46401,17.5775,0.917247,-0.849348,0.10128,6.53644,-105.623,-10.9756,555.999,0.90825,6.53644,4.457,1.809,1.686,0.00306293,0.00661837
1.52E+18,16.8266,1.05565,-0.6309,0.0925656,6.48509,-105.868,-10.901,556.228,0.904308,6.48509,3.4136,1.69903,1.46404,17.5943,0.896857,-0.847219,0.0999417,6.53159,-105.223,-10.4605,556.002,0.911421,6.53159,4.457,1.809,1.686,0.00314743,0.00253199
1.52E+18,16.8454,1.05242,-0.629307,0.0961143,6.50198,-105.474,-10.3763,556.23,0.91215,6.50198,3.4136,1.69901,1.46408,17.6085,0.88016,-0.844753,0.0987028,6.53118,-104.825,-9.94564,556.005,0.914468,6.53118,4.457,1.809,1.686,0.00236651,0.00313267
1.52E+18,16.8534,1.04982,-0.622558,0.0967978,6.49035,-105.088,-9.85841,556.247,0.917013,6.49035,3.41362,1.69898,1.4641,17.62,0.868338,-0.851573,0.0974154,6.52536,-104.431,-9.42897,556.009,0.917369,6.52536,4.457,1.809,1.686,0.00232056,0.0039837
1.52E+18,16.8283,0.999781,-0.655131,0.0823288,6.40631,-104.691,-9.39364,556.227,0.906767,6.40631,3.4137,1.699,1.46448,17.6289,0.852868,-0.859292,0.0957631,6.51908,-104.038,-8.912,556.012,0.919951,6.51908,4.457,1.809,1.686,0.00240045,0.00407453
1.52E+18,16.8448,0.991221,-0.649682,0.0862382,6.44511,-104.297,-8.86551,556.239,0.914929,6.44511,3.41365,1.69905,1.46458,17.6341,0.839863,-0.862695,0.0944613,6.50601,-103.651,-8.39262,556.016,0.922904,6.50601,4.457,1.809,1.686,0.0025452,0.00375312
1.52E+18,16.8416,1.01148,-0.657946,0.0939393,6.46893,-103.923,-8.32387,556.23,0.926425,6.46893,3.4136,1.69906,1.46452,17.6356,0.832547,-0.857591,0.0935849,6.4961,-103.255,-7.86329,556.021,0.925817,6.4961,4.457,1.809,1.686,0.00257812,0.00332768
1.52E+18,16.8528,1.0089,-0.624716,0.0915626,6.46508,-103.528,-7.81272,556.237,0.927195,6.46508,3.41358,1.69904,1.46449,17.6332,0.837366,-0.824086,0.09357,6.48888,-102.877,-7.35488,556.025,0.928864,6.48888,4.457,1.809,1.686,0.00273362,0.00457124
1.52E+18,16.8612,1.01184,-0.581078,0.0919926,6.48463,-103.143,-7.27901,556.249,0.931366,6.48463,3.41357,1.69902,1.46445,17.6298,0.826547,-0.790193,0.0924759,6.48378,-102.492,-6.83745,556.027,0.931442,6.48378,4.457,1.809,1.686,0.00351585,0.00374554
1.52E+18,16.8634,1.01491,-0.591792,0.097729,6.48699,-102.774,-6.741,556.243,0.941453,6.48699,3.41364,1.69907,1.46481,17.6263,0.805313,-0.796832,0.0910622,6.47921,-102.11,-6.3171,556.026,0.934395,6.47921,4.457,1.809,1.686,0.0023446,0.00371019
1.52E+18,16.8591,0.987913,-0.610469,0.0908482,6.47697,-102.379,-6.23518,556.257,0.93812,6.47697,3.41364,1.69907,1.46479,17.6212,0.797978,-0.832026,0.0909348,6.47477,-101.731,-5.79693,556.025,0.937895,6.47477,4.457,1.809,1.686,0.00234445,0.00421262
1.52E+18,16.8491,0.967747,-0.657803,0.0867984,6.46079,-101.996,-5.72276,556.271,0.937978,6.46079,3.41362,1.69915,1.46475,17.6151,0.77844,-0.89459,0.0902395,6.46767,-101.347,-5.27847,556.027,0.941239,6.46767,4.457,1.809,1.686,0.00232589,0.00356297
1.52E+18,16.8604,0.948976,-0.715707,0.088595,6.49085,-101.612,-5.18031,556.259,0.944849,6.49085,3.41357,1.69916,1.46468,17.6073,0.755022,-0.934029,0.0887622,6.46745,-100.975,-4.74844,556.034,0.944872,6.46745,4.457,1.809,1.686,0.00238128,0.00525443
1.52E+18,16.8647,0.936443,-0.676391,0.087499,6.50512,-101.23,-4.6462,556.267,0.947828,6.50512,3.41354,1.69917,1.46458,17.5982,0.743789,-0.897197,0.0881286,6.46782,-100.605,-4.22126,556.037,0.948234,6.46782,4.457,1.809,1.686,0.00292146,0.00373342
1.52E+18,16.8608,0.920374,-0.618758,0.0884437,6.49977,-100.857,-4.11506,556.273,0.952861,6.49977,3.4135,1.69912,1.46456,17.5882,0.72344,-0.844687,0.0873973,6.46498,-100.234,-3.69633,556.037,0.951497,6.46498,4.457,1.809,1.686,0.00247936,0.00291612
1.52E+18,16.8383,0.933946,-0.584532,0.0893906,6.46215,-100.514,-3.58482,556.275,0.957331,6.46215,3.4135,1.6991,1.46452,17.5797,0.709909,-0.81654,0.0873952,6.46553,-99.8622,-3.17199,556.033,0.954971,6.46553,4.457,1.809,1.686,0.00235618,0.00611535
1.52E+18,16.8423,0.889417,-0.603801,0.0789319,6.47204,-100.111,-3.07258,556.274,0.950534,6.47204,3.41348,1.6991,1.46449,17.5732,0.694044,-0.838126,0.0873175,6.47206,-99.4894,-2.64704,556.03,0.958601,6.47206,4.457,1.809,1.686,0.00232479,0.00363364
1.52E+18,16.8309,0.851393,-0.651838,0.0806739,6.45454,-99.7461,-2.55125,556.29,0.957569,6.45454,3.41346,1.69911,1.4645,17.5681,0.657264,-0.900602,0.0853591,6.46059,-99.1232,-2.11604,556.033,0.962045,6.46059,4.457,1.809,1.686,0.0025074,0.00354421
1.52E+18,16.8426,0.841159,-0.643093,0.0823935,6.4841,-99.3733,-2.00485,556.305,0.963353,6.4841,3.41333,1.69913,1.4643,17.5604,0.647015,-0.902687,0.0853358,6.45582,-98.7648,-1.5821,556.038,0.966078,6.45582,4.457,1.809,1.686,0.00237814,0.0047909
1.52E+18,16.8472,0.822939,-0.601704,0.0765027,6.49249,-98.9905,-1.47591,556.312,0.960655,6.49249,3.41351,1.69906,1.46469,17.5525,0.646807,-0.865028,0.0859076,6.4531,-98.4057,-1.05013,556.04,0.969762,6.4531,4.457,1.809,1.686,0.00235398,0.00405873
1.52E+18,16.8442,0.81248,-0.550358,0.073018,6.48111,-98.6152,-0.95332,556.326,0.959756,6.48111,3.4139,1.69891,1.46563,17.5459,0.656221,-0.826207,0.0874338,6.45515,-98.0487,-0.517669,556.04,0.973807,6.45515,4.457,1.809,1.686,0.00240854,0.00371567
1.52E+18,16.8437,0.816704,-0.531755,0.0719598,6.47372,-98.246,-0.425482,556.334,0.96092,6.47372,3.41388,1.69891,1.46558,17.5424,0.668926,-0.81559,0.0892206,6.45247,-97.6885,0.0136753,556.039,0.977801,6.45247,4.457,1.809,1.686,0.00271692,0.00406391
1.52E+18,16.8445,0.82654,-0.569602,0.0739906,6.48835,-97.8796,0.115606,556.325,0.96548,6.48835,3.41388,1.6989,1.46565,17.5429,0.680484,-0.844131,0.090586,6.46001,-97.3245,0.557681,556.041,0.981766,6.46001,4.457,1.809,1.686,0.00244076,0.00382731
1.52E+18,16.8533,0.805749,-0.605343,0.0711215,6.46874,-97.5049,0.630212,556.333,0.965515,6.46874,3.41384,1.69891,1.46555,17.5452,0.689001,-0.886579,0.0911646,6.45717,-96.9778,1.08765,556.043,0.985332,6.45717,4.457,1.809,1.686,0.00234795,0.00375833
1.52E+18,16.8603,0.822846,-0.615569,0.0762929,6.46904,-97.1539,1.17368,556.335,0.973457,6.46904,3.41382,1.6989,1.46552,17.5477,0.703895,-0.89579,0.0928386,6.45385,-96.6294,1.62817,556.046,0.989782,6.45385,4.457,1.809,1.686,0.00246835,0.00312486
1.52E+18,16.8661,0.831776,-0.593805,0.0785717,6.46854,-96.8015,1.71359,556.349,0.978582,6.46854,3.41379,1.69889,1.46549,17.5507,0.717491,-0.884761,0.0947674,6.45773,-96.2837,2.16985,556.048,0.994533,6.45773,4.457,1.809,1.686,0.00253153,0.00424847
1.52E+18,16.8796,0.839818,-0.565392,0.0798152,6.47321,-96.4443,2.25834,556.365,0.982556,6.47321,3.4138,1.69889,1.46547,17.5542,0.732396,-0.871417,0.0972401,6.46285,-95.9395,2.7117,556.049,0.999703,6.46285,4.457,1.809,1.686,0.00264146,0.0044938
1.52E+18,16.8764,0.864958,-0.548259,0.0827339,6.45323,-96.1123,2.80196,556.376,0.988214,6.45323,3.4138,1.69888,1.46546,17.5583,0.746505,-0.8641,0.0994543,6.46535,-95.5955,3.25523,556.05,1.00464,6.46535,4.457,1.809,1.686,0.00230601,0.00362386
1.52E+18,16.8696,0.881285,-0.541001,0.086811,6.42692,-95.7817,3.33942,556.391,0.995259,6.42692,3.41381,1.69888,1.46547,17.5631,0.758379,-0.870295,0.101267,6.4691,-95.2554,3.80011,556.052,1.00944,6.4691,4.457,1.809,1.686,0.00243882,0.00357011
1.52E+18,16.8884,0.906035,-0.5592,0.0921711,6.45567,-95.4436,3.9038,556.383,1.00369,6.45567,3.41378,1.69886,1.46541,17.5672,0.77146,-0.879277,0.102832,6.47284,-94.9185,4.34785,556.054,1.01409,6.47284,4.457,1.809,1.686,0.00241022,0.00467889
1.52E+18,16.8777,0.932598,-0.573236,0.09849,6.45234,-95.1176,4.45906,556.381,1.01302,6.45234,3.41378,1.69887,1.46539,17.5704,0.787896,-0.889444,0.104658,6.47145,-94.5771,4.90976,556.056,1.01895,6.47145,4.457,1.809,1.686,0.00266385,0.00463544
1.52E+18,16.8897,0.94686,-0.583202,0.100621,6.43736,-94.7821,5.00262,556.383,1.01795,6.43736,3.41377,1.69886,1.4653,17.5722,0.805967,-0.901345,0.106759,6.47348,-94.2519,5.44919,556.056,1.02387,6.47348,4.457,1.809,1.686,0.00233809,0.00345616
1.52E+18,16.8921,0.967138,-0.59179,0.102901,6.43751,-94.449,5.55524,556.374,1.02295,6.43751,3.41377,1.69886,1.46526,17.573,0.824848,-0.900034,0.108534,6.47712,-93.9199,6.0011,556.058,1.02837,6.47712,4.457,1.809,1.686,0.00323265,0.00498815
1.52E+18,16.8843,0.999791,-0.581476,0.107839,6.42649,-94.1328,6.10889,556.383,1.03066,6.42649,3.41377,1.69885,1.46524,17.5722,0.84613,-0.896009,0.110349,6.48151,-93.5915,6.55478,556.061,1.03295,6.48151,4.457,1.809,1.686,0.00262429,0.00454087
1.52E+18,16.8826,1.02469,-0.571564,0.111672,6.42431,-93.809,6.66432,556.381,1.03734,6.42431,3.41377,1.69885,1.46522,17.5714,0.866339,-0.882387,0.111629,6.48031,-93.2651,7.10946,556.061,1.03704,6.48031,4.457,1.809,1.686,0.00240646,0.00355734
1.52E+18,16.8715,1.05768,-0.548621,0.116249,6.40786,-93.5013,7.22022,556.391,1.04485,6.40786,3.41377,1.69883,1.46518,17.5704,0.886471,-0.869782,0.113257,6.48399,-92.9421,7.66666,556.061,1.04157,6.48399,4.457,1.809,1.686,0.00270182,0.00372763
1.52E+18,16.8704,1.06478,-0.533757,0.112348,6.40927,-93.1677,7.77006,556.396,1.04389,6.40927,3.41378,1.69883,1.46514,17.5691,0.905988,-0.860403,0.114873,6.48614,-92.6197,8.225,556.06,1.04611,6.48614,4.457,1.809,1.686,0.00356481,0.00374475
1.52E+18,16.8689,1.05829,-0.513597,0.105559,6.40869,-92.827,8.31458,556.407,1.04022,6.40869,3.41377,1.69882,1.46512,17.5675,0.921179,-0.851274,0.115826,6.48081,-92.2981,8.78339,556.059,1.05015,6.48081,4.457,1.809,1.686,0.00328946,0.00492932
1.52E+18,16.8649,1.07122,-0.508829,0.106345,6.40451,-92.5096,8.87033,556.416,1.04434,6.40451,3.41376,1.69881,1.46507,17.566,0.935623,-0.856185,0.116611,6.47886,-91.9818,9.34354,556.059,1.05429,6.47886,4.457,1.809,1.686,0.0025462,0.00295961
1.52E+18,16.8577,1.06183,-0.511542,0.104083,6.39414,-92.1813,9.41458,556.422,1.0457,6.39414,3.41377,1.69881,1.46499,17.5649,0.944553,-0.864472,0.117443,6.47692,-91.6664,9.90532,556.058,1.05875,6.47692,4.457,1.809,1.686,0.00301623,0.00380471
1.52E+18,16.8393,1.06219,-0.515297,0.103016,6.36671,-91.8699,9.95641,556.419,1.04825,6.36671,3.41377,1.6988,1.46501,17.5623,0.952068,-0.865395,0.118284,6.47043,-91.3533,10.4661,556.058,1.06321,6.47043,4.457,1.809,1.686,0.00345413,0.00368385
1.52E+18,16.8359,1.06169,-0.505381,0.101968,6.37144,-91.5504,10.5116,556.423,1.05085,6.37144,3.41372,1.69878,1.46478,17.5597,0.962303,-0.859312,0.118928,6.47211,-91.0441,11.0299,556.057,1.06748,6.47211,4.457,1.809,1.686,0.00235499,0.00464291
1.52E+18,16.8197,1.07335,-0.500768,0.104946,6.35894,-91.244,11.0618,556.421,1.05712,6.35894,3.41375,1.69876,1.46447,17.5566,0.978594,-0.852191,0.119704,6.47469,-90.7359,11.5951,556.057,1.07152,6.47469,4.457,1.809,1.686,0.00240587,0.00446911
1.52E+18,16.8008,1.10475,-0.485327,0.107339,6.34487,-90.9554,11.6211,556.419,1.06273,6.34487,3.41367,1.69873,1.46467,17.5522,0.999484,-0.83336,0.120576,6.47002,-90.4327,12.1618,556.057,1.07556,6.47002,4.457,1.809,1.686,0.00289594,0.00264511
1.52E+18,16.8275,1.10876,-0.478076,0.103461,6.40681,-90.6186,12.2013,556.424,1.06189,6.40681,3.4137,1.6987,1.46444,17.5481,1.01824,-0.831448,0.121055,6.46692,-90.1274,12.7268,556.057,1.07907,6.46692,4.457,1.809,1.686,0.00266605,0.00277467
1.52E+18,16.8165,1.11119,-0.502476,0.102468,6.39387,-90.3127,12.7556,556.422,1.06456,6.39387,3.41368,1.69869,1.46446,17.5449,1.02947,-0.8538,0.121054,6.46925,-89.8264,13.295,556.057,1.08278,6.46925,4.457,1.809,1.686,0.00237855,0.00376845
1.52E+18,16.8194,1.12318,-0.525693,0.1061,6.40941,-90.0141,13.331,556.424,1.07211,6.40941,3.41367,1.69856,1.46435,17.5424,1.03338,-0.881458,0.120538,6.46417,-89.5258,13.8634,556.056,1.08623,6.46417,4.457,1.809,1.686,0.00236307,0.00378569
1.52E+18,16.8153,1.11233,-0.572648,0.10794,6.4087,-89.7076,13.8927,556.414,1.07821,6.4087,3.41364,1.69858,1.4643,17.5411,1.0312,-0.917718,0.119415,6.46524,-89.2267,14.4354,556.058,1.08944,6.46524,4.457,1.809,1.686,0.00242689,0.00388958
1.52E+18,16.869,1.16374,-0.6178,0.121012,6.50691,-89.4297,14.5398,556.397,1.09598,6.50691,3.41359,1.69834,1.46424,17.5408,1.02281,-0.944739,0.118088,6.46584,-88.9325,15.0076,556.063,1.09286,6.46584,4.457,1.809,1.686,0.00254336,0.0050084
1.52E+18,16.8764,1.1615,-0.609103,0.119797,6.50691,-89.1333,15.1187,556.397,1.09926,6.50691,3.41359,1.69834,1.46424,17.5408,1.02033,-0.931899,0.116956,6.4589,-88.6425,15.5826,556.066,1.09619,6.4589,4.457,1.809,1.686,0.00254771,8.13E-05
1.52E+18,16.8789,1.14295,-0.58107,0.117227,6.49576,-88.8254,15.6817,556.412,1.10078,6.49576,3.41357,1.69839,1.46418,17.542,1.02065,-0.915965,0.115837,6.45758,-88.3528,16.1562,556.068,1.09913,6.45758,4.457,1.809,1.686,0.00256965,0.003706
1.52E+18,16.8528,1.19734,-0.59122,0.128038,6.4521,-88.5955,16.261,556.394,1.11559,6.4521,3.41355,1.69836,1.46415,17.5443,1.01939,-0.909974,0.114848,6.45903,-88.0623,16.7304,556.067,1.10215,6.45903,4.457,1.809,1.686,0.00264576,0.00344602
1.52E+18,16.8455,1.22178,-0.601777,0.135015,6.43475,-88.3363,16.8408,556.389,1.12674,6.43475,3.41353,1.69837,1.46405,17.5476,1.01284,-0.917189,0.113879,6.45802,-87.7728,17.3043,556.067,1.10537,6.45802,4.457,1.809,1.686,0.00235058,0.00457644
1.52E+18,16.8384,1.2314,-0.61912,0.135762,6.42011,-88.0729,17.4165,556.384,1.13207,6.42011,3.41352,1.69836,1.46405,17.5509,0.998831,-0.928469,0.112127,6.44853,-87.4859,17.8785,556.069,1.10824,6.44853,4.457,1.809,1.686,0.00236467,0.00275822
1.52E+18,16.8362,1.23973,-0.616339,0.137516,6.41517,-87.8105,17.9993,556.389,1.13869,6.41517,3.41348,1.69835,1.46377,17.5529,0.9853,-0.927324,0.11028,6.45106,-87.2053,18.4561,556.072,1.11124,6.45106,4.457,1.809,1.686,0.00233335,0.00357093
1.52E+18,16.8477,1.24144,-0.595778,0.13477,6.42901,-87.5327,18.5877,556.403,1.14038,6.42901,3.41344,1.69835,1.46375,17.5538,0.977187,-0.918885,0.108978,6.44657,-86.9269,19.0325,556.074,1.11435,6.44657,4.457,1.809,1.686,0.00277422,0.00437088
1.52E+18,16.8456,1.22242,-0.589205,0.127566,6.41497,-87.2465,19.155,556.402,1.13774,6.41497,3.41344,1.69835,1.46365,17.5551,0.966612,-0.91032,0.107609,6.44396,-86.6489,19.6101,556.074,1.1175,6.44396,4.457,1.809,1.686,0.00356675,0.00671995
1.52E+18,16.8225,1.22474,-0.589454,0.124295,6.37858,-86.9885,19.7183,556.386,1.1387,6.37858,3.41349,1.69838,1.46406,17.555,0.956868,-0.89417,0.106075,6.44277,-86.3706,20.1891,556.073,1.12016,6.44277,4.457,1.809,1.686,0.00236191,0.0036518
1.52E+18,16.84,1.19374,-0.593605,0.112497,6.40606,-86.6761,20.2943,556.389,1.1307,6.40606,3.41351,1.69831,1.46447,17.5537,0.953849,-0.901304,0.105388,6.44705,-86.0935,20.7662,556.073,1.12328,6.44705,4.457,1.809,1.686,0.00284984,0.00474033
1.52E+18,16.8215,1.18977,-0.609489,0.109344,6.37312,-86.4074,20.8562,556.391,1.13137,6.37312,3.41357,1.69828,1.4646,17.5523,0.949504,-0.919269,0.104839,6.44535,-85.8173,21.3449,556.073,1.12659,6.44535,4.457,1.809,1.686,0.00246754,0.00408159
1.52E+18,16.8022,1.19659,-0.611686,0.112594,6.3513,-86.1527,21.4275,556.384,1.13862,6.3513,3.41349,1.69822,1.46465,17.5492,0.940811,-0.915139,0.103641,6.44341,-85.543,21.9244,556.073,1.12938,6.44341,4.457,1.809,1.686,0.00244718,0.00415992
1.52E+18,16.8041,1.18148,-0.613466,0.108146,6.36416,-85.8663,22.0054,556.394,1.1381,6.36416,3.41352,1.69823,1.46473,17.5451,0.936771,-0.925405,0.102833,6.44668,-85.2717,22.5054,556.074,1.13249,6.44668,4.457,1.809,1.686,0.00292742,0.00424075
1.52E+18,16.7696,1.18088,-0.623186,0.103741,6.31941,-85.6169,22.5634,556.379,1.13774,6.31941,3.41324,1.69809,1.46479,17.5405,0.928653,-0.918554,0.102036,6.44746,-85.0027,23.088,556.074,1.13572,6.44746,4.457,1.809,1.686,0.00315085,0.00386413
1.52E+18,16.753,1.15264,-0.602897,0.0979776,6.30823,-85.335,23.1237,556.38,1.13595,6.30823,3.41327,1.69819,1.46496,17.5353,0.919511,-0.897963,0.101146,6.44572,-84.734,23.6701,556.074,1.13876,6.44572,4.457,1.809,1.686,0.00263122,0.00455599
1.52E+18,16.7411,1.13271,-0.583273,0.0957644,6.30785,-85.0633,23.6942,556.378,1.13787,6.30785,3.41327,1.69816,1.46506,17.5307,0.905594,-0.876952,0.0999718,6.45095,-84.4663,24.252,556.072,1.14166,6.45095,4.457,1.809,1.686,0.00357408,0.00419147
1.52E+18,16.7323,1.09675,-0.577537,0.0931251,6.31287,-84.785,24.2627,556.377,1.13977,6.31287,3.41325,1.69817,1.465,17.5264,0.885769,-0.871778,0.0986863,6.44933,-84.2026,24.8351,556.069,1.1449,6.44933,4.457,1.809,1.686,0.00232413,0.0032956
1.52E+18,16.7329,1.06871,-0.577506,0.0911698,6.33996,-84.514,24.8473,556.381,1.14255,6.33996,3.41325,1.69817,1.46492,17.5225,0.862202,-0.879886,0.096847,6.45229,-83.9404,25.4207,556.065,1.1478,6.45229,4.457,1.809,1.686,0.00234429,0.00390266
1.52E+18,16.718,1.05651,-0.568449,0.0918472,6.33481,-84.2673,25.4304,556.398,1.14808,6.33481,3.41316,1.69811,1.46492,17.5177,0.837029,-0.890602,0.0949588,6.45717,-83.6804,26.0086,556.062,1.15077,6.45717,4.457,1.809,1.686,0.0024701,0.00532812
1.52E+18,16.7128,1.01847,-0.568235,0.0859176,6.34451,-83.9945,26.008,556.398,1.14685,6.34451,3.41318,1.69811,1.46492,17.5115,0.812023,-0.892068,0.0933169,6.45891,-83.4224,26.5945,556.06,1.15383,6.45891,4.457,1.809,1.686,0.00235818,0.00407879
1.52E+18,16.6906,0.94634,-0.559798,0.073501,6.32448,-83.6995,26.5561,556.402,1.13902,6.32448,3.41314,1.6981,1.46482,17.5054,0.787155,-0.888917,0.0918197,6.4629,-83.1642,27.1821,556.057,1.15689,6.4629,4.457,1.809,1.686,0.00233823,0.00402431
1.52E+18,16.7043,0.915865,-0.566713,0.0734871,6.37529,-83.4281,27.1562,556.395,1.14362,6.37529,3.41316,1.69811,1.46487,17.5005,0.760169,-0.892755,0.0899247,6.47115,-82.9078,27.7701,556.053,1.1596,6.47115,4.457,1.809,1.686,0.00238583,0.00420376
1.52E+18,16.7066,0.889344,-0.556029,0.0719967,6.3913,-83.1644,27.7474,556.406,1.14646,6.3913,3.41316,1.6981,1.46487,17.4986,0.737808,-0.89987,0.0886123,6.47934,-82.6524,28.3614,556.046,1.16262,6.47934,4.457,1.809,1.686,0.0027289,0.00418478
1.52E+18,16.7048,0.873314,-0.562823,0.0715838,6.39648,-82.9059,28.3358,556.396,1.14983,6.39648,3.41314,1.6981,1.46485,17.4985,0.726806,-0.901692,0.0881907,6.48437,-82.3999,28.9556,556.041,1.16598,6.48437,4.457,1.809,1.686,0.00279001,0.00498478
1.52E+18,16.713,0.885249,-0.570489,0.0741885,6.41058,-82.669,28.9427,556.397,1.15606,6.41058,3.41309,1.69809,1.46467,17.5022,0.716306,-0.916046,0.0873266,6.4933,-82.1474,29.5498,556.036,1.16876,6.4933,4.457,1.809,1.686,0.00274945,0.00618029
1.52E+18,16.7127,0.870942,-0.565504,0.0747723,6.40886,-82.4145,29.5274,556.404,1.16016,6.40886,3.41305,1.69806,1.46445,17.5097,0.710113,-0.926301,0.0867681,6.49586,-81.8985,30.1466,556.028,1.17172,6.49586,4.457,1.809,1.686,0.00272728,0.0054814
1.52E+18,16.7256,0.883308,-0.576242,0.0765087,6.42026,-82.1761,30.1321,556.384,1.16512,6.42026,3.41296,1.69812,1.46427,17.52,0.705282,-0.927989,0.0867762,6.49248,-81.6481,30.7428,556.017,1.17494,6.49248,4.457,1.809,1.686,0.00261887,0.00495288
1.52E+18,16.7444,0.893578,-0.583206,0.0783459,6.43545,-81.9352,30.7383,556.378,1.17013,6.43545,3.41289,1.69814,1.46414,17.5333,0.703021,-0.943459,0.0872214,6.48935,-81.4007,31.3399,556.003,1.17855,6.48935,4.457,1.809,1.686,0.0032921,0.0041069
1.52E+18,16.7631,0.875456,-0.60615,0.074206,6.44664,-81.6706,31.3312,556.369,1.16908,6.44664,3.41289,1.69813,1.46419,17.5484,0.702604,-0.970337,0.0879938,6.4854,-81.1551,31.9394,555.99,1.18244,6.4854,4.457,1.809,1.686,0.00291644,0.00420855
1.52E+18,16.7776,0.887811,-0.610869,0.0787949,6.44561,-81.4375,31.932,556.373,1.17672,6.44561,3.41286,1.69813,1.46416,17.5628,0.70407,-0.991739,0.0890113,6.47696,-80.914,32.5365,555.978,1.18653,6.47696,4.457,1.809,1.686,0.00235546,0.00392934
1.52E+18,16.7909,0.907281,-0.606768,0.0812341,6.4404,-81.2143,32.5373,556.384,1.18224,6.4404,3.4128,1.69812,1.46397,17.5757,0.705875,-1.00989,0.0896782,6.47128,-80.6766,33.1345,555.967,1.19029,6.47128,4.457,1.809,1.686,0.00345452,0.0043264
1.52E+18,16.8102,0.889733,-0.605799,0.0790667,6.4519,-80.9577,33.1329,556.39,1.18324,6.4519,3.41278,1.69811,1.46389,17.587,0.705159,-1.02512,0.0902215,6.45755,-80.4404,33.7319,555.958,1.19401,6.45755,4.457,1.809,1.686,0.00309236,0.00393459
1.52E+18,16.8292,0.877371,-0.606123,0.0780248,6.46399,-80.7103,33.7346,556.39,1.18555,6.46399,3.41276,1.6981,1.46381,17.5958,0.705263,-1.03504,0.0915022,6.42987,-80.2105,34.3314,555.949,1.19865,6.42987,4.457,1.809,1.686,0.00252281,0.00504237
1.52E+18,16.8504,0.866131,-0.6177,0.0767821,6.48003,-80.4653,34.3417,556.377,1.18775,6.48003,3.41275,1.69809,1.46381,17.5999,0.706336,-1.04202,0.0928483,6.41848,-79.9862,34.9304,555.94,1.20343,6.41848,4.457,1.809,1.686,0.00233944,0.00392509
1.52E+18,16.8707,0.866421,-0.64433,0.0800751,6.4961,-80.2326,34.9549,556.35,1.19449,6.4961,3.41273,1.69839,1.46364,17.5969,0.702199,-1.04474,0.0935281,6.36747,-79.7621,35.523,555.937,1.20756,6.36747,4.457,1.809,1.686,0.00275254,0.00456705
1.52E+18,16.8806,0.882563,-0.659131,0.0869958,6.49131,-80.022,35.5694,556.328,1.20497,6.49131,3.41274,1.6983,1.46378,17.5892,0.691512,-1.03543,0.0944379,6.34203,-79.5371,36.1122,555.94,1.21201,6.34203,4.457,1.809,1.686,0.00268249,0.0037784
1.52E+18,16.8754,0.886769,-0.655311,0.0917051,6.46705,-79.8091,36.1685,556.313,1.21324,6.46705,3.41276,1.6983,1.46383,17.5761,0.682042,-1.01393,0.0945175,6.28926,-79.3175,36.6998,555.942,1.21562,6.28926,4.457,1.809,1.686,0.00257674,0.00427404
1.52E+18,16.8759,0.873995,-0.62687,0.090114,6.45736,-79.5822,36.7695,556.326,1.21539,6.45736,3.41277,1.69832,1.46385,17.5581,0.676001,-1.00042,0.0930416,6.27131,-79.1065,37.2881,555.94,1.21785,6.27131,4.457,1.809,1.686,0.00309337,0.00396655
1.52E+18,16.869,0.85376,-0.614682,0.0878037,6.44319,-79.3508,37.3625,556.33,1.21672,6.44319,3.41273,1.69833,1.4639,17.5348,0.671248,-0.992259,0.0939664,6.2359,-78.8981,37.8744,555.94,1.22239,6.2359,4.457,1.809,1.686,0.00274466,0.00462426
1.52E+18,16.8603,0.862177,-0.599493,0.0903191,6.42762,-79.1408,37.9644,556.329,1.22243,6.42762,3.41271,1.69834,1.4639,17.507,0.666085,-0.971438,0.0951576,6.21036,-78.6858,38.4545,555.945,1.22676,6.21036,4.457,1.809,1.686,0.00239226,0.00450937
1.52E+18,16.8559,0.863842,-0.589829,0.0904514,6.42762,-78.9225,38.5685,556.329,1.22564,6.42762,3.41271,1.69834,1.4639,17.4749,0.666144,-0.959874,0.0947846,6.17711,-78.4791,39.0341,555.947,1.22945,6.17711,4.457,1.809,1.686,0.00232502,5.64E-05
1.52E+18,16.8274,0.907055,-0.588713,0.0951268,6.38518,-78.7461,39.1663,556.328,1.23299,6.38518,3.41266,1.69833,1.46379,17.4348,0.671858,-0.960468,0.0951891,6.13708,-78.2748,39.6068,555.946,1.23252,6.13708,4.457,1.809,1.686,0.00237549,0.0035657
1.52E+18,16.7819,0.942992,-0.579195,0.103004,6.32801,-78.57,39.746,556.326,1.24344,6.32801,3.41263,1.69829,1.46349,17.3982,0.678826,-0.951156,0.0960504,6.10458,-78.0699,40.1834,555.943,1.23593,6.10458,4.457,1.809,1.686,0.0042542,0.00495845
1.52E+18,16.762,0.964705,-0.55581,0.102617,6.32177,-78.3768,40.3452,556.331,1.24594,6.32177,3.41265,1.69827,1.464,17.3545,0.681763,-0.932427,0.0957377,6.06463,-77.871,40.7542,555.944,1.23847,6.06463,4.457,1.809,1.686,0.00256309,0.00369073
1.52E+18,16.739,0.989979,-0.544245,0.106014,6.31,-78.1906,40.9418,556.327,1.25223,6.31,3.41265,1.69824,1.46401,17.309,0.683917,-0.914322,0.0953013,6.03758,-77.6745,41.3223,555.947,1.2409,6.03758,4.457,1.809,1.686,0.00264622,0.00386709
1.52E+18,16.6971,0.98632,-0.525211,0.105492,6.26196,-77.9851,41.5068,556.329,1.25446,6.26196,3.41264,1.69819,1.46429,17.2617,0.69446,-0.89223,0.0946305,6.00687,-77.4857,41.8894,555.951,1.24295,6.00687,4.457,1.809,1.686,0.00245274,0.0049851
1.52E+18,16.6749,0.974186,-0.521824,0.10066,6.24686,-77.7661,42.0844,556.311,1.25232,6.24686,3.41266,1.69812,1.46446,17.2153,0.704286,-0.870576,0.0945877,5.9988,-77.2979,42.4554,555.951,1.24556,5.9988,4.457,1.809,1.686,0.0039383,0.00420231
1.52E+18,16.6238,0.963653,-0.49379,0.0937314,6.18492,-77.5633,42.6362,556.319,1.24812,6.18492,3.41258,1.69814,1.4647,17.1721,0.710059,-0.856386,0.0951182,5.98998,-77.1078,43.0215,555.945,1.24878,5.98998,4.457,1.809,1.686,0.00264581,0.00445099
1.52E+18,16.5381,0.955022,-0.468074,0.0868255,6.07646,-77.3774,43.1559,556.329,1.24392,6.07646,3.4125,1.69819,1.46504,17.132,0.716279,-0.85269,0.0946927,5.98581,-76.9184,43.5891,555.93,1.25104,5.98581,4.457,1.809,1.686,0.00253157,0.00346011
1.52E+18,16.4862,0.9525,-0.456037,0.0803608,6.03036,-77.1834,43.7031,556.318,1.24004,6.03036,3.41249,1.69818,1.46504,17.0915,0.727077,-0.848043,0.0942626,5.9662,-76.7338,44.1528,555.91,1.25314,5.9662,4.457,1.809,1.686,0.00275654,0.00450497
1.52E+18,16.3821,0.918828,-0.408548,0.0728458,5.91008,-76.9858,44.1931,556.332,1.23525,5.91008,3.41242,1.6982,1.46503,17.0488,0.734275,-0.829011,0.0927048,5.90979,-76.5513,44.7147,555.892,1.25424,5.90979,4.457,1.809,1.686,0.00273889,0.00339005
1.52E+18,16.3251,0.912969,-0.363645,0.072039,5.88443,-76.8,44.7354,556.339,1.2373,5.88443,3.41241,1.6982,1.46503,16.9995,0.734294,-0.795919,0.092633,5.83785,-76.3698,45.2664,555.884,1.25695,5.83785,4.457,1.809,1.686,0.00417627,0.00423188
1.52E+18,16.2666,0.912854,-0.363191,0.075384,5.85388,-76.6238,45.2761,556.304,1.24354,5.85388,3.41243,1.69818,1.46491,16.9448,0.734915,-0.761824,0.0921696,5.78059,-76.1944,45.8128,555.882,1.25932,5.78059,4.457,1.809,1.686,0.00240216,0.00444978
1.52E+18,16.2275,0.889594,-0.351396,0.0733038,5.85869,-76.4237,45.8277,556.289,1.24454,5.85869,3.4124,1.69809,1.46477,16.8893,0.730759,-0.73846,0.0906958,5.75121,-76.0201,46.358,555.878,1.26089,5.75121,4.457,1.809,1.686,0.00238629,0.00383195
1.52E+18,16.1608,0.854361,-0.345445,0.0699123,5.80673,-76.2368,46.3494,556.269,1.2449,5.80673,3.41242,1.6981,1.46477,16.8349,0.717174,-0.719509,0.0902764,5.7382,-75.8506,46.901,555.87,1.26418,5.7382,4.457,1.809,1.686,0.00415287,0.00671504
1.52E+18,16.1135,0.832174,-0.336773,0.0689579,5.79622,-76.0615,46.8951,556.264,1.248,5.79622,3.41241,1.69807,1.4646,16.7813,0.701822,-0.707548,0.0907948,5.71802,-75.6863,47.4452,555.868,1.26873,5.71802,4.457,1.809,1.686,0.00255979,0.00852099
1.52E+18,16.0606,0.802703,-0.357573,0.0701322,5.80561,-75.8719,47.4495,556.237,1.25292,5.80561,3.41241,1.69799,1.46457,16.7287,0.691182,-0.695014,0.0904955,5.68744,-75.5159,48.0099,555.874,1.27219,5.68744,4.457,1.809,1.686,0.00271746,0.00425646
1.52E+18,16.0318,0.793929,-0.348932,0.0718106,5.77858,-75.7042,47.988,556.234,1.25778,5.77858,3.4124,1.69798,1.46449,16.6741,0.68275,-0.677722,0.0878179,5.63264,-75.3597,48.5261,555.88,1.27269,5.63264,4.457,1.809,1.686,0.00232797,0.00420953
1.52E+18,15.9881,0.775891,-0.364649,0.0723158,5.76314,-75.5316,48.5289,556.221,1.26173,5.76314,3.4124,1.69794,1.46442,16.6179,0.669198,-0.679093,0.0850238,5.57309,-75.1975,49.0589,555.883,1.27337,5.57309,4.457,1.809,1.686,0.0030264,0.00335669
1.52E+18,15.9478,0.772247,-0.361989,0.0775396,5.75131,-75.3779,49.078,556.217,1.27039,5.75131,3.4124,1.69795,1.46425,16.5592,0.648612,-0.672569,0.0825355,5.52128,-75.0355,49.5857,555.885,1.27435,5.52128,4.457,1.809,1.686,0.00266488,0.00328701
1.52E+18,15.892,0.775887,-0.341875,0.0848696,5.70911,-75.2421,49.614,556.211,1.28114,5.70911,3.41241,1.69795,1.46416,16.4974,0.626504,-0.64516,0.0787823,5.45131,-74.8778,50.1073,555.888,1.274,5.45131,4.457,1.809,1.686,0.00286333,0.00416803
1.52E+18,15.8385,0.785199,-0.398104,0.0852344,5.66651,-75.1012,50.1417,556.217,1.28513,5.66651,3.41233,1.69799,1.46329,16.4377,0.615064,-0.706914,0.0762446,5.39614,-74.7237,50.6249,555.89,1.27521,5.39614,4.457,1.809,1.686,0.00259735,0.00400509
1.52E+18,15.8018,0.776207,-0.526034,0.0854838,5.64697,-74.954,50.6778,556.214,1.28944,5.64697,3.41247,1.69802,1.4642,16.3822,0.589529,-0.837596,0.0733305,5.3532,-74.5697,51.1419,555.889,1.27665,5.3532,4.457,1.809,1.686,0.00238822,0.00393667
1.52E+18,15.7145,0.754173,-0.652607,0.0852801,5.56641,-74.8122,51.1755,556.189,1.29332,5.56641,3.41249,1.69801,1.46409,16.3245,0.561352,-0.94345,0.0682779,5.29886,-74.4134,51.6694,555.888,1.27588,5.29886,4.457,1.809,1.686,0.00260444,0.00696853
1.52E+18,15.6565,0.735448,-0.766593,0.0807904,5.49667,-74.6486,51.6623,556.182,1.29113,5.49667,3.41256,1.69799,1.4642,16.2639,0.551192,-1.05073,0.0643893,5.23064,-74.2594,52.1598,555.891,1.27448,5.23064,4.457,1.809,1.686,0.00278191,0.00458819
1.52E+18,15.6086,0.725183,-0.807684,0.0750164,5.47548,-74.4823,52.1724,556.192,1.28716,5.47548,3.41259,1.69799,1.46428,16.2004,0.540892,-1.09708,0.0601526,5.1604,-74.0977,52.6562,555.899,1.27217,5.1604,4.457,1.809,1.686,0.00262915,0.00470691
1.52E+18,15.5285,0.715509,-0.727374,0.0719706,5.39137,-74.3449,52.6527,556.184,1.2873,5.39137,3.41263,1.69799,1.46429,16.1333,0.517707,-1.00115,0.0565853,5.08695,-73.9469,53.1444,555.902,1.27157,5.08695,4.457,1.809,1.686,0.00265041,0.00484516
1.52E+18,15.4595,0.735824,-0.610832,0.0760081,5.33442,-74.2292,53.1483,556.181,1.29397,5.33442,3.41266,1.69801,1.4643,16.0614,0.508357,-0.878368,0.0540786,4.9917,-73.807,53.6263,555.9,1.27144,4.9917,4.457,1.809,1.686,0.00286908,0.00462272
1.52E+18,15.3609,0.728573,-0.565507,0.0787572,5.24577,-74.0997,53.6143,556.163,1.29954,5.24577,3.41272,1.69803,1.46434,15.9888,0.489467,-0.815393,0.0510092,4.92583,-73.6596,54.1134,555.897,1.27107,4.92583,4.457,1.809,1.686,0.00250568,0.00406995
1.52E+18,15.3134,0.708903,-0.553872,0.0733102,5.19365,-73.9571,54.089,556.165,1.29719,5.19365,3.41273,1.69803,1.46438,15.9171,0.462898,-0.803467,0.0482448,4.8639,-73.5212,54.5645,555.899,1.27138,4.8639,4.457,1.809,1.686,0.00262789,0.0041272
1.52E+18,15.2436,0.665889,-0.593724,0.065365,5.1235,-73.7895,54.5388,556.164,1.2916,5.1235,3.41276,1.69803,1.46441,15.8469,0.449486,-0.843549,0.0465936,4.80135,-73.383,55.0257,555.898,1.27216,4.80135,4.457,1.809,1.686,0.00293113,0.00544755
1.52E+18,15.1714,0.651707,-0.665218,0.0623067,5.0514,-73.6457,54.9884,556.155,1.29054,5.0514,3.41279,1.69805,1.46441,15.7779,0.439036,-0.90776,0.0458103,4.75086,-73.2431,55.4819,555.898,1.27351,4.75086,4.457,1.809,1.686,0.00261436,0.00310153
1.52E+18,15.0861,0.605574,-0.683817,0.0547844,4.96816,-73.4865,55.4144,556.168,1.28531,4.96816,3.41281,1.69804,1.46441,15.7039,0.420826,-0.936614,0.0452504,4.63682,-73.1072,55.9289,555.901,1.2753,4.63682,4.457,1.809,1.686,0.00276969,0.00448359
1.52E+18,15.0188,0.611631,-0.693485,0.0559505,4.91672,-73.3671,55.8684,556.173,1.28831,4.91672,3.41283,1.69805,1.4644,15.622,0.402352,-0.937927,0.0466369,4.54465,-72.9695,56.3619,555.917,1.27855,4.54465,4.457,1.809,1.686,0.00467441,0.00576556
1.52E+18,14.9495,0.621504,-0.679975,0.0579586,4.87113,-73.2524,56.3199,556.178,1.29212,4.87113,3.41285,1.69805,1.4644,15.5366,0.383545,-0.905965,0.0482072,4.47337,-72.8334,56.7895,555.941,1.28191,4.47337,4.457,1.809,1.686,0.00235154,0.00380836
1.52E+18,14.8603,0.575025,-0.614335,0.0550286,4.794,-73.107,56.7332,556.165,1.29202,4.794,3.41288,1.69807,1.46442,15.4456,0.357285,-0.800429,0.0474618,4.41325,-72.7094,57.209,555.965,1.28383,4.41325,4.457,1.809,1.686,0.00368742,0.00401554
1.52E+18,14.7924,0.52727,-0.440564,0.0498924,4.76292,-72.9633,57.1686,556.173,1.29063,4.76292,3.41295,1.69808,1.46461,15.3496,0.332491,-0.611825,0.0477547,4.3701,-72.5997,57.6252,555.981,1.28749,4.3701,4.457,1.809,1.686,0.00235614,0.00333438
1.52E+18,14.699,0.478415,-0.213366,0.0434131,4.69592,-72.8254,57.5794,556.189,1.28758,4.69592,3.41307,1.69808,1.46487,15.2485,0.310748,-0.386942,0.0483264,4.32835,-72.4926,58.0361,555.987,1.29099,4.32835,4.457,1.809,1.686,0.00255483,0.00407945
1.52E+18,14.6229,0.464006,-0.0367696,0.0423937,4.63791,-72.708,57.9938,556.17,1.28915,4.63791,3.41309,1.69809,1.4649,15.1463,0.295955,-0.187894,0.0499455,4.25638,-72.385,58.4254,555.985,1.29469,4.25638,4.457,1.809,1.686,0.00241402,0.00410106
1.52E+18,14.5354,0.460997,0.0674082,0.0430857,4.59432,-72.589,58.4137,556.183,1.29155,4.59432,3.41303,1.69803,1.46479,15.0546,0.288285,-0.105132,0.0515184,4.206,-72.2647,58.838,555.974,1.29777,4.206,4.457,1.809,1.686,0.00236857,0.00299774
1.52E+18,14.4623,0.468785,-0.0155296,0.0454065,4.5184,-72.4935,58.8196,556.191,1.29553,4.5184,3.413,1.69799,1.46466,14.9786,0.278659,-0.209793,0.0511124,4.1294,-72.1541,59.2365,555.964,1.29934,4.1294,4.457,1.809,1.686,0.00243263,0.00478113
1.52E+18,14.4448,0.473576,-0.15967,0.0409128,4.44704,-72.3861,59.2166,556.24,1.29195,4.44704,3.41302,1.69798,1.46458,14.9099,0.284177,-0.440749,0.0512305,4.04957,-72.0641,59.5845,555.936,1.30094,4.04957,4.457,1.809,1.686,0.00345998,0.00554349
1.52E+18,14.3227,0.467002,-0.430778,0.0403349,4.28112,-72.2881,59.5488,556.215,1.2923,4.28112,3.41295,1.69788,1.46437,14.8399,0.291383,-0.682882,0.0524882,3.97155,-71.9612,59.9768,555.947,1.30372,3.97155,4.457,1.809,1.686,0.00292021,0.00490152
1.52E+18,14.2062,0.521898,-0.646036,0.0531572,4.15178,-72.2505,59.9074,556.209,1.3063,4.15178,3.41295,1.69788,1.46427,14.7678,0.292466,-0.873336,0.0530131,3.90974,-71.8575,60.3652,555.973,1.30586,3.90974,4.457,1.809,1.686,0.00250934,0.00415628
1.52E+18,14.1108,0.497102,-0.74585,0.0502179,4.07329,-72.1464,60.2601,556.215,1.3058,4.07329,3.41293,1.69765,1.46442,14.6952,0.267013,-0.945803,0.0501049,3.8621,-71.7469,60.7423,556.009,1.30558,3.8621,4.457,1.809,1.686,0.00236908,0.00410138
1.52E+18,14.0089,0.423173,-0.693811,0.0417836,3.99215,-72.0275,60.5978,556.227,1.3018,3.99215,3.4129,1.69754,1.46439,14.6208,0.218413,-0.875303,0.0448871,3.81758,-71.6465,61.1154,556.037,1.30471,3.81758,4.457,1.809,1.686,0.00379287,0.00520511
1.52E+18,13.8768,0.36272,-0.575442,0.0363025,3.91133,-71.9239,60.9312,556.215,1.30065,3.91133,3.41291,1.69752,1.46436,14.551,0.18312,-0.754484,0.0411618,3.76724,-71.5511,61.5158,556.02,1.30505,3.76724,4.457,1.809,1.686,0.00246505,0.00382053
1.52E+18,13.807,0.353116,-0.49978,0.0368311,3.84687,-71.8253,61.2676,556.2,1.30222,3.84687,3.41293,1.69751,1.4645,14.4749,0.184053,-0.65449,0.0409641,3.71589,-71.4649,61.849,556.025,1.30569,3.71589,4.457,1.809,1.686,0.00282928,0.00327246
1.52E+18,13.7334,0.353152,-0.492903,0.0351311,3.81672,-71.7115,61.6153,556.197,1.30019,3.81672,3.41295,1.69748,1.46452,14.4008,0.200451,-0.644929,0.0413002,3.65835,-71.3666,62.201,556.024,1.30567,3.65835,4.457,1.809,1.686,0.00236117,0.00398444
1.52E+18,13.6678,0.340001,-0.54539,0.0341428,3.78979,-71.6086,61.9656,556.2,1.30051,3.78979,3.41296,1.69748,1.46455,14.3307,0.191938,-0.699743,0.0393242,3.60627,-71.2699,62.5495,556.028,1.30513,3.60627,4.457,1.809,1.686,0.00241108,0.00437016
1.52E+18,13.5856,0.322405,-0.589845,0.0332476,3.7394,-71.5112,62.2982,556.219,1.30115,3.7394,3.41297,1.69746,1.46449,14.2596,0.182691,-0.757018,0.0377103,3.55184,-71.1777,62.8961,556.038,1.30519,3.55184,4.457,1.809,1.686,0.0024678,0.00357093
1.52E+18,13.4996,0.312008,-0.633047,0.0325992,3.68134,-71.4255,62.6264,556.23,1.30235,3.68134,3.413,1.69747,1.46451,14.1876,0.168102,-0.802672,0.0356865,3.50637,-71.0849,63.2377,556.048,1.30512,3.50637,4.457,1.809,1.686,0.00234594,0.0056133
1.52E+18,13.4252,0.314747,-0.651428,0.0344557,3.64923,-71.3347,62.9628,556.236,1.30482,3.64923,3.41301,1.69747,1.46454,14.1134,0.165837,-0.818506,0.0349383,3.45796,-70.9894,63.5734,556.058,1.30502,3.45796,4.457,1.809,1.686,0.00412815,0.00531187
1.52E+18,13.3568,0.317397,-0.640314,0.0372331,3.62786,-71.2326,63.298,556.24,1.30737,3.62786,3.41303,1.69747,1.46455,14.038,0.173638,-0.804772,0.0353466,3.40469,-70.8937,63.903,556.064,1.30518,3.40469,4.457,1.809,1.686,0.00311852,0.00467857
1.52E+18,13.2611,0.323828,-0.60384,0.0412499,3.59601,-71.1482,63.6318,556.238,1.31197,3.59601,3.41303,1.69749,1.46456,13.9585,0.171988,-0.75968,0.0344667,3.34605,-70.7967,64.2495,556.069,1.3048,3.34605,4.457,1.809,1.686,0.00242404,0.00397245
1.52E+18,13.2079,0.312923,-0.573567,0.0425823,3.55157,-71.059,63.9528,556.24,1.31492,3.55157,3.41306,1.6975,1.4646,13.8784,0.160862,-0.720301,0.0328751,3.28285,-70.7166,64.5453,556.079,1.30476,3.28285,4.457,1.809,1.686,0.00270876,0.00426845
1.52E+18,13.1516,0.321929,-0.540225,0.044927,3.51229,-70.9786,64.2752,556.247,1.31808,3.51229,3.41306,1.69749,1.46454,13.8045,0.160703,-0.68391,0.0321908,3.22666,-70.6336,64.8484,556.087,1.30482,3.22666,4.457,1.809,1.686,0.0024402,0.00410186
1.52E+18,13.17,0.338387,-0.495497,0.0531063,3.42147,-70.9261,64.5697,556.279,1.3276,3.42147,3.41308,1.69751,1.46459,13.7428,0.152762,-0.66252,0.0302045,3.16954,-70.5819,65.0587,556.097,1.30415,3.16954,4.457,1.809,1.686,0.00258519,0.00309689
1.52E+18,13.2358,0.304414,-0.493435,0.0405487,3.206,-70.8392,64.7665,556.254,1.31563,3.206,3.41315,1.69753,1.46457,13.6998,0.154898,-0.631727,0.0295111,3.11641,-70.5616,65.1626,556.103,1.30399,3.11641,4.457,1.809,1.686,0.0023852,0.00396548
1.52E+18,13.2368,0.301721,-0.471294,0.0354102,3.05487,-70.7658,64.9855,556.252,1.31016,3.05487,3.41323,1.69756,1.46471,13.6666,0.166945,-0.609017,0.03056,3.07038,-70.512,65.353,556.102,1.30466,3.07038,4.457,1.809,1.686,0.0025828,0.00320137
1.52E+18,13.148,0.233259,-0.465047,0.0194669,2.84885,-70.6421,65.1356,556.257,1.29358,2.84885,3.41312,1.69776,1.46497,13.6429,0.179614,-0.607321,0.0311459,3.02295,-70.4463,65.5887,556.101,1.30459,3.02295,4.457,1.809,1.686,0.00239915,0.00391744
1.52E+18,13.0975,0.287613,-0.481347,0.0364038,2.76379,-70.6309,65.3794,556.272,1.31106,2.76379,3.41308,1.6978,1.46503,13.6322,0.18078,-0.639907,0.0297441,2.97274,-70.3729,65.8549,556.1,1.30381,2.97274,4.457,1.809,1.686,0.00237538,0.00392464
1.52E+18,13.0672,0.321576,-0.515721,0.0498995,2.66255,-70.6167,65.6014,556.275,1.32559,2.66255,3.41303,1.69784,1.46505,13.6291,0.172823,-0.674135,0.0278556,2.918,-70.3106,66.0915,556.105,1.30305,2.918,4.457,1.809,1.686,0.00253734,0.00319712
1.52E+18,13.0564,0.314473,-0.480437,0.0509168,2.52434,-70.5625,65.7755,556.297,1.32727,2.52434,3.41302,1.69781,1.46488,13.6301,0.171009,-0.655333,0.0271129,2.86308,-70.2589,66.2781,556.108,1.30294,2.86308,4.457,1.809,1.686,0.00242987,0.0057943
1.52E+18,13.0529,0.317393,-0.455173,0.0533152,2.4143,-70.5297,65.9599,556.298,1.33107,2.4143,3.413,1.69783,1.46481,13.639,0.154847,-0.626908,0.0255484,2.80166,-70.2049,66.4691,556.111,1.30271,2.80166,4.457,1.809,1.686,0.00236671,0.00422271
1.52E+18,13.0253,0.291036,-0.479525,0.0565442,2.34664,-70.4748,66.1501,556.286,1.3364,2.34664,3.41301,1.69785,1.46483,13.6583,0.131119,-0.634739,0.0232664,2.7291,-70.1402,66.7062,556.115,1.30256,2.7291,4.457,1.809,1.686,0.00249965,0.00391719
1.52E+18,12.998,0.289792,-0.487553,0.059473,2.30462,-70.4337,66.3544,556.287,1.34088,2.30462,3.41301,1.69785,1.46479,13.6849,0.116115,-0.636437,0.0216836,2.65887,-70.0715,66.9591,556.121,1.30255,2.65887,4.457,1.809,1.686,0.00263761,0.00432916
1.52E+18,12.9742,0.303117,-0.493245,0.0651001,2.25613,-70.4037,66.5535,556.279,1.34752,2.25613,3.41302,1.69787,1.46485,13.7215,0.104317,-0.627148,0.0208895,2.59188,-70.0006,67.2095,556.127,1.30276,2.59188,4.457,1.809,1.686,0.00253623,0.00428904
1.52E+18,12.9856,0.292726,-0.498557,0.0588261,2.22883,-70.3426,66.7524,556.278,1.34198,2.22883,3.41307,1.69781,1.46454,13.7704,0.0992363,-0.625754,0.0202129,2.52631,-69.9345,67.4465,556.132,1.30283,2.52631,4.457,1.809,1.686,0.00235798,0.00506806
1.52E+18,13.0057,0.279406,-0.500382,0.05393,2.19049,-70.2937,66.9463,556.28,1.33904,2.19049,3.41308,1.69782,1.46457,13.8306,0.0841381,-0.622538,0.0182669,2.45857,-69.8746,67.6795,556.137,1.30285,2.45857,4.457,1.809,1.686,0.00253602,0.00380046
1.52E+18,13.0695,0.249664,-0.572296,0.0454478,2.15863,-70.2269,67.1326,556.262,1.33231,2.15863,3.41312,1.69785,1.46471,13.9099,0.074947,-0.675193,0.0168032,2.389,-69.825,67.8883,556.141,1.30327,2.389,4.457,1.809,1.686,0.00337751,0.00304002
1.52E+18,13.1304,0.28462,-0.65927,0.0535778,2.14052,-70.1987,67.3383,556.285,1.34038,2.14052,3.41312,1.69787,1.46472,14.0001,0.0847025,-0.785456,0.0171335,2.32434,-69.7649,68.1159,556.145,1.30378,2.32434,4.457,1.809,1.686,0.00265862,0.00366965
1.52E+18,13.2042,0.306819,-0.691355,0.0526427,2.13875,-70.1481,67.5462,556.306,1.3386,2.13875,3.41315,1.69788,1.46479,14.0907,0.100404,-0.844208,0.0181516,2.24952,-69.7031,68.3381,556.143,1.30406,2.24952,4.457,1.809,1.686,0.00247607,0.00442664
1.52E+18,13.2738,0.330295,-0.68438,0.0566002,2.11011,-70.1091,67.7422,556.308,1.34214,2.11011,3.41317,1.69788,1.46483,14.1844,0.105698,-0.840432,0.0182189,2.17558,-69.6394,68.5518,556.142,1.30369,2.17558,4.457,1.809,1.686,0.00307379,0.00434146
1.52E+18,13.3681,0.335674,-0.675975,0.0597414,2.13059,-70.0596,67.9568,556.314,1.34585,2.13059,3.4132,1.6979,1.46491,14.2796,0.0988087,-0.835893,0.0179765,2.09469,-69.5782,68.764,556.143,1.30401,2.09469,4.457,1.809,1.686,0.00232779,0.00310782
1.52E+18,13.4659,0.332641,-0.694786,0.0582967,2.12508,-70.0074,68.1593,556.325,1.34511,2.12508,3.41324,1.69791,1.46494,14.3754,0.0956041,-0.863786,0.0178108,2.00553,-69.5267,68.9652,556.148,1.3046,2.00553,4.457,1.809,1.686,0.00246073,0.00258744
1.52E+18,13.5589,0.345197,-0.737671,0.0535499,2.10255,-69.9467,68.3478,556.338,1.33901,2.10255,3.41337,1.69794,1.465,14.4659,0.117238,-0.920667,0.0192015,1.90446,-69.4741,69.1538,556.151,1.30473,1.90446,4.457,1.809,1.686,0.00236682,0.00392497
1.52E+18,13.6509,0.384125,-0.799027,0.0580027,2.09477,-69.9001,68.5476,556.338,1.34155,2.09477,3.41335,1.69794,1.46502,14.5416,0.147045,-0.97862,0.0213427,1.79319,-69.4215,69.3352,556.158,1.30505,1.79319,4.457,1.809,1.686,0.00236967,0.00322033
1.52E+18,13.7684,0.412417,-0.823727,0.061534,2.12921,-69.8581,68.776,556.36,1.34484,2.12921,3.41366,1.69795,1.46557,14.597,0.153222,-1.02587,0.0216401,1.67175,-69.3757,69.4983,556.159,1.30517,1.67175,4.457,1.809,1.686,0.00264253,0.00381937
1.52E+18,13.8344,0.412394,-0.857169,0.066602,2.10307,-69.813,68.966,556.38,1.35067,2.10307,3.41378,1.69783,1.46588,14.6267,0.143578,-1.07942,0.0207838,1.54238,-69.332,69.6522,556.162,1.30515,1.54238,4.457,1.809,1.686,0.00406657,0.00513731
1.52E+18,13.9108,0.416486,-0.906612,0.064152,2.112,-69.7542,69.1728,556.396,1.34808,2.112,3.41379,1.69784,1.46587,14.6262,0.151887,-1.1458,0.0212305,1.41268,-69.2987,69.7873,556.164,1.30554,1.41268,4.457,1.809,1.686,0.00241825,0.00414467
1.52E+18,13.9051,0.445613,-1.01876,0.0696281,2.01876,-69.7164,69.327,556.349,1.35195,2.01876,3.41382,1.69797,1.4662,14.593,0.176699,-1.21037,0.0230328,1.27985,-69.263,69.9133,556.167,1.30581,1.27985,4.457,1.809,1.686,0.00250766,0.00316778
1.52E+18,13.8568,0.471938,-1.07477,0.0665319,1.9186,-69.6802,69.4716,556.337,1.34743,1.9186,3.41398,1.69792,1.46653,14.5299,0.199339,-1.24988,0.0246849,1.16682,-69.2264,70.0421,556.173,1.30608,1.16682,4.457,1.809,1.686,0.00248242,0.00383847
1.52E+18,13.7998,0.475455,-1.08821,0.0637983,1.8934,-69.6263,69.6427,556.343,1.34435,1.8934,3.41401,1.69803,1.46646,14.4427,0.206433,-1.25867,0.0251805,1.08815,-69.1845,70.1852,556.184,1.30624,1.08815,4.457,1.809,1.686,0.00232534,0.00423852
1.52E+18,13.6668,0.470661,-1.06457,0.0584573,1.78094,-69.5938,69.7663,556.373,1.33968,1.78094,3.41404,1.69807,1.46642,14.3335,0.200664,-1.25382,0.0246558,1.00994,-69.1449,70.3321,556.195,1.30639,1.00994,4.457,1.809,1.686,0.00236193,0.00381843
1.52E+18,13.5222,0.476696,-1.06022,0.0559195,1.68146,-69.5696,69.8856,556.383,1.3375,1.68146,3.41407,1.69809,1.46638,14.1996,0.199402,-1.24707,0.0243078,0.92509,-69.1112,70.4598,556.207,1.30639,0.92509,4.457,1.809,1.686,0.00246452,0.00573312
1.52E+18,13.4467,0.469133,-1.02063,0.0548588,1.70282,-69.5131,70.059,556.42,1.3367,1.70282,3.41407,1.69812,1.46633,14.0435,0.201827,-1.23121,0.0244589,0.831078,-69.0879,70.5592,556.218,1.30679,0.831078,4.457,1.809,1.686,0.0023635,0.0046646
1.52E+18,13.3109,0.469143,-0.982855,0.0603842,1.62155,-69.4936,70.1773,556.422,1.34342,1.62155,3.41417,1.69819,1.46656,13.8698,0.189265,-1.1813,0.023212,0.735514,-69.0687,70.6375,556.228,1.30669,0.735514,4.457,1.809,1.686,0.00262446,0.00401678
1.52E+18,13.1463,0.465836,-0.869083,0.0684334,1.51007,-69.4743,70.2654,556.426,1.35245,1.51007,3.41455,1.69823,1.46746,13.682,0.184096,-1.06073,0.0227092,0.649041,-69.0562,70.7018,556.232,1.30703,0.649041,4.457,1.809,1.686,0.00297539,0.00480431
1.52E+18,12.9565,0.463159,-0.738738,0.0626865,1.37402,-69.4464,70.327,556.407,1.3465,1.37402,3.41479,1.69832,1.46805,13.4612,0.192663,-0.890532,0.0233166,0.566901,-69.0482,70.7347,556.246,1.30721,0.566901,4.457,1.809,1.686,0.00245665,0.00453101
1.52E+18,12.7944,0.472632,-0.630164,0.0690139,1.27176,-69.4318,70.3988,556.393,1.35245,1.27176,3.41489,1.69836,1.46821,13.2857,0.194043,-0.781845,0.0237412,0.510052,-69.0291,70.7894,556.228,1.30699,0.510052,4.457,1.809,1.686,0.00382749,0.00528159
1.52E+18,12.6671,0.494008,-0.616008,0.0736535,1.1593,-69.4219,70.4567,556.371,1.35541,1.1593,3.41501,1.6984,1.4685,13.0836,0.208645,-0.74688,0.0255383,0.448322,-69.0315,70.7725,556.23,1.30698,0.448322,4.457,1.809,1.686,0.00262714,0.0039908
1.52E+18,12.5184,0.49881,-0.68633,0.0707805,0.902788,-69.4278,70.4165,556.318,1.3514,0.902788,3.41515,1.69844,1.46875,12.9138,0.217921,-0.762217,0.0266455,0.391978,-69.0464,70.7137,556.233,1.30698,0.391978,4.457,1.809,1.686,0.00281287,0.00438097
1.52E+18,12.3624,0.505706,-0.702948,0.0751741,0.703748,-69.4438,70.3884,556.315,1.35566,0.703748,3.41525,1.69846,1.46899,12.7586,0.213759,-0.774045,0.0265119,0.33755,-69.0513,70.6833,556.236,1.30673,0.33755,4.457,1.809,1.686,0.00244243,0.00309965
1.52E+18,12.2306,0.495863,-0.66801,0.0786836,0.604408,-69.4436,70.3971,556.342,1.36008,0.604408,3.41526,1.69847,1.46897,12.6128,0.201194,-0.76927,0.0256004,0.282153,-69.0532,70.6777,556.233,1.30671,0.282153,4.457,1.809,1.686,0.0023556,0.00305982
1.52E+18,12.0921,0.483992,-0.657843,0.0895686,0.527935,-69.4518,70.4116,556.342,1.37283,0.527935,3.41532,1.69851,1.46908,12.4757,0.175381,-0.764587,0.0236846,0.230501,-69.0482,70.6901,556.226,1.30662,0.230501,4.457,1.809,1.686,0.00470248,0.00483159
1.52E+18,11.8887,0.453145,-0.704352,0.0915199,0.344042,-69.4654,70.3555,556.301,1.37713,0.344042,3.41515,1.69863,1.46918,12.3492,0.147567,-0.773664,0.0215147,0.176525,-69.0436,70.7102,556.221,1.30681,0.176525,4.457,1.809,1.686,0.00238249,0.00489815
1.52E+18,11.7256,0.413916,-0.705965,0.0966862,0.26561,-69.4612,70.3389,556.313,1.38482,0.26561,3.41517,1.69869,1.4693,12.2334,0.118925,-0.788739,0.0195289,0.129338,-69.0374,70.7428,556.219,1.30737,0.129338,4.457,1.809,1.686,0.00238545,0.00388737
1.52E+18,11.5576,0.376679,-0.716401,0.0938427,0.1435,-69.4634,70.2911,556.311,1.38403,0.1435,3.41516,1.69874,1.46938,12.1269,0.0906335,-0.799898,0.0175216,0.0817259,-69.032,70.7576,556.216,1.30742,0.0817259,4.457,1.809,1.686,0.00254796,0.00285618
1.52E+18,11.4098,0.34337,-0.727452,0.086764,0.0451833,-69.4658,70.2488,556.305,1.37883,0.0451833,3.41515,1.69877,1.46943,12.0291,0.0629998,-0.807378,0.0155179,0.0385914,-69.0268,70.7658,556.212,1.3073,0.0385914,4.457,1.809,1.686,0.00240591,0.00440799
1.52E+18,11.2712,0.311316,-0.722812,0.0838859,0.0224373,-69.4722,70.2144,556.315,1.37841,0.0224373,3.41512,1.69875,1.46935,11.9384,0.032618,-0.815213,0.0132139,0.00788923,-69.023,70.7788,556.209,1.30746,0.00788923,4.457,1.809,1.686,0.00248038,0.00422007
1.52E+18,11.1525,0.283353,-0.70959,0.0795364,0.0716807,-69.4799,70.1859,556.334,1.37653,0.0716807,3.41526,1.69869,1.46966,11.855,0.000874364,-0.825005,0.0106908,0.0375856,-69.0192,70.784,556.206,1.30741,0.0375856,4.457,1.809,1.686,0.00289297,0.00485986
1.52E+18,11.0782,0.244329,-0.71317,0.0768557,0.0449542,-69.4662,70.1882,556.34,1.37611,0.0449542,3.41535,1.69867,1.4698,11.7804,-0.0271081,-0.836966,0.00843236,0.0170496,-69.0176,70.79,556.204,1.30744,0.0170496,4.457,1.809,1.686,0.00316023,0.00456312
1.52E+18,10.9969,0.224842,-0.695422,0.0776864,0.0534692,-69.4692,70.1793,556.366,1.37868,0.0534692,3.41538,1.6987,1.46983,11.7155,-0.048638,-0.846438,0.0067435,0.00990202,-69.0155,70.7969,556.203,1.3075,0.00990202,4.457,1.809,1.686,0.00307398,0.00391047
1.52E+18,10.9212,0.212706,-0.714989,0.0783541,0.0662311,-69.4726,70.1673,556.354,1.3804,0.0662311,3.41538,1.6987,1.4698,11.6597,-0.0619799,-0.856738,0.00559402,0.0170532,-69.013,70.8044,556.2,1.30742,0.0170532,4.457,1.809,1.686,0.00324638,0.00409374
1.52E+18,10.849,0.197589,-0.703492,0.0807327,0.08151,-69.4685,70.1497,556.372,1.38333,0.08151,3.4154,1.69869,1.46974,11.6108,-0.0699003,-0.866568,0.00496403,0.0158518,-69.01,70.8112,556.197,1.30734,0.0158518,4.457,1.809,1.686,0.00290959,0.00507062
1.52E+18,10.7932,0.188313,-0.719487,0.0777931,0.0771363,-69.4664,70.1424,556.36,1.38084,0.0771363,3.41562,1.69875,1.47058,11.5691,-0.0730796,-0.87193,0.00464634,0.0139607,-69.0102,70.8194,556.195,1.30748,0.0139607,4.457,1.809,1.686,0.00367182,0.00456087
1.52E+18,10.7372,0.183091,-0.719955,0.0764728,0.0905756,-69.4674,70.1276,556.364,1.37973,0.0905756,3.41562,1.6987,1.47047,11.5347,-0.0730857,-0.876892,0.0043966,0.0163686,-69.0108,70.827,556.195,1.30745,0.0163686,4.457,1.809,1.686,0.00256268,0.00364169
1.52E+18,10.6961,0.182999,-0.704591,0.0787421,0.0843417,-69.4683,70.1215,556.384,1.38193,0.0843417,3.41568,1.69871,1.47066,11.5077,-0.0688549,-0.880704,0.00465197,0.0154237,-69.0122,70.8355,556.196,1.30765,0.0154237,4.457,1.809,1.686,0.00278439,0.00442083
1.52E+18,10.677,0.185687,-0.69461,0.0867997,0.0509614,-69.4661,70.13,556.396,1.38974,0.0509614,3.4157,1.69871,1.47071,11.4887,-0.0639709,-0.882029,0.00493642,0.0147557,-69.012,70.8445,556.197,1.30769,0.0147557,4.457,1.809,1.686,0.0028291,0.00358772
1.52E+18,10.6401,0.182128,-0.691333,0.0842023,0.0717246,-69.4668,70.112,556.401,1.38707,0.0717246,3.41572,1.69872,1.47059,11.4781,-0.0609095,-0.882473,0.00502567,0.0170182,-69.012,70.8536,556.198,1.30771,0.0170182,4.457,1.809,1.686,0.00290206,0.00371326
1.52E+18,10.6148,0.174712,-0.697873,0.0816102,0.0818954,-69.465,70.096,556.395,1.38462,0.0818954,3.41569,1.69871,1.47043,11.4767,-0.0606536,-0.8812,0.00494567,0.0181069,-69.0114,70.8628,556.2,1.30777,0.0181069,4.457,1.809,1.686,0.00237338,0.00368433
1.52E+18,10.61,0.173604,-0.683877,0.0783843,0.0728653,-69.464,70.0932,556.415,1.38134,0.0728653,3.4157,1.69872,1.47043,11.4822,-0.0575771,-0.886888,0.00508712,0.018597,-69.0118,70.8708,556.201,1.30787,0.018597,4.457,1.809,1.686,0.00247742,0.00324097
1.52E+18,10.6046,0.170206,-0.712706,0.0778871,0.0690406,-69.4615,70.0851,556.41,1.38072,0.0690406,3.4157,1.69872,1.47033,11.4867,-0.0543551,-0.911349,0.00513431,0.016132,-69.0128,70.8745,556.202,1.30785,0.016132,4.457,1.809,1.686,0.003486,0.00535076
1.52E+18,10.5973,0.167734,-0.729277,0.0781215,0.070674,-69.4614,70.0761,556.416,1.38095,0.070674,3.41569,1.69871,1.47027,11.4862,-0.0540525,-0.935186,0.00502789,0.0179011,-69.0136,70.8731,556.201,1.3078,0.0179011,4.457,1.809,1.686,0.00267029,0.00464766
1.52E+18,10.5907,0.164135,-0.73324,0.0712151,0.0683984,-69.4596,70.0688,556.41,1.37405,0.0683984,3.41563,1.6987,1.47028,11.4852,-0.0521755,-0.933579,0.00504132,0.0162188,-69.0156,70.8727,556.201,1.30781,0.0162188,4.457,1.809,1.686,0.00280967,0.00332263
1.52E+18,10.6028,0.165102,-0.717426,0.0652707,0.0315122,-69.4571,70.0816,556.413,1.36811,0.0315122,3.41577,1.69873,1.4705,11.4854,-0.0488638,-0.918496,0.00516773,0.0192315,-69.0185,70.8743,556.203,1.30791,0.0192315,4.457,1.809,1.686,0.00246082,0.00445895
1.52E+18,10.6074,0.165493,-0.709322,0.0592685,0.0191886,-69.4563,70.0862,556.422,1.3621,0.0191886,3.41574,1.69871,1.47034,11.486,-0.0476059,-0.916642,0.0051185,0.0174591,-69.0196,70.8753,556.205,1.30786,0.0174591,4.457,1.809,1.686,0.00235013,0.00302929
1.52E+18,10.6146,0.16274,-0.709541,0.0603851,0.00435604,-69.4518,70.0922,556.425,1.36322,0.00435604,3.41579,1.69869,1.47037,11.4861,-0.0469776,-0.919227,0.00510885,0.0188905,-69.0202,70.8754,556.207,1.30785,0.0188905,4.457,1.809,1.686,0.00318499,0.00461076
1.52E+18,10.6202,0.162268,-0.698423,0.0624408,0.0168038,-69.4497,70.0976,556.434,1.36527,0.0168038,3.41568,1.69889,1.47009,11.4864,-0.0443927,-0.915243,0.00517872,0.0180094,-69.0226,70.8765,556.209,1.30792,0.0180094,4.457,1.809,1.686,0.00241739,0.00465979
1.52E+18,10.6299,0.162621,-0.701332,0.0625605,0.0325324,-69.4474,70.107,556.431,1.36539,0.0325324,3.41577,1.69882,1.47014,11.486,-0.0426248,-0.91304,0.00525448,0.02064,-69.0243,70.8766,556.21,1.308,0.02064,4.457,1.809,1.686,0.00253204,0.00416744
1.52E+18,10.6289,0.162939,-0.681421,0.0613231,0.0240697,-69.4478,70.1063,556.452,1.36416,0.0240697,3.41572,1.69887,1.46999,11.4856,-0.0417855,-0.911794,0.00523362,0.0226738,-69.0252,70.8764,556.212,1.30798,0.0226738,4.457,1.809,1.686,0.00243342,0.00417931
1.52E+18,10.6357,0.161587,-0.66879,0.0589487,0.0335651,-69.4447,70.1126,556.464,1.36178,0.0335651,3.41571,1.69896,1.4699,11.4856,-0.0403891,-0.909896,0.00523309,0.0201259,-69.0266,70.8768,556.215,1.30798,0.0201259,4.457,1.809,1.686,0.00239396,0.00407015
1.52E+18,10.6486,0.160881,-0.670594,0.0600317,0.0536019,-69.4406,70.1249,556.462,1.36286,0.0536019,3.41571,1.69898,1.46993,11.4857,-0.0394252,-0.907925,0.00520004,0.0232108,-69.0275,70.8772,556.216,1.30794,0.0232108,4.457,1.809,1.686,0.00272223,0.00489168
1.52E+18,10.652,0.160484,-0.647831,0.0629563,0.0534649,-69.4391,70.1283,556.483,1.36579,0.0534649,3.4157,1.69902,1.46989,11.4861,-0.0388041,-0.905328,0.00527706,0.0202684,-69.0279,70.8779,556.216,1.30802,0.0202684,4.457,1.809,1.686,0.00308622,0.00497809
1.52E+18,10.6797,0.160031,-0.64018,0.0603338,0.09562,-69.4312,70.1553,556.486,1.36317,0.09562,3.41565,1.69907,1.46978,11.4876,-0.0387207,-0.900257,0.00520657,0.0225078,-69.0275,70.8795,556.217,1.30794,0.0225078,4.457,1.809,1.686,0.00366641,0.00403686
1.52E+18,10.6729,0.159556,-0.640591,0.0594838,0.0668917,-69.4326,70.1485,556.486,1.36232,0.0668917,3.41563,1.699,1.46972,11.4871,-0.037639,-0.900339,0.00528318,0.0202082,-69.0287,70.8793,556.218,1.30802,0.0202082,4.457,1.809,1.686,0.0027198,0.00462949
1.52E+18,10.6774,0.159603,-0.642276,0.0617158,0.0646252,-69.4315,70.1529,556.484,1.36455,0.0646252,3.41561,1.69898,1.46938,11.4864,-0.0376056,-0.898964,0.00525057,0.023403,-69.0289,70.8787,556.218,1.30798,0.023403,4.457,1.809,1.686,0.00287587,0.00487426
1.52E+18,10.6976,0.159602,-0.649582,0.0629551,0.0905822,-69.4261,70.1726,556.473,1.36579,0.0905822,3.4156,1.69901,1.46931,11.4867,-0.0375407,-0.894309,0.00524554,0.0206526,-69.0288,70.8792,556.219,1.30797,0.0206526,4.457,1.809,1.686,0.00239242,0.00508598
1.52E+18,10.6982,0.159734,-0.644853,0.0663442,0.0783488,-69.426,70.1732,556.478,1.36918,0.0783488,3.41565,1.699,1.46933,11.4861,-0.0374364,-0.893623,0.00525464,0.0208923,-69.0291,70.8787,556.22,1.30798,0.0208923,4.457,1.809,1.686,0.00238791,0.00362273
1.52E+18,10.7108,0.159917,-0.659003,0.0661101,0.0863239,-69.423,70.1851,556.466,1.36894,0.0863239,3.41561,1.69886,1.46937,11.4858,-0.037485,-0.895443,0.00523556,0.0189283,-69.0292,70.8782,556.221,1.30796,0.0189283,4.457,1.809,1.686,0.00250327,0.00428798
1.52E+18,10.7119,0.160964,-0.66361,0.0654248,0.0711953,-69.4239,70.1863,556.464,1.36826,0.0711953,3.41561,1.69884,1.46938,11.4843,-0.0401433,-0.897424,0.00497843,0.0209201,-69.0271,70.8759,556.222,1.30771,0.0209201,4.457,1.809,1.686,0.00256841,0.00483133
1.52E+18,10.6987,0.160972,-0.658829,0.0652289,0.0373853,-69.4274,70.1736,556.47,1.36806,0.0373853,3.41559,1.69881,1.46945,11.4801,-0.0397436,-0.897382,0.00498608,0.02022,-69.0286,70.872,556.223,1.30772,0.02022,4.457,1.809,1.686,0.0023914,0.00495003
1.52E+18,10.6856,0.161239,-0.652188,0.0627641,0.00810282,-69.4311,70.1613,556.473,1.36559,0.00810282,3.4156,1.69877,1.46948,11.4768,-0.0411349,-0.894091,0.00485646,0.0200352,-69.0281,70.8686,556.223,1.30758,0.0200352,4.457,1.809,1.686,0.00261777,0.00451449
1.52E+18,10.6864,0.160347,-0.642567,0.0609646,0.0105596,-69.43,70.1624,556.476,1.36379,0.0105596,3.41564,1.69883,1.46955,11.475,-0.0474607,-0.886979,0.00445337,0.0181516,-69.0224,70.8656,556.223,1.30715,0.0181516,4.457,1.809,1.686,0.00290391,0.00525783
1.52E+18,10.6876,0.15926,-0.639253,0.0523819,0.0110675,-69.4286,70.1635,556.476,1.3552,0.0110675,3.41565,1.69888,1.4695,11.4758,-0.0486548,-0.884531,0.00441664,0.021296,-69.0211,70.8662,556.222,1.30711,0.021296,4.457,1.809,1.686,0.00376568,0.00436563
1.52E+18,10.6947,0.159037,-0.641008,0.0535026,0.0220988,-69.4266,70.1702,556.476,1.35632,0.0220988,3.41564,1.69888,1.46947,11.4784,-0.0466315,-0.886779,0.00467308,0.0207002,-69.0224,70.8691,556.221,1.30737,0.0207002,4.457,1.809,1.686,0.00270121,0.00283827
1.52E+18,10.725,0.158596,-0.635422,0.0563957,0.0724888,-69.4182,70.1991,556.484,1.35921,0.0724888,3.4156,1.69882,1.46937,11.4799,-0.0490628,-0.891404,0.00448475,0.0182661,-69.0197,70.8697,556.219,1.30718,0.0182661,4.457,1.809,1.686,0.00313404,0.00404514
1.52E+18,10.7352,0.15795,-0.629921,0.0563255,0.0813085,-69.4148,70.2087,556.491,1.35915,0.0813085,3.41556,1.69883,1.46929,11.4805,-0.0509514,-0.893368,0.00428855,0.0172986,-69.0177,70.8698,556.219,1.30699,0.0172986,4.457,1.809,1.686,0.00242098,0.00406755
1.52E+18,10.7357,0.156711,-0.622884,0.0518378,0.0737879,-69.4134,70.209,556.499,1.35466,0.0737879,3.41562,1.69889,1.46928,11.4809,-0.0505616,-0.895136,0.00446385,0.0164685,-69.018,70.8702,556.218,1.30717,0.0164685,4.457,1.809,1.686,0.00250718,0.00395587
1.52E+18,10.7389,0.157113,-0.615955,0.0533787,0.068711,-69.4129,70.2123,556.504,1.3562,0.068711,3.41562,1.6989,1.46933,11.4802,-0.0500974,-0.894001,0.00462139,0.0168668,-69.0186,70.8698,556.217,1.30732,0.0168668,4.457,1.809,1.686,0.00310571,0.00497632
1.52E+18,10.7445,0.157063,-0.624623,0.0525198,0.0655037,-69.4115,70.2176,556.495,1.35534,0.0655037,3.41561,1.69891,1.46932,11.4803,-0.0524222,-0.895049,0.00442235,0.0169169,-69.0164,70.8692,556.216,1.30712,0.0169169,4.457,1.809,1.686,0.00295793,0.00456942
1.52E+18,10.7555,0.156601,-0.641461,0.0539044,0.0726967,-69.4082,70.2279,556.479,1.35672,0.0726967,3.41562,1.69896,1.46934,11.4808,-0.0523095,-0.896436,0.00444233,0.0156042,-69.0164,70.8697,556.216,1.30714,0.0156042,4.457,1.809,1.686,0.00238743,0.00491499
1.52E+18,10.7465,0.157805,-0.615794,0.0588211,0.0515173,-69.4116,70.2197,556.505,1.36164,0.0515173,3.41561,1.69891,1.4693,11.4817,-0.0520649,-0.897539,0.00459865,0.0155563,-69.0164,70.8706,556.215,1.3073,0.0155563,4.457,1.809,1.686,0.00298294,0.00422877
1.52E+18,10.7419,0.157756,-0.629005,0.0581623,0.0337453,-69.4129,70.2152,556.492,1.36098,0.0337453,3.4156,1.69894,1.46926,11.4817,-0.0534816,-0.898478,0.00444444,0.0158912,-69.015,70.8702,556.214,1.30715,0.0158912,4.457,1.809,1.686,0.00442006,0.00418873
1.52E+18,10.7485,0.157516,-0.643546,0.053889,0.0368247,-69.411,70.2215,556.476,1.35671,0.0368247,3.41558,1.69894,1.46918,11.4817,-0.053684,-0.898153,0.00453084,0.0159665,-69.0148,70.8702,556.213,1.30723,0.0159665,4.457,1.809,1.686,0.0024458,0.00409806
1.52E+18,10.746,0.159252,-0.650161,0.0486145,0.0189701,-69.4134,70.2194,556.47,1.35143,0.0189701,3.41558,1.69891,1.46918,11.4825,-0.0540647,-0.898925,0.00455486,0.0141032,-69.0143,70.8708,556.213,1.30725,0.0141032,4.457,1.809,1.686,0.00239478,0.00404066
1.52E+18,10.7405,0.159741,-0.654527,0.0517835,0.00647875,-69.4153,70.2142,556.466,1.3546,0.00647875,3.41556,1.69907,1.46933,11.4825,-0.0542938,-0.899525,0.00459286,0.0139169,-69.014,70.8708,556.212,1.30729,0.0139169,4.457,1.809,1.686,0.00250248,0.00365888
1.52E+18,10.7396,0.161054,-0.656017,0.0573659,0.00178043,-69.4169,70.2136,556.464,1.36018,0.00178043,3.41557,1.69907,1.46933,11.4827,-0.0552665,-0.899864,0.00454767,0.0128098,-69.013,70.8708,556.212,1.30725,0.0128098,4.457,1.809,1.686,0.00243464,0.00458778
1.52E+18,10.7237,0.161319,-0.654091,0.0552096,0.0252916,-69.4213,70.1984,556.466,1.35803,0.0252916,3.41558,1.69913,1.46936,11.4834,-0.0552552,-0.900218,0.00459953,0.0131856,-69.0129,70.8714,556.212,1.3073,0.0131856,4.457,1.809,1.686,0.00235007,0.00428446
1.52E+18,10.7222,0.161558,-0.649056,0.0582529,0.0236065,-69.4219,70.1971,556.471,1.36107,0.0236065,3.41559,1.69911,1.46931,11.4837,-0.0558452,-0.900319,0.00466511,0.0111288,-69.0122,70.8716,556.211,1.30736,0.0111288,4.457,1.809,1.686,0.00240285,0.0038742
1.52E+18,10.7067,0.161535,-0.648992,0.0586093,0.0442011,-69.426,70.1822,556.471,1.36143,0.0442011,3.41559,1.69916,1.46928,11.4841,-0.0564754,-0.900591,0.00460125,0.01136,-69.0115,70.8718,556.211,1.3073,0.01136,4.457,1.809,1.686,0.0023357,0.00557234
1.52E+18,10.7045,0.161659,-0.649545,0.0597662,0.0417761,-69.4267,70.1801,556.471,1.36258,0.0417761,3.41561,1.69915,1.46932,11.4849,-0.0567852,-0.900864,0.00462717,0.0110005,-69.011,70.8724,556.211,1.30732,0.0110005,4.457,1.809,1.686,0.0024884,0.00389091
1.52E+18,10.7018,0.161361,-0.647424,0.0591777,0.0393463,-69.4271,70.1774,556.473,1.36199,0.0393463,3.4156,1.69913,1.46911,11.4856,-0.0571452,-0.900927,0.00468861,0.0131095,-69.0105,70.8731,556.21,1.30739,0.0131095,4.457,1.809,1.686,0.00240679,0.00414416


==> point_result.csv <==
t,sx,sy,sz,syaw,sv,gx,gy,gz,gyaw,gv,l,w,h,inssx,inssy,insz,insyaw,insv,ginssx,ginssy,ginsz,ginsyaw,ginsv,insl,insw,insh,tpredict,tcorrect
1.43E+18,3.34537,20.1884,-0.983105,-0.671556,0.0197826,618.513,557.452,541.306,-0.564478,0.0197826,4.13515,1.73598,1.77246,3.32363,20.4651,-0.876438,-0.633744,0,618.463,557.728,541.406,-0.526993,0,4.457,1.809,1.686,4.01E-05,0.000466527
1.43E+18,3.25233,20.1941,-0.983487,-0.669353,0.0373271,618.53,557.45,541.307,-0.564478,0.0373271,4.17221,1.67427,1.76694,3.20257,20.4655,-0.882026,-0.631599,0,618.453,557.718,541.403,-0.527006,0,4.457,1.809,1.686,5.48E-05,0.000398726
1.43E+18,3.12932,20.1992,-0.983299,-0.666492,0.0621407,618.547,557.445,541.308,-0.564478,0.0621407,4.12252,1.65711,1.76848,3.03346,20.4703,-0.885998,-0.628365,0,618.425,557.707,541.4,-0.526601,0,4.457,1.809,1.686,3.81E-05,0.000292631
1.43E+18,2.97035,20.2042,-0.978777,-0.663195,0.0660552,618.554,557.437,541.308,-0.564478,0.0660552,4.13344,1.67667,1.76773,2.87446,20.4769,-0.883088,-0.625438,0,618.432,557.701,541.397,-0.526957,0,4.457,1.809,1.686,3.58E-05,0.00023906
1.43E+18,2.78343,20.2267,-0.985162,-0.658679,0.103466,618.579,557.443,541.309,-0.564478,0.103466,4.11553,1.70548,1.76439,2.6631,20.488,-0.891776,-0.621086,0,618.436,557.694,541.396,-0.527113,0,4.457,1.809,1.686,4.03E-05,0.000360618
1.43E+18,2.57353,20.2515,-0.986761,-0.653769,0.105482,618.59,557.451,541.309,-0.564478,0.105482,4.13999,1.70177,1.76838,2.3945,20.5024,-0.894515,-0.615431,0,618.391,557.687,541.397,-0.526363,0,4.457,1.809,1.686,3.76E-05,0.000348921
1.43E+18,2.31559,20.2541,-0.996761,-0.647742,0.134886,618.617,557.434,541.312,-0.564478,0.134886,4.10617,1.64012,1.76904,2.12929,20.5162,-0.905905,-0.609982,0,618.411,557.682,541.397,-0.526934,0,4.457,1.809,1.686,3.41E-05,0.000241956
1.43E+18,2.0603,20.2761,-1.00118,-0.641806,0.152084,618.642,557.438,541.314,-0.564478,0.152084,4.1098,1.72154,1.77302,1.83664,20.5311,-0.913835,-0.603913,0,618.4,557.677,541.397,-0.526795,0,4.457,1.809,1.686,3.48E-05,0.000313835
1.43E+18,1.74096,20.249,-1.00988,-0.635059,0.147741,618.639,557.39,541.316,-0.564478,0.147741,4.2287,1.89642,1.79549,1.514,20.5455,-0.922577,-0.597087,0,618.393,557.672,541.397,-0.526708,0,4.457,1.809,1.686,3.41E-05,0.000247781
1.43E+18,1.42546,20.2902,-1.00818,-0.627853,0.142341,618.661,557.413,541.316,-0.564478,0.142341,4.20108,1.96672,1.80466,1.16927,20.5584,-0.921032,-0.589926,0,618.389,557.667,541.399,-0.526752,0,4.457,1.809,1.686,5.31E-05,0.000373001
1.43E+18,1.07156,20.2911,-1.01322,-0.620438,0.134829,618.664,557.396,541.318,-0.564478,0.134829,4.24754,1.96634,1.80592,0.802982,20.5701,-0.926831,-0.582407,0,618.381,557.662,541.399,-0.526643,0,4.457,1.809,1.686,3.40E-05,0.000241476
1.43E+18,0.723474,20.3349,-1.01498,-0.612415,0.152214,618.701,557.425,541.318,-0.564478,0.152214,4.13214,2.20291,1.81056,0.407342,20.5801,-0.929275,-0.574231,0,618.374,557.657,541.401,-0.526492,0,4.457,1.809,1.686,3.61E-05,0.000370213
1.43E+18,0.303039,20.3256,-1.00884,-0.603386,0.142271,618.703,557.401,541.319,-0.564478,0.142271,4.11043,1.88153,1.81524,-0.0198566,20.5873,-0.921892,-0.565292,0,618.37,557.653,541.402,-0.526594,0,4.457,1.809,1.686,3.30E-05,0.000335186
1.43E+18,-0.137351,20.3155,-1.00722,-0.594207,0.136026,618.704,557.38,541.32,-0.564478,0.136026,4.22459,1.95465,1.8056,-0.469595,20.5917,-0.918724,-0.556028,0,618.364,557.649,541.404,-0.526521,0,4.457,1.809,1.686,3.61E-05,0.000235464
1.43E+18,-0.591419,20.3304,-1.00109,-0.584421,0.1331,618.718,557.388,541.32,-0.564478,0.1331,4.23679,2.01558,1.80841,-0.99333,20.5911,-0.908182,-0.545237,0,618.312,557.643,541.409,-0.525522,0,4.457,1.809,1.686,5.41E-05,0.000255794
1.43E+18,-1.06569,20.3628,-1.00795,-0.573595,0.15727,618.765,557.418,541.321,-0.564478,0.15727,4.10879,2.0521,1.78947,-1.49241,20.5864,-0.920354,-0.535075,0,618.337,557.64,541.406,-0.526173,0,4.457,1.809,1.686,3.30E-05,0.000253624
1.43E+18,-1.53726,20.3848,-1.03466,-0.563604,0.180632,618.809,557.442,541.322,-0.564478,0.180632,4.0316,2.36062,1.81092,-1.98685,20.5781,-0.945368,-0.525662,0,618.36,557.638,541.41,-0.526731,0,4.457,1.809,1.686,3.71E-05,0.000387766
1.43E+18,-2.00521,20.3608,-1.08031,-0.555862,0.166809,618.81,557.423,541.322,-0.564478,0.166809,4.08795,1.92069,1.72553,-2.45664,20.5695,-0.989044,-0.518089,0,618.361,557.638,541.412,-0.526888,0,4.457,1.809,1.686,3.39E-05,0.000259807
1.43E+18,-2.44465,20.3593,-1.13926,-0.549875,0.15613,618.813,557.427,541.323,-0.564478,0.15613,4.19565,1.73592,1.74766,-2.90003,20.561,-1.04803,-0.512184,0,618.361,557.637,541.414,-0.526973,0,4.457,1.809,1.686,5.01E-05,0.000373553
1.43E+18,-2.84935,20.364,-1.20277,-0.545643,0.149691,618.82,557.438,541.324,-0.564478,0.149691,4.13494,1.83793,1.68028,-3.31167,20.5519,-1.11174,-0.507991,0,618.362,557.636,541.416,-0.527016,0,4.457,1.809,1.686,3.83E-05,0.000382679
1.43E+18,-3.23749,20.3638,-1.24112,-0.543347,0.130698,618.807,557.442,541.324,-0.564478,0.130698,4.15739,1.73018,1.74156,-3.68441,20.5462,-1.14856,-0.505891,0,618.365,557.636,541.418,-0.527228,0,4.457,1.809,1.686,6.01E-05,0.000642709
1.43E+18,-3.55688,20.3809,-1.26584,-0.543485,0.129346,618.816,557.46,541.324,-0.564478,0.129346,4.03437,2.05515,1.76868,-4.03772,20.547,-1.17324,-0.506399,0,618.34,557.638,541.42,-0.527608,0,4.457,1.809,1.686,5.21E-05,0.000346054
1.43E+18,-3.83684,20.4092,-1.27348,-0.54561,0.130674,618.826,557.484,541.324,-0.564478,0.130674,4.09767,2.24677,1.79181,-4.29223,20.5522,-1.17645,-0.508529,0,618.374,557.637,541.425,-0.527618,0,4.457,1.809,1.686,8.28E-05,0.000334743
1.43E+18,-4.10405,20.4291,-1.26993,-0.549592,0.117145,618.813,557.493,541.324,-0.564478,0.117145,4.19843,2.04993,1.7824,-4.54221,20.5643,-1.17073,-0.512698,0,618.378,557.636,541.427,-0.527817,0,4.457,1.809,1.686,4.04E-05,0.000288847
1.43E+18,-4.31665,20.4619,-1.28161,-0.555635,0.115177,618.814,557.508,541.325,-0.564478,0.115177,4.06101,2.16075,1.79535,-4.75151,20.5862,-1.18178,-0.518938,0,618.382,557.639,541.429,-0.528023,0,4.457,1.809,1.686,3.48E-05,0.000225874
1.43E+18,-4.49537,20.5063,-1.31155,-0.563707,0.113991,618.813,557.527,541.326,-0.564478,0.113991,4.10136,2.25865,1.80852,-4.92512,20.6173,-1.2134,-0.527109,0,618.385,557.64,541.429,-0.528117,0,4.457,1.809,1.686,3.42E-05,0.00033113
1.43E+18,-4.68075,20.5304,-1.35284,-0.57408,0.0952905,618.795,557.516,541.329,-0.564478,0.0952905,4.06346,1.84959,1.77756,-5.07583,20.6554,-1.25432,-0.536595,0,618.401,557.639,541.432,-0.527222,0,4.457,1.809,1.686,3.24E-05,0.000264097
1.43E+18,-4.82278,20.5592,-1.38252,-0.585683,0.0770482,618.775,557.504,541.329,-0.564478,0.0770482,4.05508,2.00381,1.80209,-5.20012,20.7077,-1.29016,-0.54913,0,618.397,557.645,541.426,-0.528165,0,4.457,1.809,1.686,3.33E-05,0.000273095
1.43E+18,-4.89741,20.5981,-1.43359,-0.599672,0.0630326,618.76,557.49,541.33,-0.564478,0.0630326,3.93024,1.9855,1.83474,-5.25576,20.7695,-1.34303,-0.563543,0,618.398,557.65,541.426,-0.528575,0,4.457,1.809,1.686,3.41E-05,0.000248675
1.43E+18,-4.94046,20.6605,-1.47716,-0.615762,0.0525822,618.743,557.491,541.329,-0.564478,0.0525822,4.00219,2.1179,1.77587,-5.27724,20.8328,-1.3816,-0.577971,0,618.4,557.647,541.43,-0.526884,0,4.457,1.809,1.686,4.17E-05,0.000271796
1.43E+18,-4.96941,20.7102,-1.51812,-0.633134,0.0356719,618.716,557.474,541.33,-0.564478,0.0356719,4.08226,1.78637,1.71819,-5.27163,20.9154,-1.42579,-0.597264,0,618.402,557.659,541.427,-0.528769,0,4.457,1.809,1.686,3.36E-05,0.000224937
1.43E+18,-4.95486,20.7479,-1.53121,-0.653444,0.0324607,618.683,557.432,541.331,-0.564478,0.0324607,4.12064,2.23373,1.75477,-5.21149,21.0016,-1.43286,-0.617641,0,618.407,557.663,541.432,-0.52883,0,4.457,1.809,1.686,4.00E-05,0.000320877
1.43E+18,-4.89138,20.8305,-1.53775,-0.676006,0.0259014,618.65,557.426,541.332,-0.564478,0.0259014,4.18059,1.85388,1.76083,-5.10541,21.0972,-1.44187,-0.640249,0,618.409,557.669,541.43,-0.528883,0,4.457,1.809,1.686,3.28E-05,0.000281713
1.43E+18,-4.80568,20.9037,-1.53753,-0.699386,0.0338974,618.622,557.411,541.332,-0.564478,0.0338974,4.15797,1.85465,1.7672,-4.98085,21.1927,-1.44118,-0.663834,0,618.411,557.675,541.43,-0.529105,0,4.457,1.809,1.686,3.71E-05,0.000230823
1.43E+18,-4.69631,20.9814,-1.53158,-0.724065,0.0432505,618.594,557.396,541.333,-0.564478,0.0432505,4.15895,1.85391,1.76065,-4.82946,21.2896,-1.43517,-0.688721,0,618.416,557.681,541.43,-0.529333,0,4.457,1.809,1.686,6.57E-05,0.000270635
1.43E+18,-4.54785,21.0594,-1.54716,-0.750794,0.0562183,618.564,557.377,541.334,-0.564478,0.0562183,4.1704,1.8659,1.75411,-4.63582,21.3909,-1.4514,-0.715539,0,618.418,557.688,541.429,-0.529421,0,4.457,1.809,1.686,4.37E-05,0.000266004
1.43E+18,-4.35463,21.1552,-1.56671,-0.779005,0.0572056,618.544,557.377,541.335,-0.564478,0.0572056,4.0987,1.84446,1.76873,-4.40766,21.4921,-1.4716,-0.743844,0,618.423,557.696,541.429,-0.529507,0,4.457,1.809,1.686,3.96E-05,0.000237993
1.43E+18,-4.14357,21.2508,-1.58794,-0.808202,0.0600685,618.52,557.378,541.336,-0.564478,0.0600685,4.17032,1.95945,1.78487,-4.15874,21.5897,-1.49342,-0.773144,0,618.425,557.704,541.429,-0.529598,0,4.457,1.809,1.686,6.77E-05,0.000263853
1.43E+18,-3.90692,21.3491,-1.58716,-0.838054,0.0581088,618.504,557.388,541.337,-0.564478,0.0581088,4.09981,1.85773,1.80921,-3.89316,21.6826,-1.4917,-0.803189,0,618.429,557.714,541.43,-0.529791,0,4.457,1.809,1.686,3.29E-05,0.000377651
1.43E+18,-3.6426,21.4497,-1.56882,-0.8686,0.0520597,618.498,557.409,541.337,-0.564478,0.0520597,4.04336,1.99431,1.79706,-3.61478,21.7671,-1.47327,-0.833742,0,618.432,557.721,541.431,-0.529814,0,4.457,1.809,1.686,3.46E-05,0.000306446
1.43E+18,-3.39844,21.5211,-1.53261,-0.89902,0.0567714,618.482,557.403,541.337,-0.564478,0.0567714,4.07883,1.83099,1.77809,-3.33925,21.8425,-1.43549,-0.864252,0,618.434,557.727,541.431,-0.529936,0,4.457,1.809,1.686,4.71E-05,0.000360865
1.43E+18,-3.14552,21.5982,-1.48692,-0.930193,0.0545009,618.476,557.413,541.335,-0.564478,0.0545009,3.97743,1.98426,1.79407,-3.08621,21.9076,-1.38945,-0.893717,0,618.422,557.725,541.429,-0.528261,0,4.457,1.809,1.686,4.48E-05,0.000374508
1.43E+18,-2.95065,21.6427,-1.45681,-0.958469,0.060097,618.461,557.399,541.335,-0.564478,0.060097,4.08892,1.8622,1.86812,-2.85862,21.9629,-1.358,-0.922028,0,618.425,557.731,541.429,-0.528313,0,4.457,1.809,1.686,3.09E-05,0.000235933
1.43E+18,-2.74264,21.6976,-1.48866,-0.985106,0.055373,618.462,557.412,541.337,-0.564478,0.055373,3.97193,1.88673,1.79678,-2.62812,22.0135,-1.3897,-0.950448,0,618.439,557.748,541.431,-0.530068,0,4.457,1.809,1.686,3.19E-05,0.000308121
1.43E+18,-2.49787,21.7465,-1.52889,-1.01507,0.0551758,618.455,557.416,541.337,-0.564478,0.0551758,3.9829,1.96214,1.75862,-2.35897,22.0629,-1.42901,-0.980713,0,618.443,557.762,541.432,-0.530354,0,4.457,1.809,1.686,3.02E-05,0.000296308
1.43E+18,-2.20599,21.7935,-1.60137,-1.04691,0.0533351,618.451,557.425,541.338,-0.564478,0.0533351,3.96884,2.04546,1.79838,-2.01829,22.1081,-1.50598,-1.01599,0,618.473,557.792,541.428,-0.533767,0,4.457,1.809,1.686,3.58E-05,0.00039949
1.43E+18,-1.88804,21.83,-1.6065,-1.08022,0.0529131,618.445,557.431,541.338,-0.564478,0.0529131,3.9607,1.80335,1.80914,-1.68231,22.1394,-1.50636,-1.0494,0,618.473,557.802,541.433,-0.533902,0,4.457,1.809,1.686,3.31E-05,0.000324511
1.43E+18,-1.5366,21.8634,-1.56745,-1.11674,0.0510706,618.441,557.444,541.338,-0.564478,0.0510706,3.98368,1.91734,1.80072,-1.32491,22.1582,-1.46116,-1.08581,0,618.469,557.808,541.439,-0.533834,0,4.457,1.809,1.686,3.41E-05,0.000390776
1.43E+18,-1.24404,21.8771,-1.49236,-1.14894,0.0495575,618.439,557.451,541.336,-0.564478,0.0495575,3.93897,1.8875,1.81381,-1.05431,22.1626,-1.38878,-1.11475,0,618.442,557.796,541.434,-0.530617,0,4.457,1.809,1.686,3.09E-05,0.000276149
1.43E+18,-0.97618,21.8829,-1.41911,-1.17923,0.047451,618.44,557.461,541.334,-0.564478,0.047451,3.92981,1.85245,1.72919,-0.765427,22.1588,-1.31061,-1.14656,0,618.454,557.81,541.435,-0.532184,0,4.457,1.809,1.686,3.09E-05,0.000298048
1.43E+18,-0.713966,21.8795,-1.37748,-1.21035,0.0466336,618.437,557.468,541.334,-0.564478,0.0466336,3.97077,1.79211,1.8396,-0.496205,22.1468,-1.27065,-1.17754,0,618.451,557.815,541.433,-0.532076,0,4.457,1.809,1.686,3.38E-05,0.000295011
1.43E+18,-0.456548,21.8675,-1.37337,-1.24204,0.0449602,618.438,557.477,541.336,-0.564478,0.0449602,3.93964,1.85108,1.83147,-0.268428,22.1313,-1.26629,-1.20495,0,618.42,557.803,541.435,-0.527831,0,4.457,1.809,1.686,3.22E-05,0.000272524
1.43E+18,-0.215927,21.8501,-1.41427,-1.27228,0.0438871,618.437,557.487,541.337,-0.564478,0.0438871,3.97721,1.83802,1.71149,0.00572703,22.1063,-1.30744,-1.23838,0,618.44,557.828,541.436,-0.531015,0,4.457,1.809,1.686,3.06E-05,0.000277902
1.43E+18,0.0300144,21.8245,-1.47784,-1.30291,0.042906,618.437,557.498,541.338,-0.564478,0.042906,3.97401,1.8097,1.78308,0.254802,22.0748,-1.37358,-1.26893,0,618.437,557.837,541.435,-0.530917,0,4.457,1.809,1.686,3.37E-05,0.00029402
1.43E+18,0.281539,21.7867,-1.49669,-1.3339,0.0408705,618.442,557.507,541.339,-0.564478,0.0408705,3.87233,1.83202,1.63756,0.510973,22.0349,-1.3936,-1.3,0,618.435,557.847,541.435,-0.530993,0,4.457,1.809,1.686,3.39E-05,0.000268833
1.43E+18,0.543575,21.7406,-1.53475,-1.36542,0.038879,618.447,557.519,541.339,-0.564478,0.038879,3.84358,1.88522,1.7258,0.747334,21.9902,-1.4283,-1.32838,0,618.412,557.841,541.439,-0.527879,0,4.457,1.809,1.686,3.35E-05,0.00028766
1.43E+18,0.812634,21.6876,-1.5491,-1.39766,0.0383616,618.449,557.53,541.339,-0.564478,0.0383616,3.95597,1.84282,1.77865,1.04971,21.9253,-1.44558,-1.36391,0,618.434,557.868,541.435,-0.531194,0,4.457,1.809,1.686,3.29E-05,0.000319763
1.43E+18,1.07546,21.6246,-1.57801,-1.42971,0.0375845,618.452,557.543,541.339,-0.564478,0.0375845,3.93333,1.91982,1.79302,1.31516,21.8576,-1.47425,-1.39602,0,618.432,557.878,541.436,-0.531261,0,4.457,1.809,1.686,3.32E-05,0.000358874
1.43E+18,1.32575,21.5544,-1.59732,-1.46162,0.0375541,618.453,557.552,541.34,-0.564478,0.0375541,3.92773,1.84122,1.79638,1.59837,21.7724,-1.49818,-1.43127,0,618.454,557.903,541.432,-0.534625,0,4.457,1.809,1.686,3.56E-05,0.000290063
1.43E+18,1.58282,21.4707,-1.61715,-1.49405,0.0365028,618.457,557.56,541.341,-0.564478,0.0365028,3.89279,1.88485,1.68133,1.83541,21.6939,-1.51573,-1.46051,0,618.431,557.898,541.435,-0.531449,0,4.457,1.809,1.686,3.29E-05,0.000288419
1.43E+18,1.83113,21.3818,-1.63202,-1.52652,0.0365384,618.456,557.567,541.341,-0.564478,0.0365384,4.00801,1.80542,1.6713,2.09333,21.599,-1.53342,-1.4931,0,618.43,557.908,541.433,-0.531588,0,4.457,1.809,1.686,6.58E-05,0.000653481
1.43E+18,2.07114,21.2858,-1.63846,-1.55897,0.0368748,618.455,557.574,541.342,-0.564478,0.0368748,3.9846,1.79404,1.67719,2.34381,21.4968,-1.54248,-1.52554,0,618.428,557.919,541.431,-0.531617,0,4.457,1.809,1.686,3.12E-05,0.00027917
1.43E+18,2.30333,21.1596,-1.69317,-1.59082,0.0309171,618.478,557.576,541.344,-0.564478,0.0309171,3.33024,1.97069,1.71841,2.57443,21.3876,-1.59886,-1.55753,0,618.426,557.928,541.431,-0.531752,0,4.457,1.809,1.686,4.63E-05,0.000256444
1.43E+18,2.51942,21.0348,-1.75106,-1.62285,0.0276419,618.487,557.573,541.345,-0.564478,0.0276419,3.32278,2.612,1.62121,2.82404,21.2613,-1.65895,-1.59287,0,618.442,557.951,541.43,-0.535046,0,4.457,1.809,1.686,4.55E-05,0.000335741
1.43E+18,2.76017,20.8706,-1.79,-1.65817,0.0200897,618.519,557.569,541.347,-0.564478,0.0200897,2.86254,2.34469,1.61695,3.04485,21.138,-1.69827,-1.62498,0,618.414,557.947,541.433,-0.531847,0,4.457,1.809,1.686,3.21E-05,0.000297042
1.43E+18,2.96624,20.7091,-1.80835,-1.69011,0.0143057,618.553,557.565,541.349,-0.564478,0.0143057,2.7195,2.19523,1.60728,3.25096,21.009,-1.71653,-1.65675,0,618.408,557.954,541.436,-0.531685,0,4.457,1.809,1.686,3.19E-05,0.000222365
1.43E+18,3.14905,20.5425,-1.79795,-1.72127,0.0123317,618.588,557.557,541.351,-0.564478,0.0123317,2.55549,2.1523,1.61725,3.44633,20.8741,-1.71409,-1.68827,0,618.406,557.964,541.43,-0.532073,0,4.457,1.809,1.686,4.03E-05,0.000227427
1.43E+18,3.32041,20.3704,-1.78875,-1.75282,0.0154274,618.619,557.543,541.353,-0.564478,0.0154274,2.63535,1.92584,1.57977,3.63352,20.7339,-1.70866,-1.71971,0,618.401,557.972,541.429,-0.531978,0,4.457,1.809,1.686,3.10E-05,0.000234146
1.43E+18,3.48079,20.1957,-1.78693,-1.78385,0.0221322,618.651,557.536,541.355,-0.564478,0.0221322,2.53509,1.88353,1.63052,3.80587,20.5906,-1.70914,-1.75084,0,618.394,557.979,541.429,-0.532083,0,4.457,1.809,1.686,2.75E-05,0.000208092
1.43E+18,3.63044,20.023,-1.78969,-1.8145,0.0282357,618.679,557.531,541.357,-0.564478,0.0282357,2.62076,2.01437,1.61551,3.97032,20.4419,-1.71649,-1.78179,0,618.39,557.987,541.427,-0.532383,0,4.457,1.809,1.686,2.92E-05,0.000216028
1.43E+18,3.78094,19.8438,-1.81288,-1.84592,0.0338726,618.704,557.527,541.359,-0.564478,0.0338726,2.62678,2.14935,1.52663,4.13451,20.2862,-1.74463,-1.81309,0,618.383,557.994,541.424,-0.53227,0,4.457,1.809,1.686,4.11E-05,0.000238016
1.43E+18,3.93427,19.6576,-1.81745,-1.87729,0.0404141,618.735,557.528,541.361,-0.564478,0.0404141,2.68241,2.00376,1.50017,4.31581,20.1093,-1.75155,-1.84785,0,618.397,558.014,541.424,-0.535666,0,4.457,1.809,1.686,7.36E-05,0.000508994
1.43E+18,4.07389,19.4694,-1.82635,-1.90857,0.0461077,618.762,557.529,541.363,-0.564478,0.0461077,2.54804,1.9114,1.48246,4.45462,19.9603,-1.76396,-1.87614,0,618.372,558.012,541.424,-0.532691,0,4.457,1.809,1.686,3.69E-05,0.000261591
1.43E+18,4.19577,19.2784,-1.81725,-1.93951,0.0516706,618.79,557.528,541.365,-0.564478,0.0516706,2.45938,2.10449,1.51975,4.59397,19.7915,-1.75961,-1.90719,0,618.366,558.02,541.421,-0.532791,0,4.457,1.809,1.686,3.23E-05,0.000258961
1.43E+18,4.31324,19.0807,-1.79247,-1.97204,0.0559964,618.813,557.529,541.366,-0.564478,0.0559964,2.60448,2.10931,1.5638,4.72225,19.6203,-1.74006,-1.93798,0,618.348,558.022,541.418,-0.531048,0,4.457,1.809,1.686,4.75E-05,0.000230664
1.43E+18,4.3983,18.9112,-1.77894,-2.00029,0.0583482,618.828,557.533,541.368,-0.564478,0.0583482,2.77295,2.17805,1.55948,4.82888,19.4487,-1.72834,-1.96797,0,618.355,558.033,541.417,-0.532765,0,4.457,1.809,1.686,3.00E-05,0.000288181
1.43E+18,4.46976,18.7196,-1.77067,-2.03225,0.0603553,618.842,557.539,541.369,-0.564478,0.0603553,2.73346,2.33331,1.57399,4.9143,19.2639,-1.72063,-1.99995,0,618.347,558.039,541.418,-0.532761,0,4.457,1.809,1.686,3.23E-05,0.000278405
1.43E+18,4.53721,18.5765,-1.77097,-2.06003,0.0565486,618.83,557.56,541.37,-0.564478,0.0565486,3.67495,1.9481,1.58696,4.9838,19.0954,-1.7228,-2.02885,0,618.347,558.046,541.417,-0.53389,0,4.457,1.809,1.686,3.23E-05,0.000305792
1.43E+18,4.61323,18.4157,-1.77449,-2.09076,0.0528533,618.816,557.579,541.372,-0.564478,0.0528533,3.89281,1.93223,1.58081,5.05778,18.9219,-1.72629,-2.05848,0,618.331,558.047,541.418,-0.532817,0,4.457,1.809,1.686,3.09E-05,0.000299119
1.43E+18,4.68099,18.2669,-1.76614,-2.11898,0.050104,618.802,557.603,541.374,-0.564478,0.050104,3.92593,1.87554,1.57146,5.12242,18.747,-1.72001,-2.08794,0,618.33,558.053,541.417,-0.53408,0,4.457,1.809,1.686,3.67E-05,0.0002909
1.43E+18,4.73181,18.1041,-1.72522,-2.14886,0.0485392,618.79,557.625,541.375,-0.564478,0.0485392,3.93942,1.79819,1.55465,5.16848,18.5729,-1.68153,-2.11667,0,618.316,558.057,541.415,-0.532939,0,4.457,1.809,1.686,5.19E-05,0.000441631
1.43E+18,4.77194,17.9489,-1.67511,-2.17743,0.0474329,618.776,557.648,541.375,-0.564478,0.0474329,3.96244,1.75433,1.69203,5.20388,18.4142,-1.64005,-2.1425,0,618.293,558.061,541.406,-0.530195,0,4.457,1.809,1.686,3.39E-05,0.000317321
1.43E+18,4.80108,17.7934,-1.60804,-2.20587,0.0464446,618.762,557.665,541.375,-0.564478,0.0464446,3.95915,1.90797,1.72314,5.23862,18.2201,-1.56434,-2.17409,0,618.306,558.073,541.412,-0.533362,0,4.457,1.809,1.686,4.64E-05,0.000365257
1.43E+18,4.82473,17.6337,-1.56095,-2.23442,0.0463806,618.751,557.683,541.376,-0.564478,0.0463806,3.8757,2.01969,1.74869,5.26019,18.0268,-1.5132,-2.20535,0,618.317,558.078,541.415,-0.536049,0,4.457,1.809,1.686,7.97E-05,0.000439729
1.43E+18,4.82505,17.4808,-1.50609,-2.26183,0.0471584,618.738,557.703,541.376,-0.564478,0.0471584,3.94952,1.82446,1.74528,5.25231,17.858,-1.45985,-2.23261,0,618.31,558.08,541.413,-0.535865,0,4.457,1.809,1.686,6.50E-05,0.000420728
1.43E+18,4.80147,17.3347,-1.45049,-2.28822,0.0483122,618.723,557.722,541.375,-0.564478,0.0483122,4.09432,1.85138,1.75581,5.22693,17.7098,-1.40836,-2.25643,0,618.288,558.087,541.408,-0.53328,0,4.457,1.809,1.686,3.62E-05,0.000468269
1.43E+18,4.77352,17.1871,-1.38476,-2.31467,0.0501893,618.71,557.741,541.375,-0.564478,0.0501893,4.01472,1.8356,1.79296,5.19193,17.5285,-1.33578,-2.28562,0,618.299,558.093,541.413,-0.536017,0,4.457,1.809,1.686,3.86E-05,0.000430525
1.43E+18,4.74357,17.0222,-1.34923,-2.34451,0.051915,618.695,557.758,541.374,-0.564478,0.051915,3.96277,1.86751,1.71842,5.167,17.379,-1.31017,-2.31009,0,618.258,558.099,541.402,-0.530655,0,4.457,1.809,1.686,4.13E-05,0.000533079
1.43E+18,4.71226,16.8763,-1.34369,-2.37124,0.0540377,618.68,557.775,541.374,-0.564478,0.0540377,4.02217,1.89143,1.69987,5.12986,17.2159,-1.29856,-2.33708,0,618.252,558.102,541.408,-0.530914,0,4.457,1.809,1.686,4.04E-05,0.00046304
1.43E+18,4.67004,16.7329,-1.33617,-2.3981,0.0563303,618.662,557.79,541.374,-0.564478,0.0563303,4.0563,1.95264,1.70231,5.07576,17.04,-1.29026,-2.36637,0,618.259,558.103,541.408,-0.533362,0,4.457,1.809,1.686,5.19E-05,0.000699934
1.43E+18,4.62459,16.5889,-1.31443,-2.42455,0.0592526,618.647,557.806,541.374,-0.564478,0.0592526,4.07994,1.8146,1.68933,5.01998,16.8823,-1.26661,-2.39301,0,618.252,558.103,541.409,-0.533588,0,4.457,1.809,1.686,4.27E-05,0.000585794
1.43E+18,4.57279,16.4451,-1.27882,-2.45143,0.0620036,618.631,557.82,541.375,-0.564478,0.0620036,4.05756,1.85352,1.74267,4.96687,16.7401,-1.23554,-2.41709,0,618.228,558.104,541.403,-0.530824,0,4.457,1.809,1.686,3.87E-05,0.000431177
1.43E+18,4.51334,16.3054,-1.27432,-2.47769,0.0650418,618.616,557.834,541.375,-0.564478,0.0650418,4.02787,1.84905,1.74446,4.89395,16.5688,-1.22988,-2.44627,0,618.239,558.105,541.405,-0.533752,0,4.457,1.809,1.686,9.23E-05,0.000555967
1.43E+18,4.44296,16.1695,-1.27069,-2.50374,0.0682595,618.599,557.847,541.375,-0.564478,0.0682595,4.03267,1.87175,1.73722,4.81707,16.419,-1.22856,-2.47241,0,618.231,558.108,541.403,-0.533819,0,4.457,1.809,1.686,6.41E-05,0.000620462
1.43E+18,4.36575,16.0347,-1.27783,-2.52965,0.0712532,618.584,557.86,541.375,-0.564478,0.0712532,4.10985,1.80882,1.71712,4.73146,16.273,-1.2371,-2.49821,0,618.223,558.107,541.402,-0.53369,0,4.457,1.809,1.686,4.20E-05,0.000424789
1.43E+18,4.28573,15.9018,-1.296,-2.55536,0.0749583,618.569,557.876,541.375,-0.564478,0.0749583,4.19494,1.87672,1.73566,4.642,16.13,-1.25748,-2.52392,0,618.215,558.109,541.4,-0.53366,0,4.457,1.809,1.686,5.04E-05,0.000689763
1.43E+18,4.19385,15.7634,-1.30359,-2.5826,0.0782619,618.554,557.889,541.374,-0.564478,0.0782619,4.06596,2.02615,1.73422,4.54121,15.9757,-1.2689,-2.55224,0,618.212,558.112,541.397,-0.534713,0,4.457,1.809,1.686,4.45E-05,0.000405117
1.43E+18,4.10331,15.6308,-1.32553,-2.60939,0.0813964,618.538,557.901,541.375,-0.564478,0.0813964,4.10577,1.84049,1.75446,4.44897,15.8366,-1.2919,-2.57801,0,618.196,558.115,541.397,-0.53367,0,4.457,1.809,1.686,4.30E-05,0.000498045
1.43E+18,4.0238,15.506,-1.32435,-2.63435,0.0845243,618.523,557.916,541.374,-0.564478,0.0845243,4.06477,1.66019,1.78352,4.35805,15.6993,-1.29238,-2.60408,0,618.193,558.118,541.396,-0.53476,0,4.457,1.809,1.686,3.90E-05,0.000534641
1.43E+18,3.93593,15.3731,-1.31225,-2.66142,0.0875142,618.508,557.93,541.374,-0.564478,0.0875142,4.06076,1.6979,1.7991,4.26353,15.5639,-1.28215,-2.63001,0,618.179,558.118,541.394,-0.533615,0,4.457,1.809,1.686,5.62E-05,0.000798434
1.43E+18,3.84581,15.2499,-1.29946,-2.68729,0.0903394,618.493,557.941,541.374,-0.564478,0.0903394,4.08949,1.71651,1.79868,4.16355,15.432,-1.26988,-2.65577,0,618.171,558.117,541.393,-0.533492,0,4.457,1.809,1.686,6.93E-05,0.000889445
1.43E+18,3.74751,15.1291,-1.28546,-2.7126,0.0926239,618.479,557.954,541.373,-0.564478,0.0926239,4.10507,1.66673,1.80125,4.05859,15.3039,-1.2564,-2.68129,0,618.162,558.12,541.392,-0.533696,0,4.457,1.809,1.686,4.40E-05,0.000675122
1.43E+18,3.64672,15.0112,-1.27698,-2.73788,0.0947617,618.465,557.966,541.373,-0.564478,0.0947617,4.11563,1.66471,1.79657,3.95041,15.1787,-1.24881,-2.70661,0,618.155,558.121,541.391,-0.533729,0,4.457,1.809,1.686,4.23E-05,0.000616315
1.43E+18,3.54228,14.8986,-1.27551,-2.76301,0.0970038,618.45,557.976,541.373,-0.564478,0.0970038,4.16417,1.68288,1.79262,3.8388,15.0577,-1.2488,-2.73175,0,618.147,558.123,541.389,-0.533729,0,4.457,1.809,1.686,4.44E-05,0.000628214
1.43E+18,3.43202,14.7854,-1.28592,-2.78974,0.0995858,618.431,557.982,541.372,-0.564478,0.0995858,4.23722,1.84994,1.79174,3.72817,14.9405,-1.2607,-2.7571,0,618.127,558.123,541.387,-0.532329,0,4.457,1.809,1.686,4.30E-05,0.000719517
1.43E+18,3.32549,14.6679,-1.30218,-2.81628,0.10156,618.417,557.995,541.372,-0.564478,0.10156,4.18209,1.70782,1.74006,3.59246,14.8047,-1.28359,-2.78736,0,618.143,558.117,541.381,-0.536023,0,4.457,1.809,1.686,4.70E-05,0.000506798
1.43E+18,3.2163,14.564,-1.31306,-2.8408,0.103844,618.401,558.007,541.372,-0.564478,0.103844,4.26542,1.74591,1.76679,3.48275,14.7067,-1.29167,-2.80956,0,618.12,558.117,541.384,-0.533676,0,4.457,1.809,1.686,5.38E-05,0.00134094
1.43E+18,3.10803,14.4608,-1.29663,-2.86575,0.105533,618.387,558.015,541.371,-0.564478,0.105533,4.22864,1.71276,1.75438,3.36732,14.5978,-1.27617,-2.83482,0,618.111,558.118,541.383,-0.533978,0,4.457,1.809,1.686,4.85E-05,0.000768564
1.43E+18,3.01616,14.352,-1.29318,-2.8923,0.107129,618.373,558.025,541.371,-0.564478,0.107129,4.18359,1.70028,1.75128,3.26716,14.4875,-1.27366,-2.861,0,618.102,558.115,541.382,-0.533603,0,4.457,1.809,1.686,5.30E-05,0.000695357
1.43E+18,2.93997,14.2389,-1.29771,-2.91899,0.108831,618.363,558.04,541.371,-0.564478,0.108831,4.14993,1.69979,1.75955,3.18193,14.3769,-1.27981,-2.88823,0,618.094,558.114,541.38,-0.534114,0,4.457,1.809,1.686,5.89E-05,0.000700208
1.43E+18,2.87095,14.1252,-1.31615,-2.94664,0.110987,618.35,558.054,541.37,-0.564478,0.110987,4.19356,1.6591,1.75917,3.10099,14.2676,-1.29882,-2.91583,0,618.085,558.109,541.38,-0.53402,0,4.457,1.809,1.686,5.00E-05,0.000805661
1.43E+18,2.80671,14.0117,-1.32578,-2.97462,0.113369,618.338,558.067,541.37,-0.564478,0.113369,4.20594,1.59391,1.76877,3.02716,14.1578,-1.30973,-2.94389,0,618.076,558.106,541.379,-0.534064,0,4.457,1.809,1.686,5.10E-05,0.000994872
1.43E+18,2.74103,13.8937,-1.32099,-3.00461,0.115356,618.325,558.078,541.37,-0.564478,0.115356,4.16562,1.69078,1.7821,2.95792,14.0484,-1.3066,-2.97228,0,618.059,558.1,541.377,-0.532453,0,4.457,1.809,1.686,8.07E-05,0.000943383
1.43E+18,2.67781,13.7788,-1.30743,-3.03436,0.117343,618.312,558.088,541.369,-0.564478,0.117343,4.22575,1.65566,1.79588,2.88072,13.9282,-1.29291,-3.00361,0,618.06,558.097,541.377,-0.534013,0,4.457,1.809,1.686,5.21E-05,0.000942323
1.43E+18,2.62223,13.6724,-1.29156,-3.06197,0.119434,618.299,558.099,541.369,-0.564478,0.119434,4.20509,1.76067,1.79996,2.81181,13.8216,-1.27843,-3.03231,0,618.057,558.094,541.376,-0.535106,0,4.457,1.809,1.686,8.83E-05,0.000995825
1.43E+18,2.5653,13.5629,-1.29511,-3.09091,0.121657,618.285,558.11,541.368,-0.564478,0.121657,4.23789,1.65638,1.78201,2.74398,13.716,-1.2828,-3.0613,0,618.051,558.088,541.375,-0.535124,0,4.457,1.809,1.686,5.58E-05,0.00101914
1.43E+18,2.51174,13.4453,-1.2813,-3.12151,0.124749,618.271,558.124,541.368,-0.564478,0.124749,4.31535,1.58438,1.7903,2.67387,13.6006,-1.26961,-3.09357,0,618.05,558.084,541.374,-0.536788,0,4.457,1.809,1.686,5.46E-05,0.00105094
1.43E+18,2.45839,13.3333,-1.27617,3.13216,0.127216,618.258,558.137,541.367,-0.564478,0.127216,4.28159,1.57736,1.78585,2.61649,13.5057,-1.26588,-3.12014,0,618.033,558.073,541.372,-0.533813,0,4.457,1.809,1.686,6.12E-05,0.000896999
1.43E+18,2.40952,13.2127,-1.26029,3.10221,0.131599,618.248,558.157,541.367,-0.564478,0.131599,4.25987,1.55201,1.72939,2.55363,13.4011,-1.25053,3.13321,0,618.028,558.066,541.372,-0.533696,0,4.457,1.809,1.686,5.37E-05,0.000820949
1.43E+18,2.36635,13.0956,-1.26481,3.07143,0.134543,618.236,558.172,541.367,-0.564478,0.134543,4.28064,1.5666,1.75476,2.50303,13.2971,-1.25587,3.10228,0,618.02,558.059,541.372,-0.53381,0,4.457,1.809,1.686,5.06E-05,0.000671912
1.43E+18,2.32343,12.9822,-1.2834,3.04042,0.136597,618.223,558.184,541.367,-0.564478,0.136597,4.29368,1.65286,1.75807,2.45164,13.1954,-1.27636,3.07137,0,618.013,558.05,541.37,-0.53364,0,4.457,1.809,1.686,5.57E-05,0.00108918
1.43E+18,2.27999,12.8702,-1.29896,3.00919,0.138041,618.209,558.194,541.366,-0.564478,0.138041,4.30311,1.66202,1.78807,2.39775,13.0941,-1.2945,3.04034,0,618.009,558.04,541.368,-0.533371,0,4.457,1.809,1.686,7.07E-05,0.000974205
1.43E+18,2.2243,12.7524,-1.2984,2.97476,0.138471,618.194,558.201,541.365,-0.564478,0.138471,4.31579,1.63605,1.80561,2.33678,12.9829,-1.2978,3.00629,0,618.001,558.032,541.363,-0.532965,0,4.457,1.809,1.686,0.000114047,0.00101252
1.43E+18,2.17079,12.6312,-1.28128,2.94407,0.143274,618.183,558.224,541.364,-0.564478,0.143274,4.33269,1.4909,1.82004,2.27284,12.8832,-1.27923,2.97556,0,617.997,558.025,541.364,-0.533023,0,4.457,1.809,1.686,6.55E-05,0.00100395
1.43E+18,2.11371,12.5195,-1.26175,2.91267,0.145045,618.169,558.237,541.363,-0.564478,0.145045,4.34618,1.55168,1.80684,2.21055,12.7844,-1.25749,2.94446,0,617.99,558.019,541.366,-0.532743,0,4.457,1.809,1.686,5.58E-05,0.00110514
1.43E+18,2.05169,12.4082,-1.24931,2.88143,0.147187,618.155,558.251,541.362,-0.564478,0.147187,4.36601,1.59774,1.79537,2.14211,12.6894,-1.24488,2.91361,0,617.985,558.01,541.365,-0.532353,0,4.457,1.809,1.686,5.43E-05,0.000923341
1.43E+18,1.98019,12.3099,-1.2608,2.85138,0.146864,618.142,558.258,541.362,-0.564478,0.146864,4.32637,1.52797,1.7978,2.06431,12.5976,-1.25551,2.88329,0,617.983,558.004,541.366,-0.532558,0,4.457,1.809,1.686,6.27E-05,0.00132536
1.43E+18,1.90333,12.2005,-1.27933,2.82095,0.149242,618.132,558.276,541.361,-0.564478,0.149242,4.34243,1.44197,1.80705,1.98451,12.5091,-1.27595,2.85281,0,617.979,557.996,541.364,-0.532506,0,4.457,1.809,1.686,5.67E-05,0.000997093
1.43E+18,1.82197,12.0941,-1.28951,2.78856,0.150398,618.117,558.287,541.36,-0.564478,0.150398,4.28818,1.61032,1.81537,1.90523,12.4228,-1.28865,2.82218,0,617.967,557.983,541.361,-0.530675,0,4.457,1.809,1.686,6.81E-05,0.00105118
1.43E+18,1.7474,12.0028,-1.2921,2.75967,0.150568,618.103,558.296,541.36,-0.564478,0.150568,4.24767,1.52515,1.78482,1.8229,12.3369,-1.29401,2.7917,0,617.969,557.981,541.358,-0.532232,0,4.457,1.809,1.686,5.45E-05,0.000854842
1.43E+18,1.65996,11.894,-1.29697,2.72518,0.151591,618.09,558.308,541.359,-0.564478,0.151591,4.24976,1.65496,1.79639,1.73876,12.2437,-1.30236,2.75739,0,617.961,557.973,541.354,-0.532025,0,4.457,1.809,1.686,5.10E-05,0.000793133
1.43E+18,1.59268,11.804,-1.30534,2.6947,0.151338,618.076,558.315,541.358,-0.564478,0.151338,4.29086,1.65934,1.80076,1.67671,12.1671,-1.30998,2.72854,0,617.95,557.964,541.355,-0.530359,0,4.457,1.809,1.686,7.68E-05,0.00110982
1.43E+18,1.51615,11.7134,-1.31568,2.66138,0.150339,618.06,558.317,541.358,-0.564478,0.150339,4.20199,1.72507,1.79445,1.59861,12.0758,-1.32209,2.69325,0,617.947,557.962,541.353,-0.532321,0,4.457,1.809,1.686,6.14E-05,0.00117122
1.43E+18,1.43464,11.6315,-1.32449,2.62998,0.149126,618.043,558.316,541.357,-0.564478,0.149126,4.18986,1.73715,1.79901,1.51683,11.9974,-1.33155,2.66184,0,617.941,557.955,541.352,-0.532319,0,4.457,1.809,1.686,7.49E-05,0.00141211
1.43E+18,1.35354,11.5474,-1.32795,2.59828,0.148861,618.026,558.319,541.356,-0.564478,0.148861,4.11431,1.76958,1.78846,1.43816,11.9194,-1.33432,2.62999,0,617.934,557.949,541.352,-0.532458,0,4.457,1.809,1.686,7.25E-05,0.00114814
1.43E+18,1.28587,11.4652,-1.3435,2.56524,0.148108,618.009,558.319,541.355,-0.564478,0.148108,4.11445,1.76187,1.78533,1.37251,11.8414,-1.34948,2.59691,0,617.927,557.942,541.352,-0.532432,0,4.457,1.809,1.686,5.85E-05,0.000980537
1.43E+18,1.22661,11.3889,-1.35154,2.53159,0.146648,617.991,558.313,541.355,-0.564478,0.146648,4.1142,1.80333,1.78485,1.31247,11.7651,-1.35644,2.56306,0,617.922,557.933,541.353,-0.532562,0,4.457,1.809,1.686,7.99E-05,0.000932968
1.43E+18,1.17276,11.3171,-1.35798,2.49742,0.145064,617.971,558.302,541.354,-0.564478,0.145064,4.11522,1.99839,1.80178,1.24988,11.6805,-1.35959,2.52531,0,617.923,557.934,541.356,-0.536092,0,4.457,1.809,1.686,5.32E-05,0.000755766
1.43E+18,1.11362,11.2322,-1.34622,2.45902,0.144464,617.952,558.296,541.353,-0.564478,0.144464,4.04312,1.83448,1.80679,1.19745,11.6046,-1.3505,2.49059,0,617.913,557.916,541.352,-0.532402,0,4.457,1.809,1.686,5.66E-05,0.00120632
1.43E+18,1.05894,11.1458,-1.32399,2.42431,0.14481,617.937,558.301,541.352,-0.564478,0.14481,4.11405,1.74067,1.81937,1.1492,11.5372,-1.33418,2.45909,0,617.908,557.901,541.345,-0.529222,0,4.457,1.809,1.686,6.20E-05,0.000620714
1.43E+18,1.00706,11.0714,-1.29803,2.38896,0.144281,617.919,558.294,541.351,-0.564478,0.144281,4.02354,1.78343,1.81694,1.08953,11.4556,-1.31044,2.42059,0,617.91,557.901,541.341,-0.532425,0,4.457,1.809,1.686,5.46E-05,0.00111144
1.43E+18,0.955689,11.0007,-1.31758,2.35399,0.144145,617.899,558.285,541.351,-0.564478,0.144145,3.94395,1.87797,1.79755,1.03441,11.385,-1.33148,2.38562,0,617.907,557.893,541.34,-0.532378,0,4.457,1.809,1.686,5.61E-05,0.000806468
1.43E+18,0.906024,10.9291,-1.32391,2.31868,0.143807,617.881,558.278,541.35,-0.564478,0.143807,3.94869,1.8033,1.80145,0.983434,11.3161,-1.33745,2.35003,0,617.906,557.884,541.34,-0.532658,0,4.457,1.809,1.686,5.29E-05,0.00094911
1.43E+18,0.859683,10.858,-1.34396,2.28267,0.143481,617.864,558.27,541.349,-0.564478,0.143481,3.98724,1.97697,1.79334,0.939323,11.2483,-1.35679,2.31382,0,617.901,557.873,541.34,-0.532815,0,4.457,1.809,1.686,6.05E-05,0.00119633
1.43E+18,0.821236,10.7849,-1.34056,2.24568,0.14308,617.848,558.263,541.348,-0.564478,0.14308,3.97607,1.72895,1.80311,0.902146,11.1801,-1.35167,2.27689,0,617.9,557.863,541.341,-0.532771,0,4.457,1.809,1.686,5.49E-05,0.00118222
1.43E+18,0.788378,10.7069,-1.3373,2.20565,0.143125,617.831,558.255,541.347,-0.564478,0.143125,3.96737,1.71573,1.80336,0.870088,11.1093,-1.34688,2.23916,0,617.901,557.85,541.342,-0.530467,0,4.457,1.809,1.686,5.35E-05,0.000969915
1.43E+18,0.768503,10.6294,-1.29961,2.16527,0.143235,617.815,558.245,541.346,-0.564478,0.143235,3.94254,1.76814,1.82256,0.85103,11.0302,-1.30876,2.19639,0,617.9,557.845,541.34,-0.532941,0,4.457,1.809,1.686,5.23E-05,0.000964505
1.43E+18,0.757552,10.5579,-1.28269,2.12724,0.143402,617.799,558.235,541.346,-0.564478,0.143402,3.92953,1.66961,1.80396,0.839973,10.956,-1.29225,2.15678,0,617.898,557.84,541.338,-0.534558,0,4.457,1.809,1.686,5.32E-05,0.0010375
1.43E+18,0.756806,10.4899,-1.27227,2.08568,0.145171,617.778,558.21,541.345,-0.564478,0.145171,3.95595,2.02713,1.80174,0.831027,10.8837,-1.2823,2.11693,0,617.899,557.828,541.337,-0.532854,0,4.457,1.809,1.686,6.26E-05,0.00118328
1.43E+18,0.754566,10.4273,-1.27154,2.04619,0.148183,617.756,558.182,541.344,-0.564478,0.148183,3.96086,2.17501,1.78828,0.817153,10.8143,-1.28224,2.0775,0,617.899,557.817,541.335,-0.532803,0,4.457,1.809,1.686,5.24E-05,0.00111427
1.43E+18,0.737049,10.3566,-1.28488,2.007,0.149342,617.741,558.167,541.344,-0.564478,0.149342,3.9596,1.89106,1.77583,0.798864,10.744,-1.2956,2.03817,0,617.898,557.807,541.335,-0.532908,0,4.457,1.809,1.686,7.24E-05,0.00156612
1.43E+18,0.730284,10.2914,-1.28849,1.96751,0.152338,617.722,558.142,541.343,-0.564478,0.152338,3.93158,2.01953,1.7818,0.78155,10.6742,-1.2988,1.99872,0,617.899,557.799,541.335,-0.532868,0,4.457,1.809,1.686,0.000100125,0.00108088
1.43E+18,0.723388,10.2244,-1.29162,1.92782,0.155334,617.704,558.118,541.342,-0.564478,0.155334,3.91375,2.09013,1.78239,0.766005,10.6051,-1.30176,1.95893,0,617.9,557.789,541.335,-0.53295,0,4.457,1.809,1.686,4.91E-05,0.00119637
1.43E+18,0.719017,10.1564,-1.28985,1.88761,0.15777,617.689,558.095,541.342,-0.564478,0.15777,3.93351,2.06621,1.78536,0.753989,10.5345,-1.29947,1.91866,0,617.902,557.781,541.335,-0.532995,0,4.457,1.809,1.686,6.23E-05,0.00130693
1.43E+18,0.704349,10.0761,-1.28214,1.84285,0.158246,617.677,558.08,541.341,-0.564478,0.158246,3.91759,1.91409,1.79153,0.742537,10.4583,-1.28961,1.8742,0,617.905,557.771,541.336,-0.532694,0,4.457,1.809,1.686,5.38E-05,0.00117364
1.43E+18,0.692416,10.0084,-1.27212,1.80307,0.159922,617.665,558.059,541.34,-0.564478,0.159922,3.91888,2.0159,1.7972,0.721827,10.3822,-1.27729,1.83022,0,617.905,557.771,541.337,-0.536891,0,4.457,1.809,1.686,5.29E-05,0.00114471
1.43E+18,0.67468,9.9391,-1.26729,1.76343,0.161249,617.652,558.04,541.34,-0.564478,0.161249,3.9165,1.98771,1.79223,0.704457,10.3284,-1.2756,1.79847,0,617.915,557.751,541.333,-0.528991,0,4.457,1.809,1.686,6.49E-05,0.00104862
1.43E+18,0.648096,9.86687,-1.25891,1.72312,0.161233,617.642,558.025,541.339,-0.564478,0.161233,3.94633,1.87382,1.78951,0.679652,10.256,-1.26902,1.75491,0,617.915,557.746,541.33,-0.532251,0,4.457,1.809,1.686,5.13E-05,0.00102543
1.43E+18,0.624511,9.79518,-1.26759,1.68398,0.162081,617.629,558.011,541.338,-0.564478,0.162081,3.75416,1.78962,1.77086,0.656937,10.1911,-1.27962,1.71522,0,617.917,557.738,541.328,-0.53279,0,4.457,1.809,1.686,4.78E-05,0.00106364
1.43E+18,0.59847,9.71595,-1.27707,1.64445,0.1628,617.611,558.003,541.338,-0.564478,0.1628,3.52974,1.96462,1.75821,0.635214,10.1276,-1.28943,1.6753,0,617.92,557.728,541.327,-0.533168,0,4.457,1.809,1.686,4.69E-05,0.00145904
1.43E+18,0.567246,9.59637,-1.28434,1.60224,0.166978,617.565,558.016,541.337,-0.564478,0.166978,2.25154,1.97006,1.75338,0.607903,10.059,-1.29617,1.63143,0,617.925,557.723,541.328,-0.534813,0,4.457,1.809,1.686,6.16E-05,0.000914686
1.43E+18,0.531304,9.4885,-1.28473,1.56294,0.171187,617.523,558.025,541.337,-0.564478,0.171187,2.23504,1.90597,1.75568,0.583378,10.0031,-1.29579,1.59571,0,617.933,557.709,541.328,-0.531243,0,4.457,1.809,1.686,4.65E-05,0.000808848
1.43E+18,0.484226,9.37306,-1.27403,1.5214,0.176083,617.478,558.038,541.336,-0.564478,0.176083,2.0418,1.85178,1.76217,0.554718,9.94083,-1.28545,1.5561,0,617.938,557.697,541.326,-0.529323,0,4.457,1.809,1.686,6.88E-05,0.000927364
1.43E+18,0.437817,9.26363,-1.26417,1.48186,0.181566,617.434,558.049,541.335,-0.564478,0.181566,1.98746,1.79608,1.75022,0.519354,9.86706,-1.27311,1.50858,0,617.933,557.7,541.327,-0.53729,0,4.457,1.809,1.686,9.11E-05,0.00089927
1.43E+18,0.38322,9.15376,-1.25978,1.44225,0.187155,617.388,558.064,541.335,-0.564478,0.187155,1.83703,1.78697,1.75529,0.492094,9.81345,-1.26889,1.47283,0,617.94,557.686,541.325,-0.53341,0,4.457,1.809,1.686,7.13E-05,0.000889415
1.43E+18,0.331112,9.05351,-1.25429,1.4024,0.192243,617.348,558.069,541.334,-0.564478,0.192243,2.10281,1.79063,1.75782,0.461026,9.75557,-1.2631,1.43291,0,617.946,557.678,541.324,-0.533488,0,4.457,1.809,1.686,5.69E-05,0.000919768
1.43E+18,0.272983,8.97006,-1.25427,1.36284,0.194234,617.321,558.068,541.334,-0.564478,0.194234,2.42954,1.78053,1.75833,0.425642,9.69853,-1.26287,1.39316,0,617.951,557.671,541.323,-0.533675,0,4.457,1.809,1.686,5.75E-05,0.00103461
1.43E+18,0.213096,8.88582,-1.24856,1.32334,0.19737,617.29,558.064,541.333,-0.564478,0.19737,2.35489,1.77779,1.7628,0.386189,9.64343,-1.25638,1.35362,0,617.956,557.664,541.322,-0.533717,0,4.457,1.809,1.686,5.10E-05,0.000822326
1.43E+18,0.162137,8.84122,-1.25078,1.284,0.193765,617.291,558.036,541.333,-0.564478,0.193765,3.49329,2.16151,1.76278,0.342459,9.5909,-1.25761,1.31404,0,617.962,557.657,541.322,-0.53394,0,4.457,1.809,1.686,5.17E-05,0.00100614
1.43E+18,0.113409,8.79508,-1.26039,1.24419,0.191401,617.289,558.007,541.332,-0.564478,0.191401,3.65572,2.24632,1.76129,0.296055,9.54061,-1.2663,1.27435,0,617.971,557.654,541.323,-0.533801,0,4.457,1.809,1.686,9.04E-05,0.00166804
1.43E+18,0.053357,8.75368,-1.25767,1.20031,0.188191,617.296,557.974,541.332,-0.564478,0.188191,3.87493,1.91627,1.77289,0.236924,9.4829,-1.26215,1.22659,0,617.977,557.653,541.323,-0.537678,0,4.457,1.809,1.686,9.92E-05,0.00164134
1.43E+18,2.66E-05,8.71989,-1.26409,1.15999,0.185471,617.305,557.941,541.331,-0.564478,0.185471,3.87456,1.8439,1.77256,0.196728,9.44546,-1.26757,1.19463,0,617.992,557.636,541.324,-0.529307,0,4.457,1.809,1.686,6.40E-05,0.00121105
1.43E+18,-0.0519585,8.68934,-1.25987,1.12051,0.182974,617.316,557.91,541.331,-0.564478,0.182974,3.88119,1.87632,1.78265,0.140427,9.39552,-1.26329,1.15033,0,617.996,557.638,541.323,-0.53412,0,4.457,1.809,1.686,5.77E-05,0.00127086
1.43E+18,-0.106727,8.65957,-1.25777,1.07979,0.181149,617.328,557.879,541.33,-0.564478,0.181149,3.9396,1.83951,1.78094,0.0857896,9.35338,-1.26148,1.11016,0,618.005,557.636,541.322,-0.533556,0,4.457,1.809,1.686,5.30E-05,0.0011715
1.43E+18,-0.166083,8.63189,-1.26199,1.04001,0.179691,617.34,557.849,541.329,-0.564478,0.179691,3.95015,1.85996,1.78428,0.0286533,9.31267,-1.26538,1.06988,0,618.014,557.632,541.321,-0.53405,0,4.457,1.809,1.686,5.75E-05,0.00124798
1.43E+18,-0.222682,8.60503,-1.26907,0.999514,0.179685,617.352,557.816,541.329,-0.564478,0.179685,3.96905,1.7263,1.75678,-0.0347732,9.27072,-1.27222,1.02526,0,618.019,557.632,541.322,-0.538196,0,4.457,1.809,1.686,6.28E-05,0.00141135
1.43E+18,-0.283532,8.58012,-1.26869,0.956507,0.180145,617.368,557.781,541.329,-0.564478,0.180145,4.0945,1.74029,1.76171,-0.0856239,9.23774,-1.27104,0.988493,0,618.035,557.616,541.322,-0.53196,0,4.457,1.809,1.686,6.89E-05,0.00133993
1.43E+18,-0.347832,8.55662,-1.27726,0.91415,0.180664,617.384,557.75,541.328,-0.564478,0.180664,3.98728,1.73887,1.76714,-0.144071,9.20297,-1.27945,0.947521,0,618.046,557.606,541.322,-0.530573,0,4.457,1.809,1.686,7.73E-05,0.0019981
1.43E+18,-0.403947,8.54283,-1.27886,0.873261,0.181997,617.406,557.714,541.328,-0.564478,0.181997,4.22263,1.7583,1.76965,-0.211142,9.16768,-1.28224,0.902388,0,618.051,557.606,541.32,-0.534811,0,4.457,1.809,1.686,6.36E-05,0.00149321
1.43E+18,-0.467677,8.52435,-1.27832,0.832164,0.182855,617.423,557.686,541.327,-0.564478,0.182855,3.92667,1.85045,1.77684,-0.275622,9.13794,-1.28036,0.861242,0,618.061,557.603,541.321,-0.534843,0,4.457,1.809,1.686,6.14E-05,0.00162293
1.43E+18,-0.533586,8.5116,-1.27775,0.791543,0.184508,617.444,557.655,541.327,-0.564478,0.184508,4.00778,1.87715,1.77213,-0.346576,9.11134,-1.2787,0.820319,0,618.07,557.6,541.321,-0.535129,0,4.457,1.809,1.686,0.000127446,0.00159119
1.43E+18,-0.606302,8.50139,-1.27414,0.751279,0.186005,617.466,557.626,541.326,-0.564478,0.186005,3.98181,1.91707,1.77827,-0.424364,9.0885,-1.27402,0.779845,0,618.08,557.598,541.321,-0.53532,0,4.457,1.809,1.686,7.50E-05,0.00252971
1.43E+18,-0.683985,8.49361,-1.277,0.711232,0.187692,617.488,557.598,541.326,-0.564478,0.187692,3.95884,1.96499,1.77523,-0.507634,9.06939,-1.27648,0.739507,0,618.09,557.597,541.321,-0.535587,0,4.457,1.809,1.686,8.55E-05,0.00197332
1.43E+18,-0.76666,8.48758,-1.27588,0.671578,0.189827,617.51,557.57,541.325,-0.564478,0.189827,3.97059,1.94045,1.78123,-0.597419,9.05407,-1.27566,0.699792,0,618.1,557.596,541.32,-0.535635,0,4.457,1.809,1.686,8.80E-05,0.00207266
1.43E+18,-0.847633,8.48475,-1.27087,0.632267,0.193939,617.535,557.537,541.324,-0.564478,0.193939,4.09344,1.63276,1.77673,-0.690085,9.04245,-1.27094,0.660206,0,618.112,557.594,541.319,-0.535928,0,4.457,1.809,1.686,7.99E-05,0.00184074
1.43E+18,-0.941828,8.4866,-1.28283,0.588193,0.196986,617.562,557.509,541.324,-0.564478,0.196986,4.10511,1.73926,1.77582,-0.788734,9.03345,-1.2843,0.616287,0,618.124,557.591,541.317,-0.53578,0,4.457,1.809,1.686,6.94E-05,0.00184921
1.43E+18,-1.01913,8.49278,-1.29721,0.548146,0.200128,617.59,557.482,541.323,-0.564478,0.200128,4.08693,1.87541,1.77882,-0.866413,9.03067,-1.29723,0.579819,0,618.14,557.583,541.319,-0.532187,0,4.457,1.809,1.686,9.03E-05,0.00257044
1.43E+18,-1.0955,8.5002,-1.30893,0.507649,0.20322,617.617,557.456,541.323,-0.564478,0.20322,4.06095,1.79368,1.77858,-0.961288,9.03209,-1.3097,0.535229,0,618.148,557.592,541.319,-0.536253,0,4.457,1.809,1.686,6.54E-05,0.00184921
1.43E+18,-1.16968,8.51029,-1.3189,0.466979,0.206999,617.646,557.429,541.322,-0.564478,0.206999,4.19411,1.66714,1.78525,-1.04559,9.03594,-1.31896,0.494761,0,618.161,557.593,541.32,-0.536041,0,4.457,1.809,1.686,0.000164231,0.00242149
1.43E+18,-1.23826,8.5243,-1.32175,0.426651,0.21099,617.677,557.404,541.322,-0.564478,0.21099,4.24677,1.67721,1.78426,-1.12771,9.04353,-1.32434,0.454193,0,618.172,557.596,541.317,-0.536289,0,4.457,1.809,1.686,7.25E-05,0.00174894
1.43E+18,-1.30925,8.54064,-1.31856,0.386292,0.214608,617.708,557.38,541.321,-0.564478,0.214608,4.2222,1.65568,1.78541,-1.21114,9.05321,-1.32269,0.413855,0,618.182,557.598,541.315,-0.536294,0,4.457,1.809,1.686,7.14E-05,0.00219789
1.43E+18,-1.38945,8.56301,-1.31474,0.344613,0.217423,617.741,557.362,541.32,-0.564478,0.217423,4.25307,1.69041,1.78969,-1.29645,9.0663,-1.31928,0.373983,0,618.195,557.598,541.314,-0.534523,0,4.457,1.809,1.686,8.75E-05,0.00198481
1.43E+18,-1.46384,8.58488,-1.3277,0.304513,0.221264,617.773,557.34,541.32,-0.564478,0.221264,4.2593,1.72586,1.7828,-1.39065,9.08636,-1.33514,0.330385,0,618.203,557.608,541.311,-0.538065,0,4.457,1.809,1.686,7.59E-05,0.00188458
1.43E+18,-1.54138,8.61154,-1.33817,0.263382,0.22434,617.806,557.323,541.319,-0.564478,0.22434,4.23158,1.62376,1.7858,-1.47247,9.10854,-1.34579,0.29079,0,618.219,557.609,541.311,-0.536579,0,4.457,1.809,1.686,7.16E-05,0.00163445
1.43E+18,-1.6113,8.64153,-1.35419,0.223773,0.227667,617.841,557.307,541.318,-0.564478,0.227667,4.26956,1.65867,1.78383,-1.54436,9.13125,-1.36276,0.255223,0,618.235,557.605,541.311,-0.532567,0,4.457,1.809,1.686,6.75E-05,0.00156174
1.43E+18,-1.684,8.67123,-1.35895,0.184754,0.230679,617.873,557.291,541.318,-0.564478,0.230679,4.25952,1.52376,1.78714,-1.63232,9.16093,-1.3704,0.212089,0,618.244,557.615,541.308,-0.536721,0,4.457,1.809,1.686,6.85E-05,0.00176399
1.43E+18,-1.75422,8.7071,-1.35379,0.145884,0.23358,617.908,557.279,541.317,-0.564478,0.23358,4.3125,1.61032,1.79713,-1.71192,9.18978,-1.36588,0.173181,0,618.254,557.618,541.306,-0.536818,0,4.457,1.809,1.686,8.27E-05,0.00266689
1.43E+18,-1.8286,8.74537,-1.33832,0.107627,0.236197,617.942,557.27,541.316,-0.564478,0.236197,4.30734,1.61188,1.80505,-1.79436,9.22041,-1.34927,0.134927,0,618.265,557.62,541.306,-0.53689,0,4.457,1.809,1.686,0.000134163,0.00312525
1.43E+18,-1.90286,8.78938,-1.32838,0.0696419,0.238506,617.978,557.264,541.315,-0.564478,0.238506,4.30689,1.67031,1.79509,-1.87651,9.25377,-1.3383,0.0969497,0,618.274,557.622,541.306,-0.536933,0,4.457,1.809,1.686,6.85E-05,0.00174003
1.43E+18,-1.99558,8.84063,-1.32605,0.029168,0.240871,618.016,557.261,541.315,-0.564478,0.240871,4.30021,1.70048,1.79681,-1.97562,9.29421,-1.33627,0.0565764,0,618.286,557.626,541.304,-0.536861,0,4.457,1.809,1.686,0.000137129,0.00267245
1.43E+18,-2.08897,8.89109,-1.32762,-0.00590355,0.243915,618.055,557.259,541.314,-0.564478,0.243915,4.26223,1.7816,1.79701,-2.08032,9.33251,-1.33825,0.021696,0,618.297,557.629,541.303,-0.536676,0,4.457,1.809,1.686,6.66E-05,0.00219116
1.43E+18,-2.18987,8.94011,-1.33488,-0.0396457,0.246584,618.091,557.257,541.313,-0.564478,0.246584,4.25873,1.63962,1.79096,-2.19246,9.37358,-1.34831,-0.0120701,0,618.306,557.633,541.3,-0.536692,0,4.457,1.809,1.686,6.89E-05,0.00148107
1.43E+18,-2.29167,8.99167,-1.35343,-0.0729139,0.249188,618.127,557.255,541.312,-0.564478,0.249188,4.24803,1.67637,1.78608,-2.30641,9.41886,-1.36716,-0.045379,0,618.315,557.639,541.3,-0.536706,0,4.457,1.809,1.686,6.74E-05,0.00111774
1.43E+18,-2.39428,9.04776,-1.35379,-0.10568,0.251066,618.161,557.258,541.312,-0.564478,0.251066,4.28992,1.70657,1.79256,-2.42097,9.46711,-1.36904,-0.0783437,0,618.322,557.646,541.297,-0.536925,0,4.457,1.809,1.686,6.47E-05,0.00104614
1.43E+18,-2.49962,9.10477,-1.35727,-0.138245,0.253151,618.194,557.259,541.311,-0.564478,0.253151,4.22615,1.63236,1.79905,-2.53577,9.51802,-1.37427,-0.110831,0,618.332,557.651,541.295,-0.536869,0,4.457,1.809,1.686,7.28E-05,0.00144493
1.43E+18,-2.59997,9.16588,-1.35186,-0.170823,0.254964,618.227,557.263,541.31,-0.564478,0.254964,4.21309,1.68534,1.82101,-2.64805,9.57305,-1.3701,-0.143363,0,618.338,557.657,541.292,-0.536853,0,4.457,1.809,1.686,0.00014168,0.00122922
1.43E+18,-2.69785,9.23318,-1.35942,-0.203515,0.25626,618.258,557.27,541.309,-0.564478,0.25626,4.23896,1.65447,1.80986,-2.7647,9.6377,-1.38035,-0.179361,0,618.338,557.672,541.289,-0.540166,0,4.457,1.809,1.686,7.43E-05,0.00096361
1.43E+18,-2.80277,9.30694,-1.35703,-0.237862,0.257684,618.29,557.279,541.308,-0.564478,0.257684,4.20843,1.64298,1.82236,-2.86126,9.69326,-1.37716,-0.20844,0,618.358,557.664,541.288,-0.534928,0,4.457,1.809,1.686,6.75E-05,0.00106839
1.43E+18,-2.9023,9.37898,-1.36401,-0.269896,0.258494,618.319,557.289,541.307,-0.564478,0.258494,4.19432,1.73913,1.80609,-2.97754,9.76453,-1.38388,-0.243694,0,618.359,557.68,541.288,-0.538168,0,4.457,1.809,1.686,6.34E-05,0.000929057
1.43E+18,-3.00186,9.4586,-1.37327,-0.303433,0.259308,618.348,557.301,541.306,-0.564478,0.259308,4.22803,1.69138,1.79072,-3.07952,9.83387,-1.39151,-0.275798,0,618.37,557.684,541.289,-0.536741,0,4.457,1.809,1.686,5.84E-05,0.000810683
1.43E+18,-3.09669,9.53609,-1.37251,-0.335225,0.259793,618.375,557.313,541.305,-0.564478,0.259793,4.1884,1.8047,1.78081,-3.19445,9.91288,-1.39241,-0.31057,0,618.365,557.702,541.287,-0.539735,0,4.457,1.809,1.686,6.37E-05,0.00089823
1.43E+18,-3.19225,9.61651,-1.37373,-0.366306,0.260916,618.403,557.326,541.304,-0.564478,0.260916,4.11001,1.81376,1.79953,-3.29104,9.97799,-1.39412,-0.338341,0,618.377,557.7,541.285,-0.536438,0,4.457,1.809,1.686,5.80E-05,0.000825888
1.43E+18,-3.29435,9.69691,-1.36793,-0.396884,0.260565,618.426,557.339,541.303,-0.564478,0.260565,4.24482,1.82865,1.8151,-3.39866,10.0518,-1.38877,-0.36884,0,618.382,557.706,541.283,-0.536386,0,4.457,1.809,1.686,5.46E-05,0.000691682
1.43E+18,-3.39568,9.78035,-1.36386,-0.427058,0.26066,618.45,557.353,541.302,-0.564478,0.26066,4.16982,1.75988,1.82027,-3.5068,10.1284,-1.38382,-0.398892,0,618.387,557.713,541.283,-0.536291,0,4.457,1.809,1.686,5.69E-05,0.000770866
1.43E+18,-3.50646,9.87453,-1.37008,-0.460278,0.261102,618.474,557.368,541.301,-0.564478,0.261102,4.16651,1.78727,1.80599,-3.62562,10.2153,-1.39054,-0.431554,0,618.39,557.719,541.282,-0.535744,0,4.457,1.809,1.686,0.000105944,0.00105609
1.43E+18,-3.60832,9.9597,-1.3754,-0.489823,0.260361,618.493,557.381,541.3,-0.564478,0.260361,4.18463,1.80843,1.7646,-3.73365,10.2981,-1.3982,-0.460853,0,618.393,557.728,541.279,-0.535507,0,4.457,1.809,1.686,5.44E-05,0.000780219
1.43E+18,-3.70051,10.0549,-1.38712,-0.518913,0.261946,618.52,557.402,541.3,-0.564478,0.261946,4.12204,1.99031,1.7937,-3.8404,10.383,-1.41112,-0.489906,0,618.395,557.736,541.277,-0.535466,0,4.457,1.809,1.686,0.000111094,0.00101201
1.43E+18,-3.79476,10.1501,-1.39245,-0.548621,0.261275,618.538,557.42,541.299,-0.564478,0.261275,4.18207,1.87216,1.80381,-3.93856,10.4719,-1.41733,-0.519343,0,618.399,557.744,541.275,-0.535205,0,4.457,1.809,1.686,5.15E-05,0.000629432
1.43E+18,-3.88171,10.2493,-1.40346,-0.577695,0.262052,618.561,557.441,541.298,-0.564478,0.262052,4.10608,1.9443,1.80347,-4.04473,10.5712,-1.43245,-0.551339,0,618.393,557.76,541.271,-0.538125,0,4.457,1.809,1.686,6.58E-05,0.000953677
1.43E+18,-3.97193,10.3487,-1.4071,-0.606616,0.262004,618.579,557.461,541.296,-0.564478,0.262004,4.05798,1.86998,1.8097,-4.13127,10.6537,-1.43363,-0.577329,0,618.407,557.759,541.272,-0.535208,0,4.457,1.809,1.686,6.96E-05,0.000567816
1.43E+18,-4.06027,10.4513,-1.39526,-0.63539,0.261662,618.596,557.483,541.295,-0.564478,0.261662,4.10277,1.86069,1.82183,-4.22411,10.7466,-1.42041,-0.606114,0,618.411,557.766,541.272,-0.535262,0,4.457,1.809,1.686,4.98E-05,0.000753247
1.43E+18,-4.14858,10.5496,-1.38468,-0.664225,0.259472,618.607,557.497,541.294,-0.564478,0.259472,4.12201,1.78396,1.81973,-4.32194,10.8512,-1.40839,-0.637729,0,618.404,557.78,541.272,-0.538075,0,4.457,1.809,1.686,6.04E-05,0.000685289
1.43E+18,-4.23921,10.6644,-1.37285,-0.695936,0.258444,618.62,557.518,541.293,-0.564478,0.258444,4.07597,1.97518,1.8231,-4.40595,10.9494,-1.39807,-0.666493,0,618.417,557.778,541.269,-0.535167,0,4.457,1.809,1.686,4.75E-05,0.000690307
1.43E+18,-4.31321,10.7748,-1.37845,-0.724659,0.258488,618.635,557.541,541.292,-0.564478,0.258488,4.02884,1.98679,1.80715,-4.4871,11.0508,-1.40466,-0.695104,0,618.419,557.786,541.268,-0.535069,0,4.457,1.809,1.686,5.63E-05,0.000651715
1.43E+18,-4.39221,10.8784,-1.38878,-0.753345,0.255853,618.643,557.555,541.291,-0.564478,0.255853,4.09122,1.897,1.80179,-4.56632,11.1535,-1.4156,-0.723647,0,618.42,557.792,541.266,-0.53494,0,4.457,1.809,1.686,4.71E-05,0.000570225
1.43E+18,-4.46156,10.9906,-1.39634,-0.781911,0.25522,618.655,557.577,541.291,-0.564478,0.25522,3.99473,1.91807,1.7455,-4.63953,11.2587,-1.42406,-0.752209,0,618.423,557.8,541.265,-0.534954,0,4.457,1.809,1.686,4.97E-05,0.000588614
1.43E+18,-4.53262,11.1019,-1.40684,-0.810731,0.252059,618.659,557.593,541.289,-0.564478,0.252059,4.21778,1.93381,1.80177,-4.70678,11.3672,-1.43443,-0.78095,0,618.425,557.807,541.264,-0.534881,0,4.457,1.809,1.686,6.18E-05,0.00073787
1.43E+18,-4.60037,11.2156,-1.40229,-0.838909,0.250929,618.667,557.614,541.288,-0.564478,0.250929,4.05083,1.90355,1.84066,-4.77541,11.4731,-1.43,-0.809109,0,618.429,557.814,541.262,-0.534892,0,4.457,1.809,1.686,4.90E-05,0.000612052
1.43E+18,-4.66785,11.3229,-1.40352,-0.866994,0.248721,618.675,557.627,541.287,-0.564478,0.248721,4.07239,1.90233,1.83447,-4.84242,11.5797,-1.43119,-0.837071,0,618.431,557.819,541.261,-0.534793,0,4.457,1.809,1.686,4.48E-05,0.000552602
1.43E+18,-4.72977,11.45,-1.40808,-0.898576,0.247688,618.683,557.645,541.286,-0.564478,0.247688,3.99003,1.94644,1.82894,-4.90325,11.7027,-1.43714,-0.868554,0,618.436,557.827,541.259,-0.53472,0,4.457,1.809,1.686,4.80E-05,0.0006438
1.43E+18,-4.78256,11.5629,-1.41464,-0.926728,0.246489,618.692,557.661,541.284,-0.564478,0.246489,3.98734,1.885,1.82311,-4.95717,11.8159,-1.44503,-0.897007,0,618.439,557.836,541.257,-0.535043,0,4.457,1.809,1.686,4.40E-05,0.000608081
1.43E+18,-4.83188,11.678,-1.42303,-0.955249,0.244235,618.697,557.675,541.284,-0.564478,0.244235,3.99095,1.99567,1.76198,-5.00426,11.9312,-1.45444,-0.925581,0,618.441,557.843,541.255,-0.535131,0,4.457,1.809,1.686,5.70E-05,0.000767672
1.43E+18,-4.86834,11.7981,-1.43717,-0.984468,0.243087,618.704,557.692,541.283,-0.564478,0.243087,3.91664,1.96477,1.7489,-5.04338,12.0489,-1.46945,-0.954606,0,618.442,557.849,541.254,-0.534944,0,4.457,1.809,1.686,6.06E-05,0.000559248
1.43E+18,-4.90222,11.9161,-1.4432,-1.01361,0.240301,618.707,557.704,541.282,-0.564478,0.240301,3.99203,2.05546,1.7601,-5.06999,12.1579,-1.47463,-0.980991,0,618.451,557.848,541.254,-0.53219,0,4.457,1.809,1.686,4.06E-05,0.000492469
1.43E+18,-4.9322,12.0339,-1.45929,-1.04315,0.236813,618.708,557.712,541.281,-0.564478,0.236813,4.02732,2.06131,1.71584,-5.09453,12.2934,-1.49185,-1.01359,0,618.444,557.867,541.252,-0.535222,0,4.457,1.809,1.686,3.84E-05,0.000479086
1.43E+18,-4.94429,12.1457,-1.45724,-1.07472,0.23612,618.726,557.713,541.281,-0.564478,0.23612,3.36465,2.16424,1.75018,-5.10888,12.4305,-1.49094,-1.04658,0,618.443,557.881,541.25,-0.536652,0,4.457,1.809,1.686,5.61E-05,0.000510699
1.43E+18,-4.93711,12.2405,-1.46241,-1.10327,0.237518,618.752,557.713,541.28,-0.564478,0.237518,2.89283,2.1626,1.72615,-5.11439,12.5443,-1.49718,-1.07381,0,618.443,557.882,541.249,-0.535356,0,4.457,1.809,1.686,5.86E-05,0.000421201
1.43E+18,-4.93103,12.3454,-1.44831,-1.13622,0.240418,618.783,557.71,541.279,-0.564478,0.240418,2.63947,2.31277,1.72562,-5.12009,12.6935,-1.48159,-1.10983,0,618.435,557.9,541.249,-0.538436,0,4.457,1.809,1.686,4.71E-05,0.000428227
1.43E+18,-4.91595,12.4362,-1.44692,-1.16521,0.244093,618.815,557.709,541.278,-0.564478,0.244093,2.67098,2.10997,1.72583,-5.11655,12.7941,-1.48121,-1.13413,0,618.447,557.89,541.247,-0.533726,0,4.457,1.809,1.686,3.84E-05,0.000414859
1.43E+18,-4.88526,12.5398,-1.45207,-1.1979,0.247859,618.845,557.708,541.277,-0.564478,0.247859,2.65294,2.15727,1.71112,-5.09122,12.939,-1.48418,-1.16875,0,618.443,557.907,541.249,-0.535636,0,4.457,1.809,1.686,4.74E-05,0.0003429
1.43E+18,-4.8419,12.6395,-1.47469,-1.2299,0.25251,618.877,557.708,541.277,-0.564478,0.25251,2.5885,2.02565,1.70845,-5.05735,13.0726,-1.50608,-1.20085,0,618.44,557.915,541.25,-0.535724,0,4.457,1.809,1.686,3.72E-05,0.000312225
1.43E+18,-4.79734,12.7407,-1.48082,-1.26215,0.255863,618.904,557.708,541.276,-0.564478,0.255863,2.70897,1.90951,1.72252,-5.01482,13.2055,-1.51287,-1.23315,0,618.438,557.925,541.249,-0.535803,0,4.457,1.809,1.686,4.34E-05,0.000328813
1.43E+18,-4.74158,12.8434,-1.49509,-1.29472,0.260227,618.932,557.714,541.275,-0.564478,0.260227,2.73666,2.00339,1.74798,-4.96452,13.3375,-1.52791,-1.26575,0,618.436,557.933,541.248,-0.535853,0,4.457,1.809,1.686,5.05E-05,0.000436708
1.43E+18,-4.66971,12.9471,-1.48024,-1.32816,0.264983,618.961,557.721,541.274,-0.564478,0.264983,2.76514,1.76739,1.75506,-4.89748,13.4713,-1.51186,-1.29942,0,618.434,557.942,541.247,-0.536128,0,4.457,1.809,1.686,3.89E-05,0.000373833
1.43E+18,-4.59508,13.0514,-1.47742,-1.36198,0.268256,618.986,557.727,541.273,-0.564478,0.268256,2.79087,2.13596,1.73861,-4.82263,13.602,-1.50801,-1.33319,0,618.433,557.949,541.247,-0.536092,0,4.457,1.809,1.686,4.56E-05,0.000389932
1.43E+18,-4.51917,13.1606,-1.46744,-1.39592,0.269152,619.002,557.737,541.273,-0.564478,0.269152,3.01372,2.16167,1.64074,-4.74029,13.7317,-1.49708,-1.36725,0,618.431,557.958,541.247,-0.536237,0,4.457,1.809,1.686,5.43E-05,0.000628105
1.43E+18,-4.42352,13.2768,-1.45975,-1.43391,0.271026,619.022,557.745,541.272,-0.564478,0.271026,2.8386,2.23518,1.62173,-4.63487,13.8734,-1.48864,-1.4054,0,618.43,557.968,541.247,-0.536427,0,4.457,1.809,1.686,3.71E-05,0.00033988
1.43E+18,-4.32388,13.4019,-1.45282,-1.46921,0.268903,619.025,557.768,541.27,-0.564478,0.268903,3.26986,2.55063,1.70723,-4.52726,14.0009,-1.48184,-1.4406,0,618.428,557.977,541.244,-0.536358,0,4.457,1.809,1.686,3.84E-05,0.000357036
1.43E+18,-4.21905,13.5275,-1.45496,-1.50439,0.265246,619.022,557.79,541.269,-0.564478,0.265246,3.51667,2.58815,1.78791,-4.38666,14.1503,-1.4818,-1.48333,0,618.42,558.022,541.245,-0.543926,0,4.457,1.809,1.686,3.94E-05,0.000361353
1.43E+18,-4.10721,13.6592,-1.45962,-1.54059,0.25924,619.009,557.812,541.268,-0.564478,0.25924,3.81698,2.08892,1.79067,-4.28487,14.2475,-1.48704,-1.51222,0,618.421,557.994,541.244,-0.536617,0,4.457,1.809,1.686,4.15E-05,0.000390618
1.43E+18,-3.98348,13.7906,-1.4675,-1.57777,0.253254,618.994,557.834,541.267,-0.564478,0.253254,3.89686,1.99994,1.79854,-4.1476,14.3673,-1.49328,-1.54872,0,618.417,558,541.245,-0.535951,0,4.457,1.809,1.686,3.80E-05,0.000441231
1.43E+18,-3.85468,13.9121,-1.47393,-1.61379,0.247927,618.98,557.854,541.266,-0.564478,0.247927,3.94777,1.9858,1.80534,-3.98773,14.4941,-1.49777,-1.58938,0,618.409,558.028,541.246,-0.540599,0,4.457,1.809,1.686,4.35E-05,0.000491901
1.43E+18,-3.7164,14.0259,-1.46112,-1.65062,0.244856,618.972,557.875,541.265,-0.564478,0.244856,3.60375,2.65078,1.81109,-3.85422,14.5926,-1.48349,-1.62249,0,618.406,558.017,541.246,-0.536905,0,4.457,1.809,1.686,4.42E-05,0.00047547
1.43E+18,-3.57645,14.1467,-1.44997,-1.68919,0.2395,618.953,557.895,541.265,-0.564478,0.2395,3.8937,2.01992,1.772,-3.70703,14.6954,-1.47298,-1.65909,0,618.402,558.013,541.244,-0.534954,0,4.457,1.809,1.686,4.30E-05,0.000618
1.43E+18,-3.44012,14.2605,-1.43299,-1.72608,0.233883,618.931,557.913,541.264,-0.564478,0.233883,3.9684,1.99579,1.82943,-3.53858,14.8025,-1.45429,-1.69962,0,618.394,558.038,541.243,-0.538591,0,4.457,1.809,1.686,4.45E-05,0.000523925
1.43E+18,-3.29161,14.3722,-1.42421,-1.76473,0.228619,618.909,557.929,541.262,-0.564478,0.228619,3.97173,1.97108,1.82111,-3.37781,14.8958,-1.44259,-1.73679,0,618.39,558.037,541.245,-0.537103,0,4.457,1.809,1.686,4.44E-05,0.000646849
1.43E+18,-3.15692,14.4711,-1.42975,-1.8,0.223749,618.887,557.944,541.261,-0.564478,0.223749,3.96766,1.96589,1.81242,-3.22229,14.9822,-1.44603,-1.77356,0,618.383,558.05,541.246,-0.538612,0,4.457,1.809,1.686,4.22E-05,0.000497467
1.43E+18,-3.0122,14.5716,-1.42367,-1.83806,0.218934,618.862,557.957,541.26,-0.564478,0.218934,4.02637,2.01866,1.81191,-3.08336,15.055,-1.43796,-1.80646,0,618.379,558.03,541.247,-0.533473,0,4.457,1.809,1.686,4.54E-05,0.00052426
1.43E+18,-2.87042,14.6639,-1.4229,-1.87468,0.214794,618.837,557.97,541.26,-0.564478,0.214794,4.0547,1.96202,1.79033,-2.91052,15.1368,-1.43501,-1.84666,0,618.37,558.053,541.247,-0.537071,0,4.457,1.809,1.686,4.05E-05,0.000550845
1.43E+18,-2.72404,14.7474,-1.42767,-1.9115,0.210515,618.815,557.979,541.259,-0.564478,0.210515,4.03732,2.04752,1.82077,-2.74869,15.2066,-1.43837,-1.88355,0,618.362,558.057,541.248,-0.53715,0,4.457,1.809,1.686,4.29E-05,0.000567165
1.43E+18,-2.57484,14.8287,-1.43249,-1.94844,0.206442,618.79,557.988,541.258,-0.564478,0.206442,4.0336,2.03129,1.81867,-2.5647,15.2764,-1.44317,-1.92426,0,618.352,558.081,541.246,-0.540949,0,4.457,1.809,1.686,4.63E-05,0.000690672
1.43E+18,-2.43021,14.9058,-1.44168,-1.98501,0.20265,618.763,557.995,541.257,-0.564478,0.20265,4.07198,2.07912,1.81959,-2.4051,15.3325,-1.44944,-1.96076,0,618.344,558.084,541.248,-0.540933,0,4.457,1.809,1.686,4.09E-05,0.000538888
1.43E+18,-2.28062,14.9794,-1.43892,-2.02342,0.199243,618.735,558.001,541.256,-0.564478,0.199243,4.074,2.09899,1.83018,-2.26315,15.3769,-1.44608,-1.99346,0,618.342,558.063,541.248,-0.535244,0,4.457,1.809,1.686,4.16E-05,0.000856519
1.43E+18,-2.1291,15.0435,-1.42679,-2.06147,0.196409,618.711,558.007,541.255,-0.564478,0.196409,4.05944,1.98879,1.84237,-2.0859,15.425,-1.43229,-2.03355,0,618.334,558.078,541.248,-0.537274,0,4.457,1.809,1.686,5.47E-05,0.000720109
1.43E+18,-1.98041,15.0969,-1.42155,-2.09786,0.194282,618.69,558.014,541.254,-0.564478,0.194282,3.99337,1.92546,1.83768,-1.9433,15.4598,-1.42773,-2.06624,0,618.329,558.064,541.247,-0.533587,0,4.457,1.809,1.686,6.52E-05,0.000593966
1.43E+18,-1.8298,15.1432,-1.41408,-2.13401,0.192835,618.671,558.022,541.253,-0.564478,0.192835,4.09562,1.86883,1.82965,-1.78699,15.4937,-1.41642,-2.1025,0,618.321,558.065,541.249,-0.5337,0,4.457,1.809,1.686,4.25E-05,0.000665231
1.43E+18,-1.68272,15.182,-1.42422,-2.17024,0.191678,618.653,558.03,541.253,-0.564478,0.191678,4.02942,1.73193,1.79405,-1.61694,15.5234,-1.42884,-2.14217,0,618.31,558.083,541.246,-0.537134,0,4.457,1.809,1.686,4.13E-05,0.000655111
1.43E+18,-1.53221,15.2173,-1.4274,-2.20628,0.190801,618.633,558.037,541.252,-0.564478,0.190801,4.0695,1.66663,1.79617,-1.45667,15.5458,-1.43163,-2.17855,0,618.3,558.089,541.245,-0.537472,0,4.457,1.809,1.686,4.14E-05,0.000611457
1.43E+18,-1.3846,15.247,-1.43182,-2.24231,0.190063,618.614,558.044,541.251,-0.564478,0.190063,4.08112,1.75338,1.80209,-1.28816,15.5617,-1.43489,-2.21801,0,618.29,558.107,541.246,-0.540871,0,4.457,1.809,1.686,4.62E-05,0.000694338
1.43E+18,-1.24638,15.2708,-1.41499,-2.27763,0.189382,618.593,558.051,541.25,-0.564478,0.189382,4.07243,1.68365,1.80114,-1.17167,15.5685,-1.42338,-2.24632,0,618.288,558.082,541.24,-0.533835,0,4.457,1.809,1.686,4.22E-05,0.000702183
1.43E+18,-1.09876,15.2867,-1.40217,-2.31517,0.188453,618.576,558.056,541.249,-0.564478,0.188453,4.09597,1.66243,1.79039,-1.05422,15.5722,-1.40959,-2.27462,0,618.287,558.049,541.241,-0.524582,0,4.457,1.809,1.686,4.03E-05,0.000743891
1.43E+18,-0.958971,15.2963,-1.40143,-2.34899,0.187737,618.56,558.062,541.249,-0.564478,0.187737,4.07759,1.62648,1.78074,-0.820808,15.5704,-1.40333,-2.32869,0,618.263,558.139,541.243,-0.544818,0,4.457,1.809,1.686,4.99E-05,0.000619781
1.43E+18,-0.797606,15.3024,-1.3861,-2.3885,0.187162,618.541,558.066,541.247,-0.564478,0.187162,4.11605,1.66286,1.77646,-0.681342,15.5635,-1.38884,-2.36107,0,618.259,558.113,541.241,-0.537676,0,4.457,1.809,1.686,4.30E-05,0.000625847
1.43E+18,-0.661544,15.3026,-1.38967,-2.4227,0.18632,618.524,558.07,541.247,-0.564478,0.18632,4.11046,1.6861,1.77544,-0.534926,15.5495,-1.39409,-2.39654,0,618.252,558.121,541.239,-0.538929,0,4.457,1.809,1.686,4.23E-05,0.000699288
1.43E+18,-0.519139,15.2974,-1.37609,-2.4595,0.185729,618.506,558.073,541.246,-0.564478,0.185729,4.18239,1.63615,1.77226,-0.390339,15.5305,-1.37903,-2.43195,0,618.244,558.121,541.239,-0.537528,0,4.457,1.809,1.686,6.06E-05,0.00138052
1.43E+18,-0.383239,15.2923,-1.37469,-2.49505,0.184298,618.485,558.07,541.244,-0.564478,0.184298,4.17368,1.85661,1.80516,-0.243424,15.5064,-1.37661,-2.46757,0,618.235,558.125,541.238,-0.537589,0,4.457,1.809,1.686,4.01E-05,0.00061973
1.43E+18,-0.238507,15.2829,-1.37944,-2.53127,0.182962,618.464,558.065,541.243,-0.564478,0.182962,4.16553,1.93428,1.81523,-0.0918058,15.4771,-1.38065,-2.50376,0,618.228,558.125,541.238,-0.537556,0,4.457,1.809,1.686,6.66E-05,0.000944092
1.43E+18,-0.0992911,15.2692,-1.38429,-2.5671,0.181906,618.442,558.059,541.242,-0.564478,0.181906,4.14491,1.95785,1.82088,0.0536248,15.4435,-1.38607,-2.53954,0,618.219,558.125,541.236,-0.537505,0,4.457,1.809,1.686,4.40E-05,0.000658019
1.43E+18,0.0372936,15.244,-1.38376,-2.60262,0.181448,618.425,558.06,541.241,-0.564478,0.181448,4.21241,1.72646,1.78356,0.205854,15.4003,-1.3875,-2.57858,0,618.209,558.14,541.232,-0.541003,0,4.457,1.809,1.686,5.10E-05,0.000616643
1.43E+18,0.174271,15.2135,-1.38567,-2.63823,0.181013,618.408,558.06,541.24,-0.564478,0.181013,4.2334,1.67909,1.78407,0.344874,15.3557,-1.38604,-2.61431,0,618.201,558.14,541.235,-0.541095,0,4.457,1.809,1.686,5.08E-05,0.000678765
1.43E+18,0.320433,15.1696,-1.36167,-2.67745,0.180332,618.394,558.061,541.239,-0.564478,0.180332,4.1832,1.68185,1.78188,0.465736,15.3113,-1.36692,-2.6463,0,618.198,558.112,541.229,-0.533856,0,4.457,1.809,1.686,5.19E-05,0.000641315
1.43E+18,0.4288,15.1286,-1.33672,-2.71133,0.180055,618.379,558.063,541.238,-0.564478,0.180055,4.18199,1.58102,1.81856,0.585384,15.2536,-1.33985,-2.68379,0,618.189,558.126,541.23,-0.537458,0,4.457,1.809,1.686,4.21E-05,0.000728648
1.43E+18,0.508142,15.0871,-1.29736,-2.74363,0.179831,618.365,558.064,541.237,-0.564478,0.179831,4.18571,1.59181,1.82343,0.658921,15.2002,-1.30138,-2.71572,0,618.186,558.123,541.228,-0.537087,0,4.457,1.809,1.686,4.68E-05,0.000771806
1.43E+18,0.568907,15.0461,-1.28034,-2.77459,0.179776,618.349,558.065,541.236,-0.564478,0.179776,4.20893,1.69858,1.79981,0.710577,15.153,-1.28458,-2.74363,0,618.179,558.115,541.227,-0.534041,0,4.457,1.809,1.686,7.28E-05,0.00156681
1.43E+18,0.62728,15.0046,-1.29766,-2.80537,0.179892,618.333,558.066,541.235,-0.564478,0.179892,4.24296,1.66052,1.79292,0.76794,15.0971,-1.30239,-2.77756,0,618.173,558.119,541.226,-0.537155,0,4.457,1.809,1.686,4.70E-05,0.000778149
1.43E+18,0.675007,14.9602,-1.31855,-2.83565,0.179426,618.32,558.067,541.235,-0.564478,0.179426,4.19763,1.59858,1.80131,0.810335,15.0472,-1.32288,-2.80772,0,618.166,558.114,541.226,-0.537008,0,4.457,1.809,1.686,5.40E-05,0.000772321
1.43E+18,0.704389,14.915,-1.32674,-2.86635,0.179336,618.305,558.067,541.234,-0.564478,0.179336,4.1947,1.71227,1.81511,0.833235,14.992,-1.32936,-2.83952,0,618.162,558.112,541.227,-0.538074,0,4.457,1.809,1.686,4.70E-05,0.00066713
1.43E+18,0.709417,14.8685,-1.29005,-2.89497,0.179444,618.293,558.072,541.233,-0.564478,0.179444,4.28931,1.70237,1.8374,0.827161,14.9424,-1.293,-2.86677,0,618.158,558.106,541.226,-0.536726,0,4.457,1.809,1.686,4.38E-05,0.000716792
1.43E+18,0.681487,14.8301,-1.22948,-2.9203,0.179834,618.278,558.075,541.231,-0.564478,0.179834,4.23027,1.7291,1.86618,0.786759,14.8961,-1.23294,-2.8918,0,618.157,558.102,541.224,-0.536482,0,4.457,1.809,1.686,4.80E-05,0.00107247
1.43E+18,0.615715,14.7973,-1.17078,-2.94313,0.179969,618.264,558.076,541.23,-0.564478,0.179969,4.21234,1.73007,1.84634,0.711034,14.8535,-1.17477,-2.91453,0,618.156,558.101,541.222,-0.536459,0,4.457,1.809,1.686,6.19E-05,0.000900826
1.43E+18,0.528802,14.7658,-1.15591,-2.96433,0.180855,618.25,558.084,541.228,-0.564478,0.180855,4.36778,1.53505,1.80683,0.610813,14.8176,-1.1611,-2.93556,0,618.155,558.101,541.22,-0.536312,0,4.457,1.809,1.686,7.76E-05,0.00127866
1.43E+18,0.416033,14.7394,-1.17167,-2.98394,0.181296,618.238,558.09,541.227,-0.564478,0.181296,4.31081,1.61326,1.80008,0.486631,14.7901,-1.17678,-2.95508,0,618.151,558.098,541.219,-0.536181,0,4.457,1.809,1.686,4.89E-05,0.000675887
1.43E+18,0.281974,14.7189,-1.19501,-3.00203,0.182221,618.223,558.095,541.226,-0.564478,0.182221,4.28226,1.66658,1.8143,0.339515,14.7663,-1.19967,-2.97304,0,618.148,558.096,541.219,-0.536017,0,4.457,1.809,1.686,4.54E-05,0.000872164
1.43E+18,0.266782,14.4989,-1.26418,-3.09767,0,615.82,551.441,541.24,-2.98833,0,4.32274,1.77465,1.82713,0.339515,14.7663,-1.19967,-2.97304,0,615.864,551.716,541.297,-2.86409,0,4.457,1.809,1.686,6.58E-05,0.00172535
1.43E+18,3.3175,20.8023,-1.06991,-0.673795,0.176732,618.195,558.045,541.228,-0.564478,0.176732,4.19643,1.77019,1.80028,3.58992,20.5262,-0.867021,-0.635647,0,618.499,557.805,541.432,-0.5267,0,4.457,1.809,1.686,5.34E-05,0.00108533
1.43E+18,3.28433,20.7653,-1.06285,-0.673701,0.171282,618.191,558.007,541.229,-0.564478,0.171282,4.15748,1.69246,1.77886,3.55645,20.5044,-0.8681,-0.63556,0,618.493,557.782,541.425,-0.526713,0,4.457,1.809,1.686,4.79E-05,0.00105184
1.43E+18,3.24105,20.7307,-1.05385,-0.673326,0.166675,618.188,557.97,541.23,-0.564478,0.166675,4.13023,1.61538,1.75346,3.51344,20.4914,-0.865734,-0.635352,0,618.488,557.767,541.419,-0.52689,0,4.457,1.809,1.686,5.41E-05,0.00110756
1.43E+18,3.19803,20.6955,-1.05079,-0.672983,0.162175,618.189,557.933,541.231,-0.564478,0.162175,4.10508,1.69812,1.76967,3.46518,20.4805,-0.86776,-0.634983,0,618.48,557.753,541.415,-0.526862,0,4.457,1.809,1.686,6.71E-05,0.00108331


==> point_result_dynamic.csv <==
t,sx,sy,sz,syaw,sv,gx,gy,gz,gyaw,gv,l,w,h,inssx,inssy,insz,insyaw,insv,ginssx,ginssy,ginsz,ginsyaw,ginsv,insl,insw,insh,tpredict,tcorrect
1.52E+18,9.56684,0.517292,-0.984626,-0.0681291,0,-262.907,-135.953,555.702,0.261831,5.88E-19,3.93213,1.77687,1.6752,11.1486,0.57258,-1.00976,0.0711209,0.0061131,-261.429,-135.389,555.651,0.400912,0.0061131,4.457,1.809,1.686,0,0
1.52E+18,9.56684,0.517292,-0.984626,-0.0681291,0,-262.907,-135.953,555.702,0.261831,0,0,0,0,11.149,0.573169,-1.0108,0.0712369,0.0034,-261.428,-135.388,555.65,0.401028,0.0034,4.457,1.809,1.686,,
1.52E+18,9.56684,0.517292,-0.984626,-0.0681291,0,-262.907,-135.953,555.702,0.261831,0,2.11525,1.70821,1.66076,11.1496,0.573534,-1.01099,0.0711574,0.00471699,-261.428,-135.387,555.65,0.40095,0.00471699,4.457,1.809,1.686,,
1.52E+18,9.60223,0.531322,-0.990416,-0.0681297,0.0017036,-262.878,-135.928,555.695,0.261831,0.0017036,2.10355,1.72277,1.66599,11.1503,0.57355,-1.01136,0.0711402,0.00498197,-261.427,-135.387,555.649,0.400933,0.00498197,4.457,1.809,1.686,,
1.52E+18,9.62723,0.560111,-0.990845,-0.0679384,0.0645546,-262.864,-135.893,555.694,0.262023,0.0645546,2.12512,1.73123,1.66719,11.1512,0.574001,-1.01209,0.071233,0.00559732,-261.427,-135.387,555.648,0.401026,0.00559732,4.457,1.809,1.686,,
1.52E+18,9.6229,0.540291,-0.989725,-0.0775758,0.0278471,-262.861,-135.913,555.695,0.252385,0.0278471,2.22181,1.73564,1.65928,11.152,0.57347,-1.01358,0.0711088,0.00364005,-261.426,-135.387,555.647,0.400901,0.00364005,4.457,1.809,1.686,,
1.52E+18,9.6276,0.554133,-0.988244,-0.0664481,0.0312184,-262.861,-135.898,555.697,0.263513,0.0312184,2.20937,1.70476,1.65588,11.1525,0.573496,-1.01425,0.0710685,0.00529528,-261.425,-135.387,555.646,0.400861,0.00529528,4.457,1.809,1.686,,
1.52E+18,9.53234,0.555319,-0.98758,-0.0731869,0.268669,-262.952,-135.928,555.699,0.256773,0.268669,2.29943,1.73302,1.64936,11.1531,0.573156,-1.01546,0.0710208,0.00511566,-261.425,-135.387,555.645,0.400812,0.00511566,4.457,1.809,1.686,,
1.52E+18,9.58212,0.568576,-0.986147,-0.130724,0.0727117,-262.909,-135.899,555.699,0.199236,0.0727117,2.34324,1.69137,1.64848,11.1537,0.573526,-1.01624,0.0710422,0.00394462,-261.424,-135.386,555.645,0.400834,0.00394462,4.457,1.809,1.686,,
1.52E+18,9.5693,0.574051,-0.986608,-0.149298,0.0861385,-262.923,-135.898,555.699,0.180663,0.0861385,2.15819,1.71268,1.6584,11.1545,0.573346,-1.01644,0.0709461,0.00461411,-261.423,-135.386,555.645,0.400739,0.00461411,4.457,1.809,1.686,,
1.52E+18,9.56306,0.578096,-0.986292,-0.167245,0.0822365,-262.93,-135.897,555.7,0.162716,0.0822365,2.14071,1.72274,1.6492,11.1546,0.573735,-1.0181,0.0710044,0.00403609,-261.423,-135.386,555.643,0.400798,0.00403609,4.457,1.809,1.686,,
1.52E+18,9.54693,0.576548,-0.986594,-0.139912,0.0955488,-262.945,-135.903,555.699,0.190049,0.0955488,2.09962,1.70754,1.63951,11.1545,0.573306,-1.01833,0.0709805,0.00562228,-261.423,-135.386,555.642,0.400772,0.00562228,4.457,1.809,1.686,,
1.52E+18,9.51737,0.582305,-0.98802,-0.15547,0.127717,-262.975,-135.907,555.698,0.17449,0.127717,1.96493,1.69846,1.64852,11.1546,0.572992,-1.01907,0.070949,0.0033541,-261.423,-135.386,555.642,0.400741,0.0033541,4.457,1.809,1.686,,
1.52E+18,9.50626,0.572465,-0.991486,-0.0520947,0.123429,-262.982,-135.92,555.695,0.277865,0.123429,2.11461,1.71461,1.68251,11.1548,0.572652,-1.02044,0.070936,0.00447214,-261.423,-135.387,555.641,0.400728,0.00447214,4.457,1.809,1.686,,
1.52E+18,9.47324,0.548822,-0.992988,0.191103,0.146619,-263.006,-135.953,555.695,0.521064,0.146619,2.00576,1.8591,1.66295,11.1547,0.572829,-1.02085,0.0709251,0.00534509,-261.423,-135.387,555.64,0.400719,0.00534509,4.457,1.809,1.686,,
1.52E+18,9.46746,0.538947,-0.992594,0.250134,0.135703,-263.008,-135.965,555.695,0.580094,0.135703,2.02678,1.73421,1.64713,11.1544,0.572806,-1.02103,0.070948,0.00543323,-261.423,-135.387,555.639,0.400739,0.00543323,4.457,1.809,1.686,,
1.52E+18,9.44796,0.528164,-0.992368,0.316054,0.1428,-263.023,-135.981,555.695,0.646015,0.1428,2.14014,1.84195,1.64402,11.1544,0.572104,-1.02156,0.0709442,0.00370135,-261.423,-135.387,555.639,0.400735,0.00370135,4.457,1.809,1.686,,
1.52E+18,9.4086,0.513082,-0.992862,0.398806,0.170701,-263.055,-136.008,555.696,0.728767,0.170701,2.00458,1.70977,1.64531,11.1545,0.571635,-1.02291,0.0708968,0.00434166,-261.423,-135.388,555.638,0.400688,0.00434166,4.457,1.809,1.686,,
1.52E+18,9.41312,0.496364,-0.992889,0.490199,0.151654,-263.045,-136.022,555.696,0.820159,0.151654,1.99627,1.83417,1.65006,11.1548,0.571337,-1.02327,0.0709523,0.00330606,-261.422,-135.388,555.637,0.400743,0.00330606,4.457,1.809,1.686,,
1.52E+18,9.42501,0.493537,-0.994438,0.48343,0.127254,-263.033,-136.021,555.694,0.813391,0.127254,2.26963,1.72839,1.68134,11.1551,0.570697,-1.02428,0.0709134,0.00102956,-261.422,-135.389,555.636,0.400704,0.00102956,4.457,1.809,1.686,,
1.52E+18,9.38906,0.493966,-0.993779,0.410787,0.14785,-263.067,-136.033,555.694,0.740749,0.14785,1.99443,1.78325,1.6434,11.155,0.570744,-1.02487,0.0710201,0.00317648,-261.422,-135.389,555.635,0.40081,0.00317648,4.457,1.809,1.686,,
1.52E+18,9.3631,0.482664,-0.995195,0.430107,0.159432,-263.088,-136.052,555.694,0.760067,0.159432,2.27746,1.89332,1.65867,11.1551,0.570537,-1.02654,0.0709481,0.00376962,-261.422,-135.389,555.634,0.400737,0.00376962,4.457,1.809,1.686,,
1.52E+18,9.38217,0.495644,-0.995282,0.357255,0.12814,-263.075,-136.033,555.694,0.687215,0.12814,1.98358,1.71928,1.6555,11.1548,0.569581,-1.02736,0.0709321,0.00170294,-261.422,-135.39,555.633,0.400721,0.00170294,4.457,1.809,1.686,,
1.52E+18,9.40421,0.508011,-0.993748,0.307256,0.0982019,-263.058,-136.014,555.694,0.637217,0.0982019,1.96387,1.71908,1.64034,11.1543,0.569246,-1.02702,0.0708998,0.00114018,-261.422,-135.39,555.632,0.400689,0.00114018,4.457,1.809,1.686,,
1.52E+18,9.41932,0.516292,-0.993622,0.278268,0.0776575,-263.046,-136.002,555.694,0.608229,0.0776575,2.0004,1.73422,1.64704,11.1544,0.569298,-1.02794,0.070919,0.00304138,-261.422,-135.39,555.631,0.400709,0.00304138,4.457,1.809,1.686,,
1.52E+18,9.43244,0.525189,-0.993733,0.24614,0.0606077,-263.037,-135.989,555.694,0.5761,0.0606077,2.00165,1.71456,1.64046,11.1542,0.568965,-1.02954,0.0709213,0.0035,-261.422,-135.391,555.631,0.40071,0.0035,4.457,1.809,1.686,,
1.52E+18,9.45728,0.533252,-0.993696,0.236229,0.0373061,-263.016,-135.973,555.693,0.56619,0.0373061,2.11283,1.72637,1.65218,11.1536,0.56898,-1.02951,0.0709768,0.00117047,-261.423,-135.391,555.63,0.400767,0.00117047,4.457,1.809,1.686,,
1.52E+18,9.46925,0.53759,-0.995216,0.229228,0.0257324,-263.006,-135.965,555.691,0.559191,0.0257324,2.05393,1.70745,1.68577,11.1533,0.56849,-1.02934,0.0709294,0.00138924,-261.423,-135.391,555.63,0.40072,0.00138924,4.457,1.809,1.686,,
1.52E+18,9.47299,0.533959,-0.995212,0.253387,0.0221347,-263.001,-135.968,555.691,0.583348,0.0221347,2.01048,1.72958,1.63937,11.1528,0.568768,-1.02958,0.0709976,0.00380132,-261.424,-135.391,555.63,0.400788,0.00380132,4.457,1.809,1.686,,
1.52E+18,9.49091,0.531195,-0.994899,0.291053,0.00944195,-262.983,-135.964,555.691,0.621015,0.00944195,2.20163,1.71007,1.6414,11.1523,0.568616,-1.02933,0.0709788,0.0012083,-261.424,-135.392,555.63,0.400769,0.0012083,4.457,1.809,1.686,,
1.52E+18,9.51853,0.544317,-0.9939,0.25813,0.0111412,-262.961,-135.943,555.691,0.588092,0.0111412,2.29777,1.69978,1.64084,11.1521,0.567666,-1.02912,0.0709231,0.00288617,-261.424,-135.392,555.63,0.400712,0.00288617,4.457,1.809,1.686,,
1.52E+18,9.52461,0.553967,-0.99495,0.215661,0.0158297,-262.959,-135.932,555.691,0.545622,0.0158297,2.03535,1.69976,1.64449,11.152,0.567184,-1.03052,0.0709144,0.00308058,-261.424,-135.393,555.63,0.400705,0.00308058,4.457,1.809,1.686,,
1.52E+18,9.51565,0.541184,-0.99591,0.27086,0.0071198,-262.963,-135.947,555.692,0.600818,0.0071198,1.99586,1.94933,1.63416,11.1513,0.567161,-1.03242,0.0709993,0.00164012,-261.425,-135.393,555.629,0.40079,0.00164012,4.457,1.809,1.686,,
1.52E+18,9.51392,0.533702,-0.997691,0.308084,0.00435634,-262.962,-135.955,555.691,0.638041,0.00435634,1.9966,1.86229,1.6441,11.1513,0.56665,-1.03475,0.0709602,0.00368782,-261.425,-135.394,555.629,0.400753,0.00368782,4.457,1.809,1.686,,
1.52E+18,9.51377,0.528678,-0.999357,0.334514,0.00315467,-262.961,-135.959,555.691,0.66447,0.00315467,2.03502,1.9106,1.65232,11.151,0.566164,-1.03595,0.0709894,0.00563028,-261.425,-135.394,555.629,0.400785,0.00563028,4.457,1.809,1.686,,
1.52E+18,9.5246,0.534587,-1.00218,0.318417,0.0103796,-262.953,-135.95,555.69,0.648372,0.0103796,2.05589,1.70012,1.66225,11.1508,0.566582,-1.03807,0.0709826,0.00403113,-261.425,-135.394,555.629,0.400783,0.00403113,4.457,1.809,1.686,,
1.52E+18,9.52157,0.543892,-1.00422,0.265908,0.0093418,-262.959,-135.943,555.689,0.59586,0.0093418,2.03238,1.74422,1.65481,11.1506,0.565865,-1.03975,0.0709852,0.00282312,-261.425,-135.395,555.629,0.400784,0.00282312,4.457,1.809,1.686,,
1.52E+18,9.5492,0.546885,-1.00592,0.287801,0.0257889,-262.933,-135.931,555.688,0.617751,0.0257889,2.33912,1.7161,1.66953,11.1507,0.565854,-1.04058,0.0710111,0.00283196,-261.425,-135.395,555.629,0.400809,0.00283196,4.457,1.809,1.686,,
1.52E+18,9.55636,0.5516,-1.00716,0.273447,0.029168,-262.928,-135.924,555.687,0.603396,0.029168,2.05159,1.71329,1.66275,11.151,0.565703,-1.04134,0.0710626,0.00335261,-261.425,-135.395,555.629,0.40086,0.00335261,4.457,1.809,1.686,,
1.52E+18,9.55154,0.547602,-1.00901,0.287888,0.0238383,-262.932,-135.93,555.685,0.617836,0.0238383,2.00566,1.9023,1.66984,11.1511,0.564726,-1.04279,0.0709642,0.00504777,-261.424,-135.396,555.628,0.400763,0.00504777,4.457,1.809,1.686,,
1.52E+18,9.53356,0.537164,-1.0101,0.31744,0.0100373,-262.945,-135.945,555.685,0.647389,0.0100373,2.16622,1.98305,1.66457,11.151,0.564662,-1.04244,0.0709909,0.00305287,-261.424,-135.396,555.628,0.400791,0.00305287,4.457,1.809,1.686,,
1.52E+18,9.54197,0.539031,-1.01148,0.319647,0.0146962,-262.938,-135.941,555.684,0.649596,0.0146962,2.08301,1.71776,1.66985,11.1512,0.564549,-1.04286,0.0709736,0.00537587,-261.424,-135.396,555.628,0.400774,0.00537587,4.457,1.809,1.686,,
1.52E+18,9.54913,0.539732,-1.01107,0.326084,0.0181781,-262.931,-135.938,555.684,0.656031,0.0181781,2.02045,1.70732,1.64039,11.1514,0.564153,-1.04226,0.0708764,0.00551725,-261.424,-135.396,555.629,0.400676,0.00551725,4.457,1.809,1.686,,
1.52E+18,9.55012,0.53786,-1.01199,0.337264,0.0173413,-262.93,-135.939,555.683,0.667212,0.0173413,2.02916,1.68096,1.67497,11.1515,0.56404,-1.04226,0.0709109,0.00550091,-261.424,-135.396,555.629,0.40071,0.00550091,4.457,1.809,1.686,,
1.52E+18,9.55019,0.534563,-1.01277,0.354024,0.0157978,-262.929,-135.942,555.682,0.683972,0.0157978,2.03903,1.81486,1.67679,11.1524,0.563819,-1.04231,0.0709146,0.00492037,-261.423,-135.396,555.628,0.400713,0.00492037,4.457,1.809,1.686,,
1.52E+18,9.55126,0.533329,-1.01626,0.362164,0.0152071,-262.927,-135.943,555.679,0.692113,0.0152071,1.97606,1.722,1.63998,11.1529,0.56276,-1.04278,0.0708986,0.00742024,-261.422,-135.397,555.628,0.400698,0.00742024,4.457,1.809,1.686,,
1.52E+18,9.55616,0.53569,-1.01948,0.358218,0.017526,-262.923,-135.939,555.676,0.688165,0.017526,1.97424,1.70743,1.63532,11.1532,0.562767,-1.04354,0.0708962,0.00573149,-261.422,-135.397,555.628,0.400695,0.00573149,4.457,1.809,1.686,,
1.52E+18,9.56058,0.538992,-1.02228,0.349577,0.0195867,-262.92,-135.935,555.673,0.679524,0.0195867,1.96866,1.70892,1.63938,11.1534,0.561385,-1.04293,0.07076,0.00572014,-261.421,-135.398,555.629,0.40056,0.00572014,4.457,1.809,1.686,,
1.52E+18,9.56651,0.541236,-1.02461,0.347915,0.0222645,-262.916,-135.931,555.67,0.677863,0.0222645,1.95855,1.72931,1.64815,11.1537,0.561353,-1.04279,0.0707966,0.00523259,-261.421,-135.398,555.629,0.400596,0.00523259,4.457,1.809,1.686,,
1.52E+18,9.57192,0.54277,-1.02709,0.348836,0.0243256,-262.911,-135.928,555.668,0.678784,0.0243256,1.92863,1.72009,1.64497,11.154,0.561139,-1.04258,0.070812,0.00599083,-261.42,-135.398,555.629,0.400611,0.00599083,4.457,1.809,1.686,,
1.52E+18,9.57529,0.543844,-1.02957,0.349201,0.0249681,-262.908,-135.926,555.666,0.679148,0.0249681,1.9465,1.74368,1.64126,11.1536,0.56075,-1.04228,0.0707073,0.00520096,-261.421,-135.399,555.63,0.400507,0.00520096,4.457,1.809,1.686,,
1.52E+18,9.58077,0.546236,-1.03092,0.346843,0.027093,-262.904,-135.922,555.664,0.67679,0.027093,1.94427,1.71974,1.64139,11.1534,0.561806,-1.04138,0.0708068,0.00508035,-261.421,-135.398,555.63,0.400606,0.00508035,4.457,1.809,1.686,,
1.52E+18,9.58654,0.549514,-1.03017,0.341593,0.0294215,-262.899,-135.917,555.665,0.671541,0.0294215,2.04299,1.71236,1.68,11.1534,0.561252,-1.04112,0.070686,0.00516624,-261.421,-135.398,555.631,0.400486,0.00516624,4.457,1.809,1.686,,
1.52E+18,9.58996,0.550867,-1.02952,0.340935,0.0298649,-262.897,-135.914,555.665,0.670883,0.0298649,2.03151,1.72717,1.67786,11.1535,0.561218,-1.04057,0.0706773,0.00704344,-261.421,-135.398,555.631,0.400478,0.00704344,4.457,1.809,1.686,,
1.52E+18,9.59344,0.552991,-1.02883,0.337936,0.0304514,-262.894,-135.911,555.666,0.667884,0.0304514,2.04744,1.71979,1.67968,11.1534,0.561782,-1.04015,0.0707554,0.00614003,-261.421,-135.398,555.632,0.400557,0.00614003,4.457,1.809,1.686,,
1.52E+18,9.59459,0.553455,-1.02766,0.337858,0.02932,-262.893,-135.91,555.667,0.667806,0.02932,1.72567,2.05959,1.67104,11.153,0.561532,-1.03917,0.0706888,0.0049679,-261.421,-135.398,555.633,0.40049,0.0049679,4.457,1.809,1.686,,
1.52E+18,9.59296,0.552645,-1.02679,0.338875,0.0263752,-262.894,-135.912,555.668,0.668824,0.0263752,2.02648,1.69355,1.68426,11.1524,0.561683,-1.03803,0.0706609,0.00690652,-261.422,-135.398,555.634,0.400463,0.00690652,4.457,1.809,1.686,,
1.52E+18,9.59223,0.553171,-1.02617,0.337375,0.0243672,-262.895,-135.911,555.669,0.667323,0.0243672,1.71853,1.9991,1.68063,11.1519,0.562084,-1.03748,0.0706893,0.00594138,-261.423,-135.398,555.634,0.400491,0.00594138,4.457,1.809,1.686,,
1.52E+18,9.59124,0.553691,-1.02562,0.335904,0.0223254,-262.896,-135.911,555.669,0.665852,0.0223254,2.0029,1.7067,1.68445,11.1516,0.562459,-1.03687,0.0706883,0.0058258,-261.423,-135.398,555.635,0.400489,0.0058258,4.457,1.809,1.686,,
1.52E+18,9.58674,0.551686,-1.02424,0.336957,0.0178908,-262.9,-135.915,555.67,0.666907,0.0178908,1.95928,1.70752,1.67097,11.1513,0.562488,-1.03641,0.0706723,0.00552268,-261.423,-135.398,555.635,0.400473,0.00552268,4.457,1.809,1.686,,
1.52E+18,9.58605,0.551495,-1.02402,0.336982,0.0163123,-262.9,-135.915,555.671,0.666931,0.0163123,1.71411,2.002,1.66324,11.1513,0.56306,-1.03577,0.0706697,0.00456946,-261.423,-135.397,555.636,0.400472,0.00456946,4.457,1.809,1.686,,
1.52E+18,9.57526,0.546139,-1.02337,0.339303,0.00789941,-262.909,-135.923,555.672,0.669253,0.00789941,1.97851,1.81222,1.67179,11.1514,0.562366,-1.03592,0.0706171,0.00573847,-261.423,-135.398,555.636,0.400421,0.00573847,4.457,1.809,1.686,,
1.52E+18,9.57094,0.544555,-1.02237,0.339555,0.0045512,-262.912,-135.926,555.672,0.669504,0.0045512,2.0184,1.7079,1.67132,11.1511,0.5636,-1.03526,0.0707329,0.0067897,-261.424,-135.397,555.636,0.400534,0.0067897,4.457,1.809,1.686,,
1.52E+18,9.56059,0.54018,-1.02241,0.340649,0.00270838,-262.921,-135.934,555.673,0.6706,0.00270838,2.05487,1.81702,1.67172,11.1513,0.563001,-1.03461,0.0706821,0.00721388,-261.423,-135.397,555.637,0.400485,0.00721388,4.457,1.809,1.686,,
1.52E+18,9.5469,0.534027,-1.02269,0.342407,0.0118133,-262.932,-135.944,555.673,0.672356,0.0118133,2.05412,1.89213,1.67312,11.1516,0.563405,-1.0348,0.0707349,0.00534135,-261.423,-135.397,555.637,0.400538,0.00534135,4.457,1.809,1.686,,
1.52E+18,9.54279,0.532721,-1.02193,0.342369,0.0137523,-262.935,-135.947,555.673,0.67232,0.0137523,2.14184,1.68824,1.66967,11.1518,0.563444,-1.03505,0.0706948,0.00577754,-261.423,-135.397,555.636,0.400499,0.00577754,4.457,1.809,1.686,,
1.52E+18,9.544,0.533192,-1.02229,0.342221,0.0120939,-262.934,-135.946,555.674,0.672171,0.0120939,2.04946,1.70079,1.66717,11.152,0.564573,-1.03533,0.0707951,0.00551725,-261.423,-135.396,555.637,0.4006,0.00551725,4.457,1.809,1.686,,
1.52E+18,9.56112,0.538801,-1.022,0.342301,4.06E-05,-262.92,-135.935,555.674,0.672251,4.06E-05,2.29749,1.70801,1.66115,11.1522,0.564237,-1.03514,0.070742,0.00615224,-261.423,-135.396,555.637,0.400546,0.00615224,4.457,1.809,1.686,,
1.52E+18,9.58392,0.54402,-1.01879,0.34594,0.0147278,-262.9,-135.923,555.676,0.675889,0.0147278,2.45024,1.70555,1.62798,11.1523,0.564754,-1.03475,0.0707634,0.00615224,-261.423,-135.395,555.637,0.400566,0.00615224,4.457,1.809,1.686,,
1.52E+18,9.58281,0.544284,-1.01936,0.345167,0.0131392,-262.901,-135.923,555.676,0.675117,0.0131392,2.01826,1.71101,1.68925,11.1523,0.564774,-1.03405,0.0707363,0.00528015,-261.423,-135.395,555.638,0.40054,0.00528015,4.457,1.809,1.686,,
1.52E+18,9.58517,0.545355,-1.01924,0.344904,0.0139087,-262.899,-135.921,555.676,0.674854,0.0139087,2.02017,1.72749,1.69096,11.1524,0.565385,-1.03419,0.0707706,0.00591692,-261.423,-135.395,555.638,0.400575,0.00591692,4.457,1.809,1.686,,
1.52E+18,9.58069,0.543432,-1.01948,0.345266,0.0100142,-262.903,-135.924,555.676,0.675216,0.0100142,2.06656,1.74073,1.68992,11.1526,0.565176,-1.03408,0.0707005,0.00495782,-261.423,-135.395,555.638,0.400505,0.00495782,4.457,1.809,1.686,,
1.52E+18,9.57843,0.542288,-1.01953,0.345528,0.00784545,-262.905,-135.926,555.676,0.675477,0.00784545,2.02396,1.71859,1.68182,11.1526,0.565861,-1.03405,0.0706826,0.00606053,-261.423,-135.394,555.638,0.400488,0.00606053,4.457,1.809,1.686,,
1.52E+18,9.56237,0.536083,-1.01786,0.345873,0.00333323,-262.918,-135.937,555.678,0.675822,0.00333323,2.00544,1.90449,1.64887,11.1534,0.565961,-1.03397,0.0705426,0.0238076,-261.422,-135.394,555.639,0.400347,0.0238076,4.457,1.809,1.686,,
1.52E+18,9.54962,0.530821,-1.01493,0.34635,0.0116152,-262.928,-135.946,555.681,0.676301,0.0116152,2.00847,1.94645,1.63259,11.1573,0.566037,-1.0338,0.070502,0.0706771,-261.419,-135.393,555.638,0.400308,0.0706771,4.457,1.809,1.686,,
1.52E+18,9.53926,0.526593,-1.01559,0.346798,0.0178216,-262.936,-135.954,555.681,0.676748,0.0178216,2.0081,1.96538,1.68652,11.1654,0.566799,-1.03397,0.0707349,0.109963,-261.411,-135.389,555.638,0.400539,0.109963,4.457,1.809,1.686,,
1.52E+18,9.54392,0.529595,-1.01594,0.345221,0.0134632,-262.933,-135.949,555.68,0.67517,0.0134632,1.99342,1.71743,1.68419,11.1776,0.567667,-1.03352,0.0714348,0.15171,-261.4,-135.384,555.638,0.401239,0.15171,4.457,1.809,1.686,,
1.52E+18,9.55159,0.53313,-1.01587,0.344034,0.00743972,-262.927,-135.943,555.68,0.673984,0.00743972,1.99948,1.71947,1.68624,11.1934,0.569338,-1.03256,0.072342,0.18388,-261.386,-135.378,555.639,0.402146,0.18388,4.457,1.809,1.686,,
1.52E+18,9.55986,0.536086,-1.01425,0.343929,0.00147224,-262.92,-135.938,555.681,0.67388,0.00147224,1.96732,1.74197,1.65549,11.2121,0.571583,-1.0318,0.0733606,0.216658,-261.369,-135.37,555.639,0.403166,0.216658,4.457,1.809,1.686,,
1.52E+18,9.56304,0.536156,-1.0151,0.345518,0.000602482,-262.917,-135.937,555.68,0.675469,0.000602482,2.03146,1.81663,1.67022,11.2346,0.574838,-1.03114,0.074913,0.246015,-261.348,-135.359,555.639,0.404718,0.246015,4.457,1.809,1.686,,
1.52E+18,9.56742,0.536281,-1.01604,0.347663,0.00330081,-262.913,-135.935,555.679,0.677615,0.00330081,2.03204,1.82547,1.68713,11.2598,0.578999,-1.02979,0.0766663,0.276177,-261.326,-135.347,555.64,0.406471,0.276177,4.457,1.809,1.686,,
1.52E+18,9.5785,0.539689,-1.01796,0.34837,0.0103458,-262.904,-135.928,555.677,0.67832,0.0103458,2.13214,1.71847,1.68443,11.2907,0.583594,-1.02935,0.0786578,0.306014,-261.298,-135.333,555.64,0.408462,0.306014,4.457,1.809,1.686,,
1.52E+18,9.62673,0.555002,-1.01989,0.350571,0.0414341,-262.863,-135.898,555.674,0.680522,0.0414341,2.64275,1.69514,1.69642,11.3214,0.589835,-1.02864,0.0811848,0.330207,-261.271,-135.317,555.64,0.410989,0.330207,4.457,1.809,1.686,,
1.52E+18,9.63499,0.558321,-1.02238,0.350538,0.0443119,-262.856,-135.893,555.672,0.680488,0.0443119,2.02557,1.94031,1.70918,11.3544,0.596303,-1.02731,0.0843965,0.354414,-261.242,-135.3,555.641,0.4142,0.354414,4.457,1.809,1.686,,
1.52E+18,9.67489,0.571856,-1.02355,0.350938,0.0678879,-262.823,-135.867,555.67,0.680888,0.0678879,2.23772,1.72806,1.70116,11.3898,0.60381,-1.02691,0.0878646,0.38035,-261.211,-135.281,555.641,0.417668,0.38035,4.457,1.809,1.686,,
1.52E+18,9.68813,0.575374,-1.02339,0.348942,0.0722821,-262.811,-135.859,555.669,0.678893,0.0722821,2.10204,1.91974,1.72447,11.4275,0.61208,-1.02606,0.0913542,0.408307,-261.178,-135.261,555.64,0.421158,0.408307,4.457,1.809,1.686,,
1.52E+18,9.74685,0.593224,-1.02324,0.341888,0.106326,-262.762,-135.823,555.669,0.671839,0.106326,2.72311,1.73403,1.70907,11.4681,0.621501,-1.02519,0.0952612,0.447886,-261.143,-135.239,555.641,0.425067,0.447886,4.457,1.809,1.686,,
1.52E+18,9.82665,0.61853,-1.02361,0.33266,0.152171,-262.694,-135.774,555.667,0.66261,0.152171,2.91741,1.74068,1.72145,11.5131,0.63268,-1.02418,0.0997173,0.502293,-261.104,-135.214,555.641,0.429522,0.502293,4.457,1.809,1.686,,
1.52E+18,9.8588,0.627801,-1.02402,0.322737,0.163613,-262.667,-135.754,555.666,0.652687,0.163613,2.17878,1.90522,1.71394,11.5641,0.645887,-1.02329,0.104609,0.569502,-261.06,-135.185,555.642,0.434413,0.569502,4.457,1.809,1.686,,
1.52E+18,9.88866,0.636129,-1.01985,0.31234,0.172827,-262.641,-135.737,555.67,0.64229,0.172827,2.20304,1.7448,1.61385,11.6221,0.660277,-1.02303,0.110684,0.642585,-261.009,-135.153,555.641,0.440489,0.642585,4.457,1.809,1.686,,
1.52E+18,9.92795,0.648793,-1.02155,0.311421,0.187749,-262.608,-135.712,555.667,0.641373,0.187749,2.05637,1.76977,1.68286,11.6872,0.676944,-1.02149,0.117963,0.717467,-260.953,-135.116,555.642,0.44777,0.717467,4.457,1.809,1.686,,
1.52E+18,9.9747,0.662506,-1.0213,0.302126,0.206432,-262.569,-135.684,555.666,0.632078,0.206432,2.08967,1.72945,1.70726,11.7597,0.69437,-1.01989,0.125881,0.796577,-260.89,-135.076,555.641,0.455687,0.796577,4.457,1.809,1.686,,
1.52E+18,10.019,0.675101,-1.01659,0.29398,0.222337,-262.531,-135.658,555.67,0.623933,0.222337,2.1723,1.69809,1.61988,11.8408,0.713232,-1.01772,0.133746,0.880033,-260.82,-135.032,555.641,0.463551,0.880033,4.457,1.809,1.686,,
1.52E+18,10.0988,0.692924,-1.01368,0.252908,0.259513,-262.461,-135.615,555.672,0.58286,0.259513,2.50715,1.74945,1.6661,11.9389,0.738754,-1.01542,0.143317,0.975625,-260.735,-134.976,555.643,0.473122,0.975625,4.457,1.809,1.686,,
1.52E+18,10.1569,0.700963,-1.0105,0.208982,0.279568,-262.409,-135.589,555.674,0.538935,0.279568,2.08755,1.8409,1.66953,12.0361,0.763839,-1.0138,0.153322,1.05526,-260.651,-134.921,555.642,0.483128,1.05526,4.457,1.809,1.686,,
1.52E+18,10.2041,0.705831,-1.00827,0.177799,0.291366,-262.365,-135.569,555.675,0.507751,0.291366,2.6632,1.76283,1.67354,12.1412,0.793068,-1.01244,0.164652,1.13748,-260.561,-134.859,555.642,0.494457,1.13748,4.457,1.809,1.686,,
1.52E+18,10.2928,0.717126,-1.00588,0.129806,0.328703,-262.285,-135.529,555.676,0.459757,0.328703,2.14707,1.76361,1.66663,12.2529,0.826765,-1.0099,0.176609,1.20931,-260.467,-134.791,555.642,0.506412,1.20931,4.457,1.809,1.686,,
1.52E+18,10.4065,0.730041,-1.00338,0.0758438,0.37947,-262.182,-135.48,555.677,0.405796,0.37947,2.40414,1.7529,1.65872,12.3711,0.864517,-1.00767,0.188636,1.27947,-260.367,-134.717,555.642,0.518441,1.27947,4.457,1.809,1.686,,
1.52E+18,10.5651,0.768617,-1.00158,0.101057,0.458239,-262.044,-135.392,555.676,0.431009,0.458239,3.17959,1.75429,1.65776,12.4952,0.906068,-1.00669,0.201029,1.35524,-260.263,-134.637,555.641,0.530835,1.35524,4.457,1.809,1.686,,
1.52E+18,10.7237,0.799038,-1.00046,0.10793,0.530904,-261.904,-135.312,555.674,0.437883,0.530904,3.01064,1.78317,1.65449,12.6257,0.953024,-1.00605,0.214387,1.41868,-260.155,-134.551,555.639,0.544194,1.41868,4.457,1.809,1.686,,
1.52E+18,10.8836,0.839046,-0.999467,0.161526,0.600727,-261.766,-135.222,555.673,0.491478,0.600727,3.01778,1.84944,1.66187,12.7609,1.0029,-1.00452,0.229803,1.46276,-260.043,-134.46,555.638,0.559609,1.46276,4.457,1.809,1.686,,
1.52E+18,11.0892,0.906436,-0.998388,0.280034,0.697357,-261.593,-135.092,555.67,0.609986,0.697357,3.84804,1.80261,1.65243,12.8999,1.05483,-1.00071,0.245855,1.49925,-259.928,-134.365,555.64,0.575661,1.49925,4.457,1.809,1.686,,
1.52E+18,11.2898,0.964335,-0.997073,0.342782,0.784179,-261.422,-134.972,555.67,0.672734,0.784179,3.77842,1.77969,1.69299,13.0421,1.10965,-0.999435,0.260772,1.5404,-259.811,-134.267,555.64,0.590582,1.5404,4.457,1.809,1.686,,
1.52E+18,11.4986,1.01271,-0.996589,0.33915,0.869478,-261.24,-134.859,555.672,0.669094,0.869478,3.90685,1.89364,1.63652,13.1853,1.16264,-1.00443,0.275108,1.56391,-259.693,-134.171,555.638,0.604919,1.56391,4.457,1.809,1.686,,
1.52E+18,11.7078,1.07025,-1.00317,0.344592,0.950699,-261.061,-134.737,555.671,0.67453,0.950699,3.94056,1.73694,1.59303,13.3249,1.21995,-1.01541,0.290756,1.58758,-259.58,-134.072,555.635,0.620578,1.58758,4.457,1.809,1.686,,
1.52E+18,11.9104,1.1253,-1.01744,0.329869,1.02333,-260.886,-134.619,555.669,0.659796,1.02333,3.92953,1.90104,1.64311,13.4562,1.2859,-1.03104,0.306751,1.6013,-259.475,-133.966,555.635,0.636588,1.6013,4.457,1.809,1.686,,
1.52E+18,12.0982,1.20018,-1.01923,0.371646,1.09265,-260.722,-134.481,555.688,0.701784,1.09265,3.98441,1.72063,2.1192,13.5884,1.36017,-1.05934,0.323622,1.60694,-259.365,-133.847,555.632,0.653708,1.60694,4.457,1.809,1.686,,
1.52E+18,12.2735,1.27059,-1.04808,0.386128,1.15622,-260.559,-134.346,555.684,0.71661,1.15622,3.9855,1.73142,1.67356,13.6928,1.4269,-1.08654,0.338365,1.60193,-259.267,-133.738,555.633,0.668833,1.60193,4.457,1.809,1.686,,
1.52E+18,12.4476,1.28869,-1.07014,0.263902,1.21272,-260.367,-134.254,555.68,0.59487,1.21272,3.92852,1.95895,1.69994,13.7826,1.4934,-1.10807,0.353735,1.60501,-259.171,-133.627,555.632,0.684714,1.60501,4.457,1.809,1.686,,
1.52E+18,12.5867,1.33364,-1.07752,0.237219,1.26506,-260.196,-134.14,555.677,0.568707,1.26506,3.90934,1.95223,1.69952,13.8575,1.55895,-1.11398,0.369518,1.59837,-259.068,-133.514,555.631,0.701023,1.59837,4.457,1.809,1.686,,
1.52E+18,12.692,1.43712,-1.08816,0.357553,1.3144,-260.064,-133.973,555.673,0.689929,1.3144,3.93507,1.74213,1.66437,13.9146,1.62212,-1.12443,0.38487,1.58933,-258.969,-133.399,555.628,0.717273,1.58933,4.457,1.809,1.686,,
1.52E+18,12.7875,1.49894,-1.1184,0.375721,1.35915,-259.912,-133.837,555.67,0.709359,1.35915,3.90034,1.89,1.67351,13.951,1.68018,-1.15449,0.398833,1.57697,-258.872,-133.285,555.628,0.732527,1.57697,4.457,1.809,1.686,,
1.52E+18,12.849,1.56902,-1.15295,0.410747,1.39784,-259.773,-133.693,555.667,0.745811,1.39784,3.89555,1.7931,1.67984,13.9619,1.73672,-1.18943,0.411774,1.57149,-258.777,-133.169,555.628,0.746925,1.57149,4.457,1.809,1.686,,
1.52E+18,12.8851,1.60726,-1.18515,0.393681,1.43685,-259.615,-133.565,555.664,0.730906,1.43685,3.95575,1.95945,1.68552,13.9472,1.78682,-1.21734,0.424166,1.55705,-258.672,-133.045,555.632,0.761504,1.55705,4.457,1.809,1.686,,
1.52E+18,12.8927,1.69234,-1.17502,0.451359,1.47253,-259.489,-133.403,555.66,0.790391,1.47253,3.9771,1.81697,1.69717,13.9138,1.83988,-1.20152,0.436943,1.53704,-258.575,-132.925,555.632,0.776074,1.53704,4.457,1.809,1.686,,
1.52E+18,12.9165,1.7521,-1.11437,0.444064,1.50331,-259.343,-133.27,555.655,0.784228,1.50331,3.94993,1.8391,1.72459,13.8771,1.90093,-1.12512,0.450433,1.53492,-258.487,-132.81,555.638,0.790621,1.53492,4.457,1.809,1.686,,
1.52E+18,12.927,1.83375,-1.05837,0.467426,1.53372,-259.21,-133.12,555.653,0.808725,1.53372,3.99979,1.83481,1.71899,13.8439,1.96434,-1.05974,0.463512,1.55824,-258.39,-132.69,555.641,0.804753,1.55824,4.457,1.809,1.686,,
1.52E+18,12.9432,1.89956,-1.05337,0.478391,1.55923,-259.078,-132.975,555.652,0.821526,1.55923,3.9272,1.85276,1.66747,13.8136,2.02244,-1.04536,0.475692,1.61284,-258.3,-132.567,555.649,0.818759,1.61284,4.457,1.809,1.686,,
1.52E+18,12.9501,1.96116,-1.07526,0.486313,1.58208,-258.947,-132.832,555.653,0.831569,1.58208,3.97032,1.76875,1.67294,13.7844,2.08497,-1.06751,0.488514,1.69482,-258.204,-132.433,555.652,0.833735,1.69482,4.457,1.809,1.686,,
1.52E+18,12.9455,2.0412,-1.09029,0.508712,1.603,-258.827,-132.68,555.655,0.855588,1.603,4.0158,1.80981,1.69762,13.7552,2.16473,-1.08565,0.503599,1.77659,-258.108,-132.288,555.652,0.850462,1.77659,4.457,1.809,1.686,,
1.52E+18,12.9388,2.12977,-1.09483,0.526356,1.62423,-258.705,-132.526,555.655,0.874254,1.62423,4.03692,1.79421,1.69993,13.7251,2.25589,-1.09217,0.520193,1.82489,-258.009,-132.14,555.651,0.868087,1.82489,4.457,1.809,1.686,,
1.52E+18,12.9283,2.20917,-1.07079,0.537846,1.6404,-258.586,-132.379,555.658,0.88702,1.6404,3.99743,1.79065,1.6649,13.6968,2.35573,-1.06388,0.537951,1.88041,-257.914,-131.978,555.656,0.887091,1.88041,4.457,1.809,1.686,,
1.52E+18,12.9408,2.31712,-1.01561,0.568726,1.65652,-258.481,-132.217,555.661,0.91832,1.65652,3.97654,1.80243,1.68249,13.6799,2.46836,-1.00568,0.554912,1.90268,-257.838,-131.822,555.659,0.904383,1.90268,4.457,1.809,1.686,,
1.52E+18,12.9816,2.42372,-0.980347,0.573877,1.67038,-258.361,-132.071,555.661,0.922549,1.67038,3.90359,1.98379,1.66019,13.6755,2.59742,-0.967013,0.573745,1.97466,-257.768,-131.671,555.661,0.922228,1.97466,4.457,1.809,1.686,,
1.52E+18,13.0155,2.54062,-0.980065,0.60382,1.6841,-258.261,-131.907,555.663,0.952717,1.6841,3.91873,1.89647,1.6454,13.6858,2.71922,-0.962226,0.592314,2.06747,-257.692,-131.51,555.668,0.941021,2.06747,4.457,1.809,1.686,,
1.52E+18,13.0361,2.63005,-0.995092,0.633822,1.69805,-258.167,-131.737,555.665,0.985531,1.69805,3.9117,1.93646,1.65953,13.7103,2.8168,-0.980163,0.609473,2.14613,-257.599,-131.329,555.668,0.961031,2.14613,4.457,1.809,1.686,,
1.52E+18,13.0547,2.72387,-1.01618,0.650992,1.71336,-258.064,-131.571,555.669,1.00461,1.71336,3.90732,1.93265,1.66479,13.7327,2.93764,-1.00671,0.627411,2.22663,-257.502,-131.136,555.667,0.980913,2.22663,4.457,1.809,1.686,,
1.52E+18,13.0608,2.84468,-1.03157,0.668072,1.72806,-257.962,-131.404,555.672,1.02164,1.72806,3.94368,1.96191,1.6566,13.7483,3.08926,-1.0273,0.644982,2.30014,-257.401,-130.936,555.666,0.998472,2.30014,4.457,1.809,1.686,,
1.52E+18,13.0682,2.95819,-1.03893,0.682931,1.74564,-257.857,-131.231,555.671,1.03737,1.74564,3.97818,2.03648,1.61967,13.7653,3.23188,-1.03377,0.66099,2.37019,-257.298,-130.732,555.666,1.01535,2.37019,4.457,1.809,1.686,,
1.52E+18,13.0788,3.05434,-1.03464,0.693215,1.76526,-257.749,-131.055,555.674,1.04991,1.76526,3.87782,1.95878,1.68034,13.7849,3.36387,-1.02889,0.677418,2.42806,-257.196,-130.518,555.668,1.03404,2.42806,4.457,1.809,1.686,,
1.52E+18,13.0817,3.16813,-1.03242,0.713225,1.7876,-257.65,-130.865,555.676,1.07202,1.7876,3.93391,1.93836,1.68806,13.8015,3.50571,-1.02282,0.693905,2.48506,-257.095,-130.296,555.674,1.05262,2.48506,4.457,1.809,1.686,,
1.52E+18,13.0608,3.31221,-1.04283,0.745114,1.81059,-257.565,-130.665,555.679,1.1049,1.81059,4.00114,1.90629,1.67557,13.8124,3.66694,-1.02991,0.710258,2.55959,-256.986,-130.068,555.681,1.06999,2.55959,4.457,1.809,1.686,,
1.52E+18,13.0516,3.45538,-1.0543,0.767702,1.83661,-257.471,-130.461,555.68,1.12845,1.83661,4.26164,1.97338,1.62504,13.8191,3.83222,-1.03966,0.725818,2.62793,-256.886,-129.837,555.684,1.08653,2.62793,4.457,1.809,1.686,,
1.52E+18,13.0163,3.56946,-1.05936,0.777134,1.84866,-257.378,-130.28,555.68,1.13945,1.84866,4.37281,1.98786,1.64179,13.8223,3.9973,-1.04368,0.742557,2.68466,-256.776,-129.594,555.684,1.10484,2.68466,4.457,1.809,1.686,,
1.52E+18,12.9548,3.69043,-1.05468,0.804291,1.84802,-257.318,-130.104,555.68,1.16821,1.84802,4.95333,1.85556,1.63566,13.8138,4.174,-1.03906,0.758923,2.7396,-256.687,-129.346,555.683,1.12279,2.7396,4.457,1.809,1.686,,
1.52E+18,12.8932,3.89692,-1.03898,0.871142,1.88736,-257.275,-129.847,555.683,1.2364,1.88736,4.06293,1.82589,1.69899,13.796,4.36403,-1.02265,0.776646,2.77793,-256.599,-129.088,555.685,1.14184,2.77793,4.457,1.809,1.686,,
1.52E+18,12.8491,4.08497,-1.01588,0.904972,1.92683,-257.204,-129.603,555.686,1.27122,1.92683,4.47061,1.92835,1.6478,13.7732,4.56455,-0.996512,0.796368,2.81328,-256.512,-128.824,555.689,1.16252,2.81328,4.457,1.809,1.686,,
1.52E+18,12.78,4.3043,-0.996716,0.959029,1.96674,-257.162,-129.342,555.686,1.32595,1.96674,4.07903,1.77696,1.65238,13.7501,4.77096,-0.972519,0.815591,2.85951,-256.423,-128.558,555.692,1.18239,2.85951,4.457,1.809,1.686,,
1.52E+18,12.7497,4.48307,-0.970065,0.964666,2.00604,-257.071,-129.1,555.689,1.33266,2.00604,4.15013,2.09711,1.70181,13.7283,4.97615,-0.945101,0.832603,2.8888,-256.335,-128.288,555.694,1.20043,2.8888,4.457,1.809,1.686,,
1.52E+18,12.7115,4.67012,-0.940209,0.977115,2.04461,-256.994,-128.849,555.691,1.34646,2.04461,4.22826,2.03266,1.71672,13.7073,5.18315,-0.914334,0.849921,2.92555,-256.25,-128.011,555.693,1.21905,2.92555,4.457,1.809,1.686,,
1.52E+18,12.6635,4.87009,-0.923031,0.994552,2.08036,-256.928,-128.596,555.691,1.36483,2.08036,4.24619,1.84683,1.68895,13.6779,5.40859,-0.897222,0.868863,2.96223,-256.177,-127.726,555.692,1.23889,2.96223,4.457,1.809,1.686,,
1.52E+18,12.6434,5.07646,-0.923929,0.986517,2.12363,-256.83,-128.335,555.694,1.35687,2.12363,4.24136,2.00427,1.65748,13.6356,5.67535,-0.902521,0.890641,2.99126,-256.122,-127.417,555.69,1.26076,2.99126,4.457,1.809,1.686,,
1.52E+18,12.5903,5.30389,-0.930948,0.991869,2.16927,-256.75,-128.06,555.697,1.36218,2.16927,4.30594,1.93917,1.63972,13.5926,5.92677,-0.914054,0.911198,2.99616,-256.041,-127.117,555.689,1.28128,2.99616,4.457,1.809,1.686,,
1.52E+18,12.5688,5.54274,-0.941245,1.00784,2.21618,-256.687,-127.774,555.702,1.37851,2.21618,4.11442,1.94206,1.63367,13.5487,6.17612,-0.933456,0.9313,3.01243,-256.003,-126.829,555.686,1.30179,3.01243,4.457,1.809,1.686,,
1.52E+18,12.5293,5.76039,-0.952303,0.997864,2.26359,-256.595,-127.489,555.706,1.36971,2.26359,4.11383,1.98124,1.6323,13.5052,6.41641,-0.949106,0.950319,3.02097,-255.924,-126.523,555.687,1.322,3.02097,4.457,1.809,1.686,,
1.52E+18,12.5177,5.9788,-0.959304,0.987007,2.3072,-256.504,-127.205,555.703,1.35979,2.3072,4.12325,2.10318,1.62114,13.4552,6.6598,-0.955674,0.968876,3.02581,-255.879,-126.229,555.686,1.3415,3.02581,4.457,1.809,1.686,,
1.52E+18,12.4688,6.22356,-0.961153,0.99692,2.35306,-256.44,-126.907,555.702,1.37034,2.35306,4.16759,1.83237,1.58422,13.3955,6.90889,-0.955266,0.98836,3.03932,-255.827,-125.93,555.687,1.36163,3.03932,4.457,1.809,1.686,,
1.52E+18,12.4244,6.4718,-0.95438,1.00607,2.39959,-256.377,-126.602,555.705,1.38035,2.39959,4.13076,1.88938,1.65601,13.3291,7.15868,-0.950708,1.00727,3.05643,-255.786,-125.632,555.688,1.38139,3.05643,4.457,1.809,1.686,,
1.52E+18,12.3955,6.7016,-0.947198,1.00192,2.44053,-256.302,-126.304,555.707,1.37764,2.44053,4.016,1.89331,1.66183,13.2575,7.4087,-0.944654,1.02508,3.08515,-255.76,-125.33,555.688,1.40063,3.08515,4.457,1.809,1.686,,
1.52E+18,12.3597,6.93876,-0.946421,0.99662,2.48734,-256.225,-125.992,555.708,1.37417,2.48734,3.99039,1.83443,1.6689,13.1823,7.65811,-0.947923,1.04182,3.10091,-255.726,-125.021,555.687,1.4192,3.10091,4.457,1.809,1.686,,
1.52E+18,12.3342,7.15674,-0.95755,0.982966,2.52838,-256.14,-125.688,555.706,1.36306,2.52838,4.09726,2.0136,1.59531,13.1038,7.90484,-0.963032,1.05668,3.12699,-255.703,-124.708,555.682,1.43661,3.12699,4.457,1.809,1.686,,
1.52E+18,12.2872,7.39305,-0.991631,0.991937,2.56862,-256.085,-125.374,555.706,1.37458,2.56862,4.20687,2.00355,1.61852,13.0195,8.15372,-1.00244,1.07076,3.14787,-255.69,-124.396,555.68,1.4533,3.14787,4.457,1.809,1.686,,
1.52E+18,12.1458,7.69204,-1.00762,1.07434,2.61102,-256.135,-125.034,555.707,1.45955,2.61102,4.07777,1.77805,1.64339,12.9281,8.40398,-1.01998,1.08511,3.16786,-255.677,-124.081,555.68,1.47023,3.16786,4.457,1.809,1.686,,
1.52E+18,12.0965,7.93467,-1.00656,1.07957,2.65457,-256.091,-124.706,555.706,1.46814,2.65457,3.97294,1.88534,1.65678,12.8423,8.64066,-1.022,1.09672,3.18538,-255.668,-123.77,555.676,1.48519,3.18538,4.457,1.809,1.686,,
1.52E+18,12.0529,8.15247,-0.993055,1.07181,2.69605,-256.035,-124.378,555.704,1.46522,2.69605,3.88663,1.90998,1.65545,12.7615,8.86686,-1.0027,1.1047,3.19629,-255.655,-123.446,555.679,1.49799,3.19629,4.457,1.809,1.686,,
1.52E+18,12.0104,8.37568,-0.982668,1.07283,2.73451,-255.995,-124.048,555.702,1.47116,2.73451,3.91206,1.99673,1.62024,12.6826,9.08847,-0.99048,1.11192,3.20936,-255.652,-123.13,555.678,1.51011,3.20936,4.457,1.809,1.686,,
1.52E+18,11.9306,8.61644,-1.02098,1.09431,2.77198,-255.987,-123.713,555.702,1.49759,2.77198,3.92396,1.78459,1.64593,12.5973,9.31469,-1.03144,1.11881,3.21665,-255.648,-122.809,555.679,1.522,3.21665,4.457,1.809,1.686,,
1.52E+18,11.8508,8.84347,-1.035,1.11562,2.80656,-255.988,-123.378,555.703,1.52509,2.80656,3.97728,1.88331,1.66638,12.5207,9.52062,-1.0457,1.12367,3.22809,-255.643,-122.49,555.681,1.53307,3.22809,4.457,1.809,1.686,,
1.52E+18,11.8048,9.04047,-1.00567,1.11276,2.83986,-255.962,-123.044,555.701,1.52967,2.83986,3.92361,2.08149,1.64562,12.4502,9.71186,-1.01124,1.12609,3.23422,-255.644,-122.169,555.682,1.54288,3.23422,4.457,1.809,1.686,,
1.52E+18,11.7568,9.23017,-1.02375,1.11985,2.87322,-255.956,-122.705,555.703,1.54566,2.87322,3.95234,1.91674,1.61357,12.3942,9.88608,-1.03298,1.12553,3.2392,-255.646,-121.845,555.682,1.55125,3.2392,4.457,1.809,1.686,,
1.52E+18,11.6423,9.4312,-1.08023,1.18635,2.90052,-256.048,-122.368,555.703,1.62343,2.90052,4.07508,1.90074,1.58737,12.3644,10.0299,-1.09294,1.12208,3.24842,-255.647,-121.52,555.68,1.55913,3.24842,4.457,1.809,1.686,,
1.52E+18,11.6381,9.55757,-1.11062,1.16891,2.93561,-256.034,-122.021,555.703,1.62015,2.93561,3.97306,1.88104,1.60896,12.3504,10.1622,-1.1241,1.11682,3.26012,-255.657,-121.167,555.682,1.56807,3.26012,4.457,1.809,1.686,,
1.52E+18,11.6552,9.69829,-1.13017,1.14684,2.96498,-256.013,-121.681,555.704,1.6102,2.96498,4.04173,1.89776,1.66458,12.3343,10.2871,-1.14329,1.11104,3.27439,-255.669,-120.851,555.684,1.57443,3.27439,4.457,1.809,1.686,,
1.52E+18,11.6669,9.82201,-1.13895,1.13862,2.99819,-256.019,-121.331,555.705,1.61693,2.99819,4.05479,1.80409,1.68125,12.3496,10.375,-1.14467,1.10119,3.29794,-255.668,-120.525,555.692,1.57954,3.29794,4.457,1.809,1.686,,
1.52E+18,11.5226,9.95458,-1.10217,1.25135,3.01749,-256.22,-121.003,555.703,1.74931,3.01749,4.09858,1.96494,1.64115,12.3963,10.4271,-1.10006,1.08669,3.30947,-255.678,-120.171,555.693,1.58463,3.30947,4.457,1.809,1.686,,
1.52E+18,11.6128,10.0174,-1.06568,1.19929,3.03684,-256.191,-120.67,555.704,1.71409,3.03684,3.79495,2.22501,1.68828,12.4541,10.4702,-1.06546,1.07064,3.33399,-255.682,-119.861,555.691,1.58536,3.33399,4.457,1.809,1.686,,
1.52E+18,11.591,10.0813,-1.06254,1.22636,3.0589,-256.289,-120.337,555.706,1.76265,3.0589,3.99427,1.82604,1.66851,12.5326,10.4958,-1.06434,1.05197,3.3467,-255.691,-119.5,555.688,1.58816,3.3467,4.457,1.809,1.686,,
1.52E+18,11.5763,10.1637,-1.05787,1.25229,3.0788,-256.394,-120.01,555.707,1.80837,3.0788,4.03218,1.78913,1.67146,12.6193,10.5167,-1.05898,1.03173,3.36008,-255.694,-119.159,555.688,1.5877,3.36008,4.457,1.809,1.686,,
1.52E+18,11.6082,10.2228,-1.08278,1.24408,3.09528,-256.458,-119.681,555.71,1.81992,3.09528,4.14079,1.79603,1.65877,12.7166,10.527,-1.08428,1.01009,3.3584,-255.694,-118.822,555.691,1.58586,3.3584,4.457,1.809,1.686,,
1.52E+18,11.6837,10.2502,-1.12961,1.22123,3.11552,-256.511,-119.342,555.712,1.81937,3.11552,4.1396,1.881,1.59743,12.8431,10.5005,-1.13289,0.9852,3.3621,-255.694,-118.482,555.692,1.58332,3.3621,4.457,1.809,1.686,,
1.52E+18,11.7813,10.2512,-1.16278,1.19391,3.13575,-256.564,-119.001,555.714,1.81617,3.13575,4.08678,2.00691,1.62434,12.9881,10.4442,-1.17092,0.958098,3.36696,-255.696,-118.141,555.69,1.58038,3.36696,4.457,1.809,1.686,,
1.52E+18,11.9256,10.2297,-1.15077,1.13723,3.15753,-256.578,-118.644,555.741,1.78388,3.15753,4.16746,1.91763,2.14345,13.1372,10.3748,-1.19036,0.93038,3.36195,-255.699,-117.799,555.685,1.57705,3.36195,4.457,1.809,1.686,,
1.52E+18,12.0621,10.21,-1.14251,1.08702,3.17891,-256.597,-118.287,555.759,1.75753,3.17891,4.16662,1.95865,2.04654,13.2839,10.2971,-1.20195,0.903386,3.36132,-255.695,-117.46,555.683,1.57393,3.36132,4.457,1.809,1.686,,
1.52E+18,12.2435,10.1589,-1.1201,1.0189,3.20489,-256.59,-117.915,555.755,1.71452,3.20489,4.27626,1.95637,1.66889,13.4481,10.1873,-1.17246,0.873618,3.37247,-255.684,-117.121,555.685,1.56923,3.37247,4.457,1.809,1.686,,
1.52E+18,12.4196,10.0669,-1.11537,0.967593,3.21901,-256.6,-117.566,555.751,1.69019,3.21901,4.06656,1.74509,1.62689,13.6349,10.0389,-1.15741,0.841068,3.37291,-255.671,-116.783,555.691,1.56363,3.37291,4.457,1.809,1.686,,
1.52E+18,12.6093,9.93839,-1.13775,0.919355,3.23392,-256.614,-117.215,555.75,1.67103,3.23392,4.10471,1.76801,1.63526,13.8341,9.86581,-1.17347,0.807277,3.39916,-255.67,-116.432,555.695,1.55894,3.39916,4.457,1.809,1.686,,
1.52E+18,12.7958,9.8012,-1.15552,0.869552,3.23789,-256.616,-116.88,555.75,1.64864,3.23789,3.85289,1.84347,1.6514,14.0313,9.68574,-1.18408,0.773141,3.43607,-255.657,-116.094,555.702,1.55223,3.43607,4.457,1.809,1.686,,
1.52E+18,12.9986,9.62479,-1.14732,0.80602,3.24102,-256.593,-116.544,555.749,1.61323,3.24102,3.73673,1.87466,1.65525,14.2333,9.48956,-1.17216,0.738126,3.46696,-255.642,-115.745,555.703,1.54532,3.46696,4.457,1.809,1.686,,
1.52E+18,13.1506,9.34827,-1.15388,0.748843,3.18797,-256.566,-116.299,555.748,1.58586,3.18797,2.62104,2.04452,1.66098,14.4532,9.25097,-1.17541,0.699928,3.46614,-255.622,-115.397,555.702,1.53693,3.46614,4.457,1.809,1.686,,
1.52E+18,13.3876,8.97609,-1.1394,0.623946,3.1438,-256.43,-116.036,555.745,1.49165,3.1438,2.04734,1.75726,1.64812,14.6784,8.98429,-1.16047,0.661001,3.45924,-255.602,-115.046,555.7,1.52866,3.45924,4.457,1.809,1.686,,
1.52E+18,13.5994,8.60776,-1.10573,0.513247,3.1085,-256.301,-115.773,555.74,1.41063,3.1085,1.93804,1.7698,1.62586,14.8902,8.71168,-1.12196,0.622712,3.44081,-255.578,-114.699,555.702,1.51999,3.44081,4.457,1.809,1.686,,
1.52E+18,13.7249,8.2864,-1.08774,0.475658,3.06771,-256.276,-115.531,555.742,1.40336,3.06771,2.09309,1.73674,1.67477,15.1052,8.4046,-1.09893,0.583183,3.41822,-255.543,-114.356,555.706,1.51074,3.41822,4.457,1.809,1.686,,
1.52E+18,13.9126,7.86604,-1.06762,0.382688,3.03832,-256.165,-115.279,555.742,1.34239,3.03832,1.66216,1.79641,1.6735,15.3255,8.05562,-1.07341,0.541118,3.40419,-255.51,-114.014,555.71,1.50064,3.40419,4.457,1.809,1.686,,
1.52E+18,14.0751,7.45386,-1.06535,0.310146,3.01461,-256.074,-115.024,555.746,1.30146,3.01461,1.64771,1.80555,1.58639,15.5322,7.69867,-1.07473,0.498517,3.38547,-255.481,-113.671,555.712,1.48965,3.38547,4.457,1.809,1.686,,
1.52E+18,14.2002,7.05889,-1.09949,0.250391,2.9889,-255.994,-114.776,555.744,1.27174,2.9889,1.74645,1.46954,1.56712,15.7196,7.34433,-1.10927,0.457293,3.36914,-255.444,-113.331,555.712,1.4785,3.36914,4.457,1.809,1.686,,
1.52E+18,14.3228,6.69386,-1.11367,0.207959,2.98044,-255.927,-114.5,555.743,1.25833,2.98044,1.80017,1.77527,1.57653,15.8912,6.98482,-1.12254,0.416562,3.35312,-255.4,-112.994,555.712,1.46681,3.35312,4.457,1.809,1.686,,
1.52E+18,14.4279,6.30693,-1.13707,0.171277,2.97145,-255.865,-114.224,555.744,1.25169,2.97145,1.76843,1.84598,1.58377,16.0552,6.60116,-1.1464,0.373657,3.33707,-255.359,-112.65,555.713,1.45398,3.33707,4.457,1.809,1.686,,
1.52E+18,14.5395,5.93953,-1.15469,0.143138,2.96705,-255.809,-113.939,555.743,1.25212,2.96705,1.71742,1.76574,1.6369,16.2095,6.19398,-1.15922,0.329142,3.31908,-255.293,-112.331,555.718,1.43805,3.31908,4.457,1.809,1.686,,
1.52E+18,14.6294,5.57632,-1.15098,0.129818,2.96288,-255.771,-113.647,555.743,1.26771,2.96288,1.79399,1.74538,1.63367,16.3484,5.77096,-1.15179,0.283602,3.29941,-255.227,-112.005,555.721,1.4214,3.29941,4.457,1.809,1.686,,
1.52E+18,14.7201,5.20149,-1.13836,0.114112,2.96428,-255.727,-113.347,555.743,1.28089,2.96428,1.803,1.78927,1.60343,16.4759,5.32622,-1.13628,0.236946,3.28451,-255.152,-111.684,555.721,1.40361,3.28451,4.457,1.809,1.686,,
1.52E+18,14.7953,4.80694,-1.11341,0.0935228,2.96228,-255.677,-113.054,555.741,1.28922,2.96228,1.66243,1.80664,1.60218,16.5884,4.86766,-1.10643,0.189699,3.26905,-255.076,-111.363,555.719,1.38523,3.26905,4.457,1.809,1.686,,
1.52E+18,14.8854,4.42684,-1.11453,0.0711984,2.98197,-255.611,-112.73,555.74,1.29396,2.98197,2.34619,1.77014,1.58314,16.6764,4.42637,-1.10593,0.14375,3.25571,-254.999,-111.046,555.718,1.36634,3.25571,4.457,1.809,1.686,,
1.52E+18,15.0081,4.04776,-1.11216,0.0489773,3.03096,-255.529,-112.361,555.742,1.29802,3.03096,3.07473,1.79274,1.65109,16.7472,3.97582,-1.1038,0.0977337,3.23965,-254.91,-110.734,555.72,1.34661,3.23965,4.457,1.809,1.686,,
1.52E+18,15.1258,3.70534,-1.08288,0.0541541,3.08174,-255.483,-111.971,555.744,1.32897,3.08174,3.22582,1.8633,1.67058,16.7991,3.51885,-1.06813,0.0520768,3.22789,-254.816,-110.425,555.724,1.32667,3.22789,4.457,1.809,1.686,,
1.52E+18,15.2733,3.32511,-0.990298,0.0374549,3.15653,-255.397,-111.551,555.746,1.33765,3.15653,3.92392,1.76157,1.6822,16.8334,3.04328,-0.970516,0.00593541,3.21189,-254.708,-110.123,555.725,1.30574,3.21189,4.457,1.809,1.686,,
1.52E+18,15.3742,2.87678,-0.874366,0.00213637,3.2243,-255.287,-111.141,555.744,1.32943,3.2243,3.94911,1.83951,1.67896,16.8489,2.51313,-0.848545,-0.0450444,3.20194,-254.579,-109.798,555.723,1.28166,3.20194,4.457,1.809,1.686,,
1.52E+18,15.5353,2.51649,-0.809604,-0.0173342,3.29506,-255.189,-110.716,555.744,1.33184,3.29506,4.30887,1.91053,1.69217,16.8449,2.02513,-0.782959,-0.0921729,3.1982,-254.422,-109.547,555.723,1.25631,3.1982,4.457,1.809,1.686,,
1.52E+18,15.5985,2.03397,-0.777594,-0.0591971,3.3531,-255.068,-110.312,555.743,1.31702,3.3531,4.11129,1.89027,1.66305,16.825,1.53766,-0.761278,-0.139959,3.19834,-254.344,-109.205,555.71,1.23551,3.19834,4.457,1.809,1.686,,
1.52E+18,15.6815,1.59895,-0.780453,-0.112837,3.40034,-254.92,-109.925,555.742,1.28502,3.40034,4.06545,1.74348,1.66203,16.7881,1.06999,-0.769455,-0.186329,3.19992,-254.209,-108.927,555.705,1.21082,3.19992,4.457,1.809,1.686,,
1.52E+18,15.7364,1.17136,-0.794218,-0.156303,3.44753,-254.778,-109.533,555.742,1.26252,3.44753,4.33339,1.84161,1.67213,16.7353,0.6172,-0.789723,-0.231024,3.20627,-254.079,-108.63,555.7,1.18714,3.20627,4.457,1.809,1.686,,
1.52E+18,15.7718,0.748402,-0.801968,-0.208185,3.48533,-254.615,-109.156,555.742,1.22925,3.48533,4.25657,1.77163,1.68241,16.6669,0.180005,-0.805478,-0.274066,3.21168,-253.933,-108.345,555.697,1.16274,3.21168,4.457,1.809,1.686,,
1.52E+18,15.8133,0.329968,-0.799315,-0.26004,3.52433,-254.439,-108.779,555.739,1.19448,3.52433,4.56305,1.84992,1.72673,16.5846,-0.265117,-0.805867,-0.316976,3.22468,-253.759,-108.083,555.697,1.13691,3.22468,4.457,1.809,1.686,,
1.52E+18,15.7854,-0.111455,-0.783192,-0.310711,3.53874,-254.27,-108.438,555.74,1.16204,3.53874,3.99796,1.80538,1.66941,16.4876,-0.714987,-0.79597,-0.359563,3.24013,-253.601,-107.799,555.693,1.11254,3.24013,4.457,1.809,1.686,,
1.52E+18,15.7509,-0.534246,-0.79279,-0.36835,3.54658,-254.079,-108.115,555.735,1.11975,3.54658,3.8816,1.82557,1.61685,16.38,-1.14211,-0.807297,-0.400823,3.26003,-253.422,-107.539,555.692,1.08665,3.26003,4.457,1.809,1.686,,
1.52E+18,15.6686,-0.986787,-0.813712,-0.444481,3.5528,-253.852,-107.812,555.732,1.05832,3.5528,3.93026,1.74878,1.63624,16.2608,-1.55486,-0.832303,-0.441455,3.27762,-253.245,-107.261,555.688,1.06075,3.27762,4.457,1.809,1.686,,
1.52E+18,15.5927,-1.38421,-0.83824,-0.494393,3.55886,-253.647,-107.503,555.732,1.02103,3.55886,3.90369,1.82293,1.63778,16.1327,-1.94755,-0.861678,-0.480628,3.30589,-253.055,-106.996,555.685,1.03424,3.30589,4.457,1.809,1.686,,
1.52E+18,15.5204,-1.78016,-0.853027,-0.542928,3.56922,-253.429,-107.194,555.729,0.984094,3.56922,4.09423,1.879,1.70404,15.9935,-2.33581,-0.880845,-0.52007,3.33648,-252.854,-106.747,555.68,1.00643,3.33648,4.457,1.809,1.686,,
1.52E+18,15.4045,-2.15202,-0.876527,-0.577941,3.5684,-253.23,-106.898,555.724,0.960181,3.5684,3.83154,1.88393,1.66438,15.8475,-2.71497,-0.906527,-0.558303,3.36952,-252.653,-106.474,555.674,0.979335,3.36952,4.457,1.809,1.686,,
1.52E+18,15.2804,-2.52144,-0.912823,-0.632919,3.56516,-252.994,-106.629,555.722,0.913748,3.56516,3.93212,1.77688,1.6752,15.6939,-3.07328,-0.947046,-0.593965,3.38345,-252.433,-106.229,555.669,0.95228,3.38345,4.457,1.809,1.686,,
1.52E+18,15.1357,-2.88626,-0.958946,-0.684575,3.56435,-252.749,-106.363,555.719,0.869643,3.56435,3.86456,1.86057,1.60456,15.5274,-3.41916,-0.993405,-0.628187,3.37278,-252.21,-105.981,555.668,0.925669,3.37278,4.457,1.809,1.686,,
1.52E+18,14.9639,-3.24116,-0.986628,-0.739186,3.55872,-252.494,-106.118,555.717,0.821328,3.55872,3.94455,1.76772,1.61964,15.3473,-3.75627,-1.01653,-0.661854,3.36121,-251.976,-105.74,555.673,0.898324,3.36121,4.457,1.809,1.686,,
1.52E+18,14.7818,-3.57024,-0.986728,-0.771777,3.55983,-252.251,-105.854,555.715,0.794215,3.55983,4.18545,1.97708,1.64456,15.1334,-4.10763,-1.00381,-0.697654,3.36533,-251.712,-105.505,555.684,0.867994,3.36533,4.457,1.809,1.686,,
1.52E+18,14.6247,-3.88921,-0.980908,-0.812119,3.56067,-251.987,-105.607,555.713,0.75743,3.56067,4.29014,1.86103,1.62905,14.9283,-4.41401,-0.98616,-0.728233,3.36465,-251.462,-105.304,555.695,0.840957,3.36465,4.457,1.809,1.686,,
1.52E+18,14.3193,-4.27351,-0.971779,-0.906463,3.55688,-251.656,-105.435,555.713,0.666529,3.55688,4.24895,1.99161,1.58569,14.71,-4.71742,-0.970502,-0.759193,3.38274,-251.213,-105.044,555.701,0.813429,3.38274,4.457,1.809,1.686,,
1.52E+18,14.1323,-4.56009,-0.972176,-0.923017,3.55356,-251.402,-105.195,555.709,0.652019,3.55356,4.17142,1.89935,1.66799,14.4834,-5.01212,-0.966947,-0.78994,3.3884,-250.951,-104.842,555.701,0.784719,3.3884,4.457,1.809,1.686,,
1.52E+18,13.9136,-4.8135,-0.961851,-0.937506,3.53695,-251.158,-104.973,555.708,0.638153,3.53695,3.97916,2.01179,1.74673,14.2559,-5.28992,-0.959528,-0.819093,3.39238,-250.683,-104.629,555.697,0.756168,3.39238,4.457,1.809,1.686,,
1.52E+18,13.6933,-5.0397,-0.945984,-0.94909,3.51279,-250.922,-104.763,555.707,0.625891,3.51279,3.54051,2.06777,1.74642,14.0257,-5.55438,-0.944444,-0.84514,3.39094,-250.409,-104.429,555.695,0.729391,3.39094,4.457,1.809,1.686,,
1.52E+18,13.3921,-5.35311,-0.929243,-1.02542,3.51097,-250.588,-104.622,555.706,0.548123,3.51097,4.18548,1.97525,1.74526,13.7915,-5.8119,-0.923273,-0.868473,3.38781,-250.13,-104.222,555.697,0.704568,3.38781,4.457,1.809,1.686,,
1.52E+18,13.2369,-5.58732,-0.894438,-1.00303,3.51327,-250.334,-104.364,555.723,0.569197,3.51327,4.26294,2.15341,2.14281,13.5522,-6.07263,-0.89371,-0.892749,3.37247,-249.849,-104.048,555.709,0.678942,3.37247,4.457,1.809,1.686,,
1.52E+18,13.0525,-5.8076,-0.865498,-0.993075,3.50808,-250.075,-104.13,555.742,0.576593,3.50808,4.07983,2.1355,2.19011,13.3177,-6.31462,-0.874373,-0.915244,3.37348,-249.568,-103.866,555.719,0.65389,3.37348,4.457,1.809,1.686,,
1.52E+18,12.8355,-6.04598,-0.879501,-1.01695,3.50577,-249.778,-103.945,555.738,0.548712,3.50577,4.10668,2.01706,1.71313,13.0909,-6.54144,-0.878857,-0.933969,3.37832,-249.281,-103.693,555.725,0.631181,3.37832,4.457,1.809,1.686,,
1.52E+18,12.65,-6.27689,-0.880906,-1.0294,3.51585,-249.467,-103.745,555.734,0.530727,3.51585,4.60644,1.99442,1.69964,12.8772,-6.75284,-0.877593,-0.949503,3.39165,-248.989,-103.523,555.724,0.61012,3.39165,4.457,1.809,1.686,,
1.52E+18,12.4523,-6.48507,-0.895291,-1.04534,3.51019,-249.17,-103.569,555.733,0.508418,3.51019,4.18054,1.92372,1.70621,12.6752,-6.95665,-0.893321,-0.963028,3.40901,-248.695,-103.354,555.722,0.59023,3.40901,4.457,1.809,1.686,,
1.52E+18,12.248,-6.6892,-0.924193,-1.06595,3.50013,-248.871,-103.411,555.734,0.481099,3.50013,4.16148,1.88658,1.709,12.483,-7.1605,-0.922263,-0.974023,3.42457,-248.395,-103.188,555.724,0.572565,3.42457,4.457,1.809,1.686,,
1.52E+18,11.9944,-6.92859,-0.948283,-1.12802,3.4937,-248.531,-103.32,555.731,0.411642,3.4937,4.32929,1.92706,1.65367,12.3064,-7.35605,-0.940616,-0.981808,3.44517,-248.094,-103.021,555.727,0.557426,3.44517,4.457,1.809,1.686,,
1.52E+18,11.8907,-7.10246,-0.940919,-1.08784,3.49684,-248.248,-103.09,555.73,0.44417,3.49684,4.38299,2.27891,1.74642,12.1263,-7.56666,-0.928172,-0.987883,3.46247,-247.775,-102.872,555.732,0.543689,3.46247,4.457,1.809,1.686,,
1.52E+18,11.7189,-7.2508,-0.934027,-1.0812,3.48526,-247.96,-102.92,555.731,0.440546,3.48526,3.98858,1.83366,1.73149,11.9867,-7.73931,-0.923056,-0.990923,3.48204,-247.458,-102.676,555.73,0.530349,3.48204,4.457,1.809,1.686,,
1.52E+18,11.4947,-7.45072,-0.933309,-1.13871,3.47802,-247.618,-102.848,555.732,0.372218,3.47802,4.17041,2.09034,1.73091,11.8615,-7.90531,-0.92174,-0.992677,3.50271,-247.142,-102.509,555.73,0.517741,3.50271,4.457,1.809,1.686,,
1.52E+18,11.3999,-7.58369,-0.958158,-1.10529,3.46367,-247.344,-102.658,555.731,0.395445,3.46367,3.98138,1.89516,1.64104,11.7404,-8.07859,-0.944965,-0.993731,3.52828,-246.826,-102.353,555.732,0.506526,3.52828,4.457,1.809,1.686,,
1.52E+18,11.2503,-7.77095,-0.982453,-1.13011,3.46015,-247.018,-102.55,555.73,0.360183,3.46015,4.18304,2.14373,1.6844,11.6354,-8.2445,-0.966348,-0.992937,3.55528,-246.515,-102.204,555.734,0.496912,3.55528,4.457,1.809,1.686,,
1.52E+18,11.1534,-7.90322,-0.977179,-1.11115,3.45237,-246.72,-102.39,555.729,0.367017,3.45237,3.97427,1.81778,1.68073,11.5542,-8.39708,-0.958704,-0.99035,3.60922,-246.191,-102.036,555.734,0.487377,3.60922,4.457,1.809,1.686,,
1.52E+18,11.0052,-8.07295,-0.971393,-1.14804,3.45093,-246.379,-102.315,555.727,0.316911,3.45093,4.19642,1.83917,1.67664,11.5023,-8.53223,-0.954486,-0.984115,3.64369,-245.87,-101.869,555.728,0.480381,3.64369,4.457,1.809,1.686,,
1.52E+18,10.8905,-8.22554,-0.953622,-1.1733,3.44887,-246.042,-102.238,555.728,0.277347,3.44887,4.03602,1.85146,1.73906,11.4733,-8.65003,-0.938139,-0.976354,3.65531,-245.551,-101.71,555.725,0.47381,3.65531,4.457,1.809,1.686,,
1.52E+18,10.7715,-8.36003,-0.929894,-1.19237,3.4449,-245.709,-102.164,555.731,0.24276,3.4449,4.14048,1.80109,1.6751,11.4466,-8.76863,-0.915635,-0.969509,3.65472,-245.212,-101.55,555.724,0.465119,3.65472,4.457,1.809,1.686,,
1.52E+18,10.7276,-8.47127,-0.937383,-1.17155,3.44374,-245.388,-102.037,555.732,0.247709,3.44374,4.16163,1.97335,1.72788,11.4263,-8.88161,-0.914159,-0.961219,3.6612,-244.877,-101.408,555.734,0.457502,3.6612,4.457,1.809,1.686,,
1.52E+18,10.8003,-8.52542,-0.916744,-1.08321,3.44585,-245.091,-101.808,555.733,0.319041,3.44585,4.0256,1.73621,1.6881,11.4231,-8.98111,-0.885763,-0.950709,3.66769,-244.537,-101.27,555.743,0.450962,3.66769,4.457,1.809,1.686,,
1.52E+18,10.7609,-8.6311,-0.899702,-1.08676,3.44767,-244.755,-101.714,555.734,0.298063,3.44767,4.0658,1.97708,1.76594,11.4406,-9.06901,-0.861327,-0.938628,3.68638,-244.199,-101.126,555.749,0.445556,3.68638,4.457,1.809,1.686,,
1.52E+18,10.8769,-8.65619,-0.884877,-0.995309,3.44708,-244.463,-101.477,555.734,0.371466,3.44708,3.99576,1.88675,1.77752,11.4938,-9.12875,-0.840993,-0.924799,3.72485,-243.874,-100.968,555.755,0.441285,3.72485,4.457,1.809,1.686,,
1.52E+18,11.01,-8.65726,-0.855664,-0.910947,3.45366,-244.162,-101.241,555.733,0.435825,3.45366,4.02097,1.88703,1.7204,11.5772,-9.16553,-0.815928,-0.910089,3.74947,-243.539,-100.8,555.75,0.435977,3.74947,4.457,1.809,1.686,,
1.52E+18,11.0424,-8.71874,-0.845485,-0.914466,3.4645,-243.817,-101.129,555.733,0.412201,3.4645,4.19506,2.0001,1.70074,11.6693,-9.19667,-0.810029,-0.892451,3.76993,-243.202,-100.636,555.744,0.43351,3.76993,4.457,1.809,1.686,,
1.52E+18,11.0952,-8.76562,-0.843059,-0.919877,3.47713,-243.465,-101.025,555.732,0.384891,3.47713,4.24486,1.94584,1.70914,11.7748,-9.21344,-0.807826,-0.870155,3.80114,-242.854,-100.486,555.741,0.433897,3.80114,4.457,1.809,1.686,,
1.52E+18,11.2259,-8.75867,-0.82685,-0.882333,3.49355,-243.126,-100.858,555.734,0.399198,3.49355,4.24409,2.16546,1.73083,11.894,-9.21746,-0.790869,-0.847759,3.8316,-242.495,-100.348,555.744,0.433057,3.8316,4.457,1.809,1.686,,
1.52E+18,11.3304,-8.75534,-0.832805,-0.870255,3.50181,-242.784,-100.732,555.732,0.38788,3.50181,4.08721,1.97488,1.69708,12.0417,-9.20988,-0.790929,-0.825148,3.84309,-242.132,-100.195,555.747,0.432276,3.84309,4.457,1.809,1.686,,
1.52E+18,11.5116,-8.62665,-0.841924,-0.789043,3.48443,-242.519,-100.521,555.734,0.44423,3.48443,3.23288,1.75379,1.77542,12.2128,-9.16499,-0.793007,-0.801999,3.85783,-241.778,-100.036,555.757,0.430558,3.85783,4.457,1.809,1.686,,
1.52E+18,11.5768,-8.51588,-0.834305,-0.79608,3.45191,-242.225,-100.449,555.738,0.40882,3.45191,2.94527,1.71672,1.77923,12.41,-9.08916,-0.778876,-0.774378,3.88128,-241.391,-99.8748,555.763,0.429836,3.88128,4.457,1.809,1.686,,
1.52E+18,11.743,-8.32794,-0.84296,-0.724848,3.4176,-241.986,-100.265,555.741,0.45342,3.4176,2.34147,1.85771,1.77851,12.6236,-8.99288,-0.789761,-0.745215,3.89859,-241.034,-99.7044,555.763,0.432395,3.89859,4.457,1.809,1.686,,
1.52E+18,11.8371,-8.22023,-0.841109,-0.740672,3.38538,-241.692,-100.205,555.744,0.410293,3.38538,2.65898,1.88553,1.77834,12.8591,-8.86286,-0.788783,-0.716843,3.92098,-240.688,-99.533,555.762,0.433488,3.92098,4.457,1.809,1.686,,
1.52E+18,12.0482,-7.98776,-0.83367,-0.664038,3.36658,-241.439,-100.01,555.748,0.45805,3.36658,2.31472,1.79472,1.74212,13.105,-8.71471,-0.783312,-0.688649,3.95487,-240.325,-99.3722,555.763,0.432831,3.95487,4.457,1.809,1.686,,
1.52E+18,12.1906,-7.80391,-0.838493,-0.65185,3.34031,-241.159,-99.9083,555.753,0.440909,3.34031,2.34028,1.71845,1.74775,13.3593,-8.54937,-0.787894,-0.65844,3.98611,-239.958,-99.213,555.766,0.433736,3.98611,4.457,1.809,1.686,,
1.52E+18,12.4122,-7.54558,-0.816008,-0.585557,3.33309,-240.889,-99.7197,555.758,0.477063,3.33309,2.14667,1.8153,1.68269,13.6259,-8.35419,-0.761664,-0.626789,4.00441,-239.591,-99.0523,555.771,0.435275,4.00441,4.457,1.809,1.686,,
1.52E+18,12.59,-7.29998,-0.789373,-0.553012,3.31485,-240.615,-99.5823,555.76,0.479362,3.31485,1.85828,1.87837,1.68637,13.8994,-8.13644,-0.727572,-0.596049,4.02266,-239.224,-98.8865,555.776,0.435756,4.02266,4.457,1.809,1.686,,
1.52E+18,12.7807,-7.04269,-0.757136,-0.511671,3.30622,-240.336,-99.4248,555.76,0.491133,3.30622,1.85402,1.75906,1.65451,14.1718,-7.90704,-0.688197,-0.566342,4.02965,-238.858,-98.7164,555.777,0.435856,4.02965,4.457,1.809,1.686,,
1.52E+18,12.9622,-6.82028,-0.740073,-0.506712,3.30791,-240.017,-99.3112,555.767,0.465781,3.30791,2.28274,1.71398,1.69946,14.4545,-7.64727,-0.67524,-0.535372,4.03312,-238.492,-98.5434,555.777,0.436515,4.03312,4.457,1.809,1.686,,
1.52E+18,13.1713,-6.49325,-0.810996,-0.459821,3.29831,-239.742,-99.1521,555.772,0.480023,3.29831,1.48494,1.76152,1.6587,14.7568,-7.34261,-0.761742,-0.501827,4.04361,-238.121,-98.3727,555.774,0.437471,4.04361,4.457,1.809,1.686,,
1.52E+18,13.3891,-6.16592,-0.874716,-0.417546,3.302,-239.448,-98.9871,555.774,0.490198,3.302,1.56106,1.76165,1.66023,15.0528,-7.02944,-0.838911,-0.469245,4.06075,-237.743,-98.2074,555.769,0.438146,4.06075,4.457,1.809,1.686,,
1.52E+18,13.5398,-5.925,-0.938491,-0.431008,3.29555,-239.129,-98.9041,555.774,0.446919,3.29555,2.11416,1.81644,1.67244,15.3314,-6.72904,-0.913164,-0.439992,4.07531,-237.366,-98.0392,555.765,0.437767,4.07531,4.457,1.809,1.686,,
1.52E+18,13.7348,-5.61484,-1.01954,-0.384489,3.30184,-238.835,-98.7304,555.774,0.464983,3.30184,1.7768,1.49729,1.60463,15.6032,-6.42648,-1.00758,-0.412136,4.08993,-236.992,-97.8635,555.761,0.437295,4.08993,4.457,1.809,1.686,,
1.52E+18,13.9289,-5.32967,-1.08002,-0.370088,3.32,-238.501,-98.5926,555.775,0.450022,3.32,1.66337,1.90356,1.69109,15.8765,-6.09426,-1.07456,-0.383036,4.09832,-236.614,-97.6901,555.763,0.437142,4.09832,4.457,1.809,1.686,,
1.52E+18,14.1345,-4.99693,-1.1063,-0.329854,3.34043,-238.181,-98.4173,555.777,0.461172,3.34043,1.42503,1.72221,1.68579,16.1401,-5.7523,-1.09897,-0.354304,4.10415,-236.234,-97.5223,555.771,0.436842,4.10415,4.457,1.809,1.686,,
1.52E+18,14.3561,-4.6929,-1.15101,-0.299236,3.38297,-237.823,-98.2356,555.781,0.464139,3.38297,1.92669,1.69594,1.56266,16.3878,-5.41555,-1.14039,-0.327523,4.11318,-235.855,-97.353,555.784,0.435999,4.11318,4.457,1.809,1.686,,
1.52E+18,14.5647,-4.37216,-1.23984,-0.268462,3.41992,-237.468,-98.0544,555.783,0.467317,3.41992,1.90381,1.73853,1.59216,16.6267,-5.06363,-1.22926,-0.301144,4.12265,-235.476,-97.1831,555.798,0.434833,4.12265,4.457,1.809,1.686,,
1.52E+18,14.7509,-4.04447,-1.29822,-0.242931,3.4495,-237.118,-97.8829,555.789,0.465631,3.4495,1.54702,1.76086,1.59937,16.8518,-4.70194,-1.28986,-0.275543,4.13344,-235.095,-97.0151,555.81,0.43325,4.13344,4.457,1.809,1.686,,
1.52E+18,14.9346,-3.74872,-1.30683,-0.234876,3.48891,-236.74,-97.7271,555.794,0.447566,3.48891,1.86105,1.74629,1.63461,17.0607,-4.34567,-1.29686,-0.251128,4.14644,-234.714,-96.8496,555.817,0.431538,4.14644,4.457,1.809,1.686,,
1.52E+18,15.1085,-3.43714,-1.26379,-0.215131,3.52334,-236.373,-97.5578,555.795,0.442122,3.52334,1.60156,1.75802,1.62936,17.2579,-3.9906,-1.24726,-0.227974,4.16397,-234.333,-96.6829,555.817,0.429476,4.16397,4.457,1.809,1.686,,
1.52E+18,15.2447,-3.11984,-1.18912,-0.196439,3.54084,-236.025,-97.4008,555.798,0.43629,3.54084,1.30716,1.77525,1.6063,17.4407,-3.6323,-1.1672,-0.205864,4.17832,-233.951,-96.5156,555.813,0.427049,4.17832,4.457,1.809,1.686,,
1.52E+18,15.3985,-2.80005,-1.15981,-0.175919,3.58053,-235.646,-97.2264,555.8,0.432681,3.58053,1.7874,1.7658,1.57314,17.6057,-3.26783,-1.13592,-0.184338,4.19924,-233.568,-96.3483,555.812,0.424459,4.19924,4.457,1.809,1.686,,
1.52E+18,15.5382,-2.46865,-1.16555,-0.151727,3.61855,-235.268,-97.0462,555.804,0.433134,3.61855,1.74427,1.74774,1.5416,17.754,-2.90181,-1.14221,-0.163414,4.21873,-233.181,-96.1841,555.815,0.421656,4.21873,4.457,1.809,1.686,,
1.52E+18,15.6488,-2.14285,-1.18129,-0.131699,3.64836,-234.895,-96.8757,555.809,0.430099,3.64836,1.51705,1.76035,1.55532,17.8963,-2.49972,-1.15161,-0.140763,4.24256,-232.802,-95.9806,555.829,0.421236,4.24256,4.457,1.809,1.686,,
1.52E+18,15.7305,-1.80214,-1.16879,-0.119317,3.69061,-234.494,-96.7099,555.816,0.418137,3.69061,1.69957,1.7475,1.64641,18.0081,-2.14524,-1.13064,-0.120588,4.26281,-232.362,-95.8389,555.842,0.417042,4.26281,4.457,1.809,1.686,,
1.52E+18,15.855,-1.54081,-1.12118,-0.105432,3.72657,-234.104,-96.5387,555.821,0.413745,3.72657,1.56828,1.73711,1.63275,18.1018,-1.81406,-1.06443,-0.102422,4.28065,-232.017,-95.6615,555.859,0.416918,4.28065,4.457,1.809,1.686,,
1.52E+18,15.895,-1.23705,-1.06283,-0.0924801,3.75961,-233.711,-96.3742,555.828,0.40609,3.75961,1.52764,1.76258,1.68501,18.1803,-1.50239,-1.00766,-0.0861283,4.30153,-231.576,-95.5146,555.855,0.412608,4.30153,4.457,1.809,1.686,,
1.52E+18,15.9948,-1.02647,-1.02603,-0.0851079,3.79354,-233.312,-96.2099,555.835,0.398657,3.79354,1.64256,1.77088,1.62441,18.2429,-1.22728,-0.970896,-0.0719906,4.32083,-231.228,-95.3422,555.858,0.411987,4.32083,4.457,1.809,1.686,,
1.52E+18,16.0614,-0.798774,-1.01133,-0.0686764,3.83509,-232.905,-96.028,555.84,0.400395,3.83509,1.83851,1.72712,1.62129,18.2932,-0.972906,-0.962959,-0.0586094,4.3416,-230.835,-95.1745,555.855,0.410717,4.3416,4.457,1.809,1.686,,
1.52E+18,16.0697,-0.575766,-1.02351,-0.0649386,3.87267,-232.49,-95.8679,555.847,0.388835,3.87267,1.73096,1.68737,1.62387,18.332,-0.729311,-0.981241,-0.0457339,4.36494,-230.389,-95.0143,555.857,0.40838,4.36494,4.457,1.809,1.686,,
1.52E+18,16.1324,-0.389908,-1.05673,-0.0473133,3.89807,-232.1,-95.6897,555.851,0.395208,3.89807,1.41949,1.79359,1.52688,18.3603,-0.507339,-1.02572,-0.0343355,4.38455,-230.036,-94.8417,555.855,0.408525,4.38455,4.457,1.809,1.686,,
1.52E+18,16.0965,-0.184617,-1.07251,-0.0417665,3.92827,-231.692,-95.5293,555.855,0.387193,3.92827,1.55009,1.8182,1.54708,18.3772,-0.293827,-1.03247,-0.0230342,4.40422,-229.572,-94.6801,555.869,0.406159,4.40422,4.457,1.809,1.686,,
1.52E+18,16.1262,0.0033659,-1.00723,-0.0236809,3.96192,-231.284,-95.3443,555.859,0.39438,3.96192,1.57529,1.76736,1.64351,18.384,-0.0963506,-0.953143,-0.0122131,4.42538,-229.18,-94.5189,555.878,0.405983,4.42538,4.457,1.809,1.686,,
1.52E+18,16.1822,0.146261,-0.94337,-0.0105014,3.99493,-230.873,-95.1609,555.864,0.399518,3.99493,1.47698,1.75029,1.6623,18.3842,0.0566,-0.873618,-0.00397175,4.44493,-228.817,-94.3655,555.892,0.406205,4.44493,4.457,1.809,1.686,,
1.52E+18,16.1751,0.265585,-0.904339,0.0123991,4.04552,-230.443,-94.9454,555.869,0.417255,4.04552,1.75368,1.75716,1.5917,18.3792,0.140718,-0.835609,-1.83E-05,4.46267,-228.367,-94.1921,555.888,0.405209,4.46267,4.457,1.809,1.686,,
1.52E+18,16.1882,0.328627,-0.916666,0.0275629,4.08812,-230.018,-94.7352,555.878,0.430484,4.08812,1.66014,1.74586,1.54176,18.3735,0.188119,-0.86123,0.0019174,4.48189,-227.952,-94.0077,555.885,0.405403,4.48189,4.457,1.809,1.686,,
1.52E+18,16.2335,0.382338,-0.952184,0.0376281,4.10816,-229.622,-94.5425,555.886,0.438741,4.10816,1.37228,1.72886,1.62919,18.3655,0.24114,-0.921633,0.00416374,4.49842,-227.604,-93.8396,555.874,0.405845,4.49842,4.457,1.809,1.686,,
1.52E+18,16.1991,0.44316,-1.03073,0.0383211,4.14604,-229.192,-94.3513,555.893,0.436352,4.14604,1.82327,1.7753,1.61417,18.3535,0.298735,-1.00937,0.00694146,4.52082,-227.15,-93.6491,555.884,0.405333,4.52082,4.457,1.809,1.686,,
1.52E+18,16.1975,0.499303,-1.15802,0.0374857,4.18548,-228.755,-94.1593,555.902,0.432603,4.18548,1.82231,1.7428,1.56503,18.3399,0.342037,-1.14493,0.0097618,4.54398,-226.717,-93.4797,555.905,0.405012,4.54398,4.457,1.809,1.686,,
1.52E+18,16.1929,0.503961,-1.20852,0.0416538,4.21245,-228.339,-93.9598,555.906,0.437895,4.21245,1.47745,1.74468,1.5819,18.3256,0.309682,-1.19492,0.00853344,4.56575,-226.296,-93.3159,555.917,0.404882,4.56575,4.457,1.809,1.686,,
1.52E+18,16.2146,0.454205,-1.15885,0.0442746,4.24799,-227.912,-93.7494,555.91,0.445116,4.24799,1.81361,1.80294,1.69154,18.3107,0.230318,-1.1305,0.00414741,4.58847,-225.894,-93.1378,555.926,0.405131,4.58847,4.457,1.809,1.686,,
1.52E+18,16.1796,0.40736,-1.06278,0.0328866,4.26248,-227.5,-93.574,555.909,0.436534,4.26248,1.27485,1.75556,1.62884,18.2933,0.19626,-1.01634,0.00128731,4.61027,-225.472,-92.9381,555.925,0.405308,4.61027,4.457,1.809,1.686,,
1.52E+18,16.2201,0.39013,-0.976729,0.0160577,4.28006,-227.076,-93.4105,555.914,0.419828,4.28006,1.55501,1.76862,1.73067,18.2746,0.19965,-0.911499,0.000986134,4.63496,-225.111,-92.7788,555.938,0.405381,4.63496,4.457,1.809,1.686,,
1.52E+18,16.2034,0.382115,-0.93294,0.00648159,4.29963,-226.651,-93.237,555.918,0.410245,4.29963,1.52167,1.76402,1.67388,18.2566,0.195137,-0.876754,0.00110334,4.65588,-224.688,-92.6023,555.928,0.405496,4.65588,4.457,1.809,1.686,,
1.52E+18,16.1829,0.358965,-0.954016,-0.00229636,4.31794,-226.226,-93.0635,555.925,0.402323,4.31794,1.51154,1.74819,1.67351,18.2402,0.16948,-0.912905,0.000624555,4.67937,-224.26,-92.4277,555.924,0.40567,4.67937,4.457,1.809,1.686,,
1.52E+18,16.1519,0.313215,-1.00577,-0.0109364,4.36009,-225.764,-92.8744,555.93,0.395751,4.36009,2.08286,1.79459,1.62346,18.2243,0.122036,-0.968723,-0.00113439,4.70431,-223.785,-92.2302,555.933,0.405815,4.70431,4.457,1.809,1.686,,
1.52E+18,16.174,0.264229,-1.02658,-0.0114458,4.37463,-225.345,-92.689,555.936,0.398257,4.37463,1.55571,1.7523,1.64708,18.207,0.04725,-0.9972,-0.00510676,4.72995,-223.393,-92.0781,555.936,0.4048,4.72995,4.457,1.809,1.686,,
1.52E+18,16.1482,0.193269,-1.02224,-0.0113611,4.3901,-224.924,-92.4991,555.941,0.402805,4.3901,1.51464,1.75084,1.6502,18.1887,-0.0426812,-0.991191,-0.00956382,4.75784,-222.961,-91.8939,555.942,0.404832,4.75784,4.457,1.809,1.686,,
1.52E+18,16.0748,0.111866,-1.00825,-0.0132221,4.40761,-224.496,-92.3089,555.946,0.405772,4.40761,1.49483,1.75403,1.64437,18.1692,-0.128037,-0.977003,-0.0135852,4.78082,-222.485,-91.6758,555.942,0.405726,4.78082,4.457,1.809,1.686,,
1.52E+18,16.0914,0.0466177,-1.00345,-0.0163481,4.42248,-224.071,-92.1238,555.949,0.406165,4.42248,1.55342,1.76162,1.65208,18.1493,-0.20871,-0.974527,-0.01735,4.80545,-222.089,-91.5126,555.943,0.405521,4.80545,4.457,1.809,1.686,,
1.52E+18,16.0642,-0.0175102,-0.997845,-0.0206814,4.44084,-223.636,-91.938,555.954,0.404994,4.44084,1.592,1.75109,1.62071,18.1274,-0.278743,-0.971453,-0.0206988,4.83168,-221.649,-91.3237,555.945,0.405321,4.83168,4.457,1.809,1.686,,
1.52E+18,15.9883,-0.0701912,-0.994958,-0.0205749,4.46253,-223.198,-91.7431,555.957,0.407895,4.46253,1.55901,1.74749,1.65264,18.104,-0.341959,-0.97273,-0.0234546,4.85897,-221.161,-91.111,555.942,0.405312,4.85897,4.457,1.809,1.686,,
1.52E+18,16.0214,-0.143472,-0.99838,-0.0379881,4.49154,-222.736,-91.5725,555.96,0.392528,4.49154,1.88928,1.73017,1.65228,18.079,-0.40025,-0.983523,-0.025334,4.88815,-220.759,-90.9469,555.94,0.405433,4.88815,4.457,1.809,1.686,,
1.52E+18,15.9378,-0.193924,-1.00468,-0.0385216,4.51065,-222.293,-91.382,555.965,0.394215,4.51065,1.51343,1.73592,1.62471,18.0521,-0.455553,-0.995263,-0.027175,4.91677,-220.264,-90.7325,555.94,0.405794,4.91677,4.457,1.809,1.686,,
1.52E+18,15.8968,-0.240207,-1.00888,-0.0400729,4.53552,-221.841,-91.1901,555.968,0.394452,4.53552,1.51121,1.73885,1.67296,18.0237,-0.504593,-1.00148,-0.0291646,4.94699,-219.8,-90.5343,555.941,0.405594,4.94699,4.457,1.809,1.686,,
1.52E+18,15.9272,-0.283828,-0.996483,-0.0452291,4.55566,-221.389,-91.0076,555.97,0.390441,4.55566,1.62589,1.68738,1.66795,17.995,-0.545258,-0.991558,-0.0308452,4.97765,-219.405,-90.3715,555.939,0.405078,4.97765,4.457,1.809,1.686,,
1.52E+18,15.8486,-0.307813,-0.99001,-0.0409454,4.58184,-220.933,-90.8069,555.971,0.395492,4.58184,1.62645,1.75986,1.66998,17.967,-0.575195,-0.986128,-0.0313516,5.00929,-218.901,-90.1534,555.937,0.405346,5.00929,4.457,1.809,1.686,,
1.52E+18,15.801,-0.314706,-0.983878,-0.0359384,4.60111,-220.484,-90.6085,555.973,0.400314,4.60111,1.81595,1.72165,1.65864,17.9396,-0.591632,-0.981894,-0.0309893,5.0371,-218.429,-89.9554,555.935,0.405519,5.0371,4.457,1.809,1.686,,
1.52E+18,15.7817,-0.317252,-0.977078,-0.0311009,4.63149,-220.017,-90.4026,555.976,0.404751,4.63149,1.66152,1.73853,1.6149,17.9138,-0.601963,-0.979806,-0.0302376,5.06904,-217.965,-89.7601,555.933,0.405864,5.06904,4.457,1.809,1.686,,
1.52E+18,15.765,-0.32351,-0.965307,-0.0310339,4.65389,-219.557,-90.2075,555.977,0.404197,4.65389,1.46843,1.73507,1.64933,17.8893,-0.608031,-0.969518,-0.0286775,5.09633,-217.512,-89.5694,555.93,0.406808,5.09633,4.457,1.809,1.686,,
1.52E+18,15.7197,-0.332263,-0.957669,-0.0358842,4.67446,-219.094,-90.0215,555.977,0.398299,4.67446,1.37946,1.72828,1.64082,17.8675,-0.605318,-0.96366,-0.0256122,5.13364,-217.031,-89.3652,555.926,0.408823,5.13364,4.457,1.809,1.686,,
1.52E+18,15.6957,-0.334055,-0.954648,-0.0371688,4.69921,-218.625,-89.8277,555.976,0.395873,4.69921,1.4858,1.75454,1.6367,17.8492,-0.598057,-0.963098,-0.0223685,5.16474,-216.56,-89.1632,555.922,0.41093,5.16474,4.457,1.809,1.686,,
1.52E+18,15.6672,-0.339108,-0.950893,-0.0401472,4.72076,-218.156,-89.6384,555.976,0.391836,4.72076,1.65702,1.53219,1.63366,17.8325,-0.589388,-0.962104,-0.0202796,5.1956,-216.086,-88.9587,555.918,0.411944,5.1956,4.457,1.809,1.686,,
1.52E+18,15.6503,-0.30363,-0.94287,-0.0233559,4.74725,-217.691,-89.4144,555.974,0.4071,4.74725,1.78667,1.64644,1.64633,17.8186,-0.572746,-0.956794,-0.018412,5.2242,-215.609,-88.7537,555.912,0.412282,5.2242,4.457,1.809,1.686,,
1.52E+18,15.6377,-0.29393,-0.937759,-0.0277399,4.76766,-217.22,-89.226,555.973,0.400704,4.76766,1.3384,1.74331,1.62486,17.8085,-0.543939,-0.956019,-0.0152916,5.24555,-215.143,-88.551,555.906,0.413392,5.24555,4.457,1.809,1.686,,
1.52E+18,15.599,-0.268462,-0.944719,-0.0263724,4.7871,-216.752,-89.0298,555.972,0.399676,4.7871,1.36335,1.73053,1.6548,17.8002,-0.508533,-0.966576,-0.0118702,5.2709,-214.65,-88.3382,555.901,0.414408,5.2709,4.457,1.809,1.686,,
1.52E+18,15.5922,-0.248895,-0.94823,-0.0307376,4.81734,-216.263,-88.8365,555.97,0.392668,4.81734,1.45644,1.73071,1.65923,17.7941,-0.465282,-0.973857,-0.00841799,5.29215,-214.167,-88.1286,555.896,0.415193,5.29215,4.457,1.809,1.686,,
1.52E+18,15.5918,-0.191353,-0.947737,-0.0157965,4.83936,-215.794,-88.6171,555.968,0.404694,4.83936,1.62302,1.57335,1.65644,17.7907,-0.413114,-0.974893,-0.00485677,5.31967,-213.698,-87.9214,555.892,0.415848,5.31967,4.457,1.809,1.686,,
1.52E+18,15.5738,-0.160524,-0.945649,-0.0210868,4.86855,-215.301,-88.424,555.966,0.39614,4.86855,1.62058,1.68909,1.65863,17.7897,-0.357095,-0.973053,-0.000955485,5.3449,-213.196,-87.7052,555.889,0.416481,5.3449,4.457,1.809,1.686,,
1.52E+18,15.5727,-0.113963,-0.94564,-0.0144783,4.89681,-214.813,-88.2118,555.964,0.399841,4.89681,1.32263,1.7296,1.65875,17.7906,-0.301183,-0.973152,0.00308921,5.37412,-212.709,-87.4898,555.886,0.417617,5.37412,4.457,1.809,1.686,,
1.52E+18,15.5694,-0.0648633,-0.947769,-0.00915664,4.92267,-214.326,-88.0015,555.962,0.402099,4.92267,1.53187,1.72141,1.66532,17.7928,-0.239276,-0.978727,0.0072754,5.4006,-212.22,-87.272,555.88,0.418738,5.4006,4.457,1.809,1.686,,
1.52E+18,15.5749,0.00358461,-0.954394,0.00464918,4.95422,-213.835,-87.7725,555.961,0.412693,4.95422,1.59511,1.74167,1.65701,17.7963,-0.175664,-0.986629,0.0111413,5.4331,-211.727,-87.055,555.878,0.419384,5.4331,4.457,1.809,1.686,,
1.52E+18,15.5943,0.0538756,-0.964529,0.00849876,4.98384,-213.339,-87.5562,555.958,0.413668,4.98384,1.55377,1.7284,1.69269,17.8014,-0.115383,-0.99816,0.0146589,5.46392,-211.245,-86.8412,555.875,0.420034,5.46392,4.457,1.809,1.686,,
1.52E+18,15.5864,0.101975,-0.981997,0.0126203,5.01392,-212.839,-87.3364,555.951,0.415246,5.01392,1.53138,1.77636,1.59524,17.8072,-0.0590004,-1.01156,0.0180759,5.48909,-210.734,-86.6138,555.873,0.42092,5.48909,4.457,1.809,1.686,,
1.52E+18,15.6115,0.159064,-1.00247,0.0250412,5.05578,-212.327,-87.0925,555.945,0.425719,5.05578,1.77575,1.69516,1.60854,17.8131,-0.0123579,-1.02803,0.0206,5.51142,-210.235,-86.3911,555.873,0.421497,5.51142,4.457,1.809,1.686,,
1.52E+18,15.6421,0.184756,-1.01775,0.0236289,5.08999,-211.814,-86.8697,555.939,0.42309,5.08999,1.65733,1.78612,1.62226,17.8196,0.0228225,-1.03988,0.0219573,5.54148,-209.746,-86.1714,555.873,0.421653,5.54148,4.457,1.809,1.686,,
1.52E+18,15.665,0.223875,-1.02499,0.0317092,5.13807,-211.285,-86.6197,555.934,0.430344,5.13807,2.03302,1.7472,1.63528,17.8255,0.0521443,-1.04442,0.0228985,5.572,-209.228,-85.9387,555.87,0.421773,5.572,4.457,1.809,1.686,,
1.52E+18,15.6867,0.247853,-1.02651,0.0324043,5.17402,-210.764,-86.3849,555.93,0.430506,5.17402,1.77034,1.75609,1.62901,17.8315,0.0779579,-1.0439,0.0242108,5.599,-208.723,-85.7095,555.867,0.422569,5.599,4.457,1.809,1.686,,
1.52E+18,15.7387,0.281141,-1.02936,0.0373575,5.21883,-210.232,-86.1347,555.925,0.434939,5.21883,2.12342,1.74391,1.62917,17.8374,0.103845,-1.04439,0.0252803,5.62677,-208.229,-85.485,555.865,0.423141,5.62677,4.457,1.809,1.686,,
1.52E+18,15.7264,0.291521,-1.02715,0.03068,5.24151,-209.719,-85.9151,555.921,0.42787,5.24151,1.55593,1.74383,1.63048,17.8427,0.126101,-1.03806,0.0256408,5.65469,-207.704,-85.2485,555.864,0.423117,5.65469,4.457,1.809,1.686,,
1.52E+18,15.7195,0.305469,-1.01241,0.0280168,5.26306,-209.208,-85.6897,555.916,0.425011,5.26306,1.4498,1.72699,1.60542,17.8471,0.145399,-1.01736,0.0260952,5.67937,-207.185,-85.0141,555.862,0.423398,5.67937,4.457,1.809,1.686,,
1.52E+18,15.7434,0.323802,-0.990468,0.0273052,5.29638,-208.68,-85.453,555.917,0.424072,5.29638,1.76228,1.75323,1.68455,17.8505,0.165912,-0.994862,0.0269786,5.70002,-206.677,-84.7838,555.861,0.424054,5.70002,4.457,1.809,1.686,,
1.52E+18,15.8054,0.357229,-0.971747,0.0353056,5.31279,-208.18,-85.2115,555.917,0.431864,5.31279,1.72836,1.6389,1.67337,17.852,0.18611,-0.973836,0.0275026,5.71927,-206.227,-84.5783,555.861,0.424371,5.71927,4.457,1.809,1.686,,
1.52E+18,15.7357,0.389685,-0.948733,0.0432649,5.32879,-207.68,-84.9669,555.915,0.439832,5.32879,1.81566,1.76274,1.66406,17.8514,0.199845,-0.948364,0.0276168,5.7328,-205.656,-84.3243,555.856,0.424525,5.7328,4.457,1.809,1.686,,
1.52E+18,15.7115,0.407909,-0.927569,0.0430289,5.3488,-207.168,-84.7301,555.912,0.439752,5.3488,1.724,1.66084,1.64504,17.8485,0.214167,-0.923663,0.0282105,5.74454,-205.123,-84.0825,555.852,0.425299,5.74454,4.457,1.809,1.686,,
1.52E+18,15.7286,0.395658,-0.910315,0.0261702,5.38363,-206.618,-84.5094,555.913,0.423102,5.38363,1.88967,1.79835,1.67453,17.8433,0.225807,-0.908104,0.0283929,5.75727,-204.603,-83.8479,555.851,0.425737,5.75727,4.457,1.809,1.686,,
1.52E+18,15.7709,0.391667,-0.898563,0.017137,5.42492,-206.061,-84.2748,555.913,0.414382,5.42492,2.09653,1.82611,1.68466,17.8377,0.23452,-0.899213,0.028098,5.7718,-204.096,-83.6194,555.848,0.425786,5.7718,4.457,1.809,1.686,,
1.52E+18,15.7668,0.388056,-0.886502,0.0130192,5.45629,-205.518,-84.0393,555.911,0.410891,5.45629,1.82936,1.77632,1.69115,17.8316,0.239946,-0.888708,0.0280311,5.78537,-203.558,-83.3749,555.844,0.426394,5.78537,4.457,1.809,1.686,,
1.52E+18,15.7903,0.3882,-0.869521,0.0121,5.48383,-204.979,-83.8013,555.909,0.410594,5.48383,1.82179,1.79959,1.6801,17.8252,0.24263,-0.870285,0.0279647,5.79486,-203.049,-83.145,555.841,0.427001,5.79486,4.457,1.809,1.686,,
1.52E+18,15.7732,0.376894,-0.85773,0.00755251,5.50509,-204.444,-83.5728,555.906,0.406881,5.50509,1.56354,1.78638,1.66556,17.8175,0.243849,-0.857337,0.0272979,5.80573,-202.51,-82.8995,555.838,0.427221,5.80573,4.457,1.809,1.686,,
1.52E+18,15.7741,0.391122,-0.856739,0.0166479,5.52755,-203.915,-83.3208,555.903,0.416674,5.52755,1.68646,1.72359,1.66247,17.8097,0.247596,-0.853925,0.026866,5.82066,-201.985,-82.6592,555.837,0.427546,5.82066,4.457,1.809,1.686,,
1.52E+18,15.781,0.389565,-0.854681,0.016709,5.54466,-203.387,-83.0851,555.9,0.417483,5.54466,1.48889,1.74293,1.66414,17.8023,0.246,-0.850925,0.0269317,5.84068,-201.471,-82.4275,555.836,0.428425,5.84068,4.457,1.809,1.686,,
1.52E+18,15.7555,0.384736,-0.846267,0.0178225,5.56023,-202.86,-82.8463,555.896,0.419702,5.56023,1.3888,1.72946,1.66295,17.7955,0.240985,-0.838982,0.0263808,5.85694,-200.927,-82.1795,555.834,0.429037,5.85694,4.457,1.809,1.686,,
1.52E+18,15.7479,0.381671,-0.837409,0.020898,5.57738,-202.332,-82.6022,555.892,0.424018,5.57738,1.41812,1.7286,1.65429,17.7906,0.233714,-0.828465,0.0252795,5.88412,-200.396,-81.9357,555.83,0.429215,5.88412,4.457,1.809,1.686,,
1.52E+18,15.7525,0.362273,-0.831537,0.0143986,5.59233,-201.799,-82.3743,555.89,0.418684,5.59233,1.69767,1.5783,1.61107,17.7874,0.222376,-0.823139,0.0237522,5.91393,-199.874,-81.7011,555.827,0.428881,5.91393,4.457,1.809,1.686,,
1.52E+18,15.8074,0.370217,-0.821413,0.023877,5.60936,-201.273,-82.1177,555.887,0.429421,5.60936,1.73128,1.70174,1.5886,17.7858,0.209779,-0.815406,0.0227535,5.93885,-199.394,-81.4832,555.822,0.429151,5.93885,4.457,1.809,1.686,,
1.52E+18,15.8189,0.376957,-0.807498,0.0317306,5.63624,-200.733,-81.8532,555.888,0.438602,5.63624,1.78534,1.74108,1.68436,17.7866,0.196433,-0.808449,0.0215588,5.95635,-198.856,-81.2388,555.814,0.429323,5.95635,4.457,1.809,1.686,,
1.52E+18,15.8172,0.36235,-0.802616,0.0272566,5.65299,-200.196,-81.6128,555.887,0.435445,5.65299,1.51744,1.73795,1.70859,17.7884,0.181368,-0.808231,0.0203908,5.96938,-198.317,-80.9948,555.809,0.429473,5.96938,4.457,1.809,1.686,,
1.52E+18,15.8145,0.351449,-0.808406,0.0274025,5.66746,-199.665,-81.3649,555.886,0.437173,5.66746,1.48043,1.72549,1.7088,17.7913,0.164085,-0.815634,0.0193847,5.98024,-197.779,-80.7475,555.807,0.430053,5.98024,4.457,1.809,1.686,,
1.52E+18,15.8241,0.327682,-0.816638,0.0210535,5.68833,-199.116,-81.1216,555.881,0.432481,5.68833,1.74478,1.73057,1.6302,17.7953,0.144488,-0.823085,0.0184462,5.99625,-197.239,-80.4996,555.804,0.430762,5.99625,4.457,1.809,1.686,,
1.52E+18,15.8131,0.300475,-0.822251,0.0139482,5.6958,-198.586,-80.8898,555.877,0.426957,5.6958,1.46072,1.74487,1.63542,17.8006,0.125218,-0.830042,0.0172249,6.01134,-196.697,-80.251,555.8,0.431074,6.01134,4.457,1.809,1.686,,
1.52E+18,15.8102,0.273362,-0.835967,0.00827009,5.70771,-198.048,-80.653,555.873,0.422871,5.70771,1.46507,1.74602,1.63907,17.8056,0.103592,-0.845658,0.0158764,6.02621,-196.155,-80.0031,555.796,0.431266,6.02621,4.457,1.809,1.686,,
1.52E+18,15.8063,0.248151,-0.853151,0.00552003,5.72099,-197.509,-80.4116,555.871,0.421802,5.72099,1.51827,1.7756,1.64939,17.8098,0.0820082,-0.863571,0.014331,6.03857,-195.612,-79.752,555.796,0.431347,6.03857,4.457,1.809,1.686,,
1.52E+18,15.7593,0.219015,-0.866489,7.92E-05,5.73579,-196.935,-80.1605,555.87,0.417889,5.73579,1.46398,1.7902,1.66013,17.8128,0.0624126,-0.879008,0.0125926,6.04917,-194.996,-79.4689,555.793,0.431109,6.04917,4.457,1.809,1.686,,
1.52E+18,15.8147,0.205525,-0.875148,3.80E-05,5.7602,-196.406,-79.9217,555.868,0.418841,5.7602,1.78312,1.83361,1.67038,17.8132,0.0492139,-0.891188,0.0115812,6.05544,-194.519,-79.2504,555.792,0.431037,6.05544,4.457,1.809,1.686,,
1.52E+18,15.8265,0.188998,-0.881736,-0.00175374,5.78458,-195.845,-79.672,555.868,0.417972,5.78458,1.83896,1.73111,1.6618,17.811,0.0359538,-0.902247,0.0109878,6.05918,-193.972,-79.0018,555.789,0.431291,6.05918,4.457,1.809,1.686,,
1.52E+18,15.8399,0.199187,-0.879622,0.00908772,5.81066,-195.288,-79.3989,555.867,0.429525,5.81066,1.92146,1.78285,1.66481,17.807,0.0268095,-0.902032,0.0105451,6.06914,-193.424,-78.7523,555.787,0.431487,6.06914,4.457,1.809,1.686,,
1.52E+18,15.8371,0.189715,-0.86831,0.00743621,5.82635,-194.736,-79.1501,555.865,0.428544,5.82635,1.63186,1.77147,1.68102,17.8005,0.0164107,-0.888825,0.00975531,6.07964,-192.875,-78.5047,555.786,0.431312,6.07964,4.457,1.809,1.686,,
1.52E+18,15.8237,0.176386,-0.857193,0.0064372,5.83522,-194.193,-78.9033,555.862,0.428504,5.83522,1.48311,1.7668,1.67325,17.7929,0.0031247,-0.875224,0.00927941,6.08994,-192.327,-78.2538,555.784,0.431741,6.08994,4.457,1.809,1.686,,
1.52E+18,15.8004,0.167349,-0.845829,0.00607227,5.84078,-193.654,-78.6576,555.859,0.428873,5.84078,1.38915,1.72161,1.6629,17.7837,-0.00607249,-0.862355,0.00979127,6.09896,-191.776,-78.0014,555.781,0.432937,6.09896,4.457,1.809,1.686,,
1.52E+18,15.8335,0.153362,-0.843312,0.000565713,5.88138,-193.06,-78.3978,555.855,0.423787,5.88138,2.28483,1.78602,1.65875,17.7734,-0.00981081,-0.86147,0.0105752,6.11134,-191.226,-77.7493,555.776,0.434098,6.11134,4.457,1.809,1.686,,
1.52E+18,15.8151,0.148481,-0.853485,0.00204055,5.88809,-192.515,-78.1468,555.853,0.425814,5.88809,1.44974,1.77839,1.66179,17.7626,-0.0129243,-0.873826,0.011307,6.1215,-190.675,-77.4926,555.773,0.435343,6.1215,4.457,1.809,1.686,,
1.52E+18,15.8035,0.143648,-0.86472,0.00229564,5.89882,-191.962,-77.8946,555.851,0.426462,5.89882,1.53891,1.78112,1.66927,17.7509,-0.0155,-0.885284,0.0122168,6.136,-190.123,-77.2377,555.773,0.436615,6.136,4.457,1.809,1.686,,
1.52E+18,15.7955,0.129068,-0.866773,-0.00098014,5.91453,-191.401,-77.6456,555.849,0.423807,5.91453,1.59535,1.84714,1.67221,17.738,-0.0202239,-0.886238,0.0130195,6.14256,-189.571,-76.9807,555.773,0.438015,6.14256,4.457,1.809,1.686,,
1.52E+18,15.7936,0.12824,-0.863553,0.0026845,5.93332,-190.837,-77.3816,555.846,0.427993,5.93332,1.69834,1.80623,1.67014,17.7245,-0.0209467,-0.882444,0.0136769,6.15136,-189.018,-76.7204,555.771,0.439186,6.15136,4.457,1.809,1.686,,
1.52E+18,15.7731,0.139545,-0.853977,0.0109785,5.93926,-190.296,-77.1166,555.844,0.436669,5.93926,1.37989,1.74595,1.6654,17.7117,-0.0202549,-0.871839,0.0148418,6.15599,-188.466,-76.4613,555.768,0.440729,6.15599,4.457,1.809,1.686,,
1.52E+18,15.7635,0.137494,-0.848036,0.0113194,5.95242,-189.739,-76.8578,555.841,0.437475,5.95242,1.52746,1.78445,1.66357,17.6997,-0.0183566,-0.866295,0.0164265,6.16084,-187.913,-76.1991,555.764,0.442792,6.16084,4.457,1.809,1.686,,
1.52E+18,15.7439,0.148119,-0.848558,0.0167274,5.95881,-189.194,-76.5936,555.838,0.443166,5.95881,1.73222,1.44184,1.65312,17.6887,-0.0119769,-0.86848,0.0173503,6.17842,-187.359,-75.9346,555.759,0.443996,6.17842,4.457,1.809,1.686,,
1.52E+18,15.7343,0.154621,-0.855257,0.0156683,5.97065,-188.637,-76.3354,555.836,0.441988,5.97065,1.6117,1.71642,1.66077,17.6807,0.00273315,-0.880276,0.0186266,6.20626,-186.803,-75.6685,555.753,0.445146,6.20626,4.457,1.809,1.686,,
1.52E+18,15.7316,0.16333,-0.870017,0.0150817,5.98664,-188.073,-76.073,555.835,0.441218,5.98664,1.61105,1.79723,1.66251,17.6777,0.0173222,-0.902907,0.0205593,6.25356,-186.242,-75.4011,555.746,0.44691,6.25356,4.457,1.809,1.686,,
1.52E+18,15.7201,0.160287,-0.891337,0.0118353,5.99427,-187.517,-75.8193,555.831,0.438226,5.99427,1.36111,1.80563,1.59327,17.6794,0.0246684,-0.928785,0.022082,6.28354,-185.679,-75.1321,555.74,0.448662,6.28354,4.457,1.809,1.686,,
1.52E+18,15.7413,0.184108,-0.915531,0.0171369,6.02309,-186.937,-75.5377,555.829,0.443093,6.02309,2.02253,1.73543,1.59788,17.6841,0.0462768,-0.958757,0.0234922,6.29713,-185.113,-74.8599,555.735,0.449693,6.29713,4.457,1.809,1.686,,
1.52E+18,15.7425,0.213904,-0.899512,0.0249222,6.03717,-186.38,-75.2594,555.824,0.450497,6.03717,1.71276,1.74766,1.62513,17.6889,0.0674547,-0.940017,0.0248051,6.30249,-184.549,-74.5886,555.73,0.450627,6.30249,4.457,1.809,1.686,,
1.52E+18,15.7355,0.227409,-0.844746,0.0238016,6.04406,-185.824,-74.9975,555.82,0.449172,6.04406,1.48398,1.75934,1.66791,17.6942,0.0864349,-0.879468,0.025713,6.30972,-183.984,-74.317,555.725,0.4514,6.30972,4.457,1.809,1.686,,
1.52E+18,15.7559,0.264838,-0.79556,0.0326956,6.06802,-185.252,-74.7059,555.814,0.457673,6.06802,1.77858,1.73172,1.61655,17.7019,0.110041,-0.824163,0.0267863,6.31633,-183.418,-74.0438,555.717,0.452165,6.31633,4.457,1.809,1.686,,
1.52E+18,15.7677,0.308223,-0.76202,0.0423989,6.08288,-184.693,-74.415,555.812,0.466893,6.08288,1.45775,1.70803,1.6524,17.7116,0.130809,-0.79374,0.0279684,6.32397,-182.851,-73.7752,555.708,0.452912,6.32397,4.457,1.809,1.686,,
1.52E+18,15.773,0.307427,-0.763788,0.0340846,6.09227,-184.127,-74.1542,555.811,0.458914,6.09227,1.24882,1.72112,1.63669,17.7229,0.142206,-0.805886,0.0284984,6.33196,-182.286,-73.5,555.698,0.453796,6.33196,4.457,1.809,1.686,,
1.52E+18,15.8044,0.326181,-0.814439,0.0341945,6.11755,-183.544,-73.8689,555.807,0.459016,6.11755,1.73183,1.78241,1.60928,17.7364,0.158905,-0.868196,0.0291273,6.34317,-181.718,-73.2236,555.689,0.454449,6.34317,4.457,1.809,1.686,,
1.52E+18,15.8209,0.325301,-0.884468,0.0230621,6.13133,-182.964,-73.6096,555.803,0.447709,6.13133,1.70645,1.80318,1.57961,17.7511,0.179783,-0.949385,0.0302108,6.35447,-181.148,-72.9451,555.683,0.455406,6.35447,4.457,1.809,1.686,,
1.52E+18,15.8091,0.367079,-0.929319,0.0366838,6.13067,-182.424,-73.32,555.8,0.461288,6.13067,1.81604,1.61613,1.63554,17.7643,0.200676,-0.998242,0.031405,6.36295,-180.578,-72.6639,555.68,0.456603,6.36295,4.457,1.809,1.686,,
1.52E+18,15.8095,0.432475,-0.92858,0.0593919,6.13698,-181.884,-73.0043,555.797,0.483968,6.13698,1.99679,1.76427,1.65393,17.776,0.22302,-0.994495,0.032192,6.37033,-180.009,-72.3828,555.676,0.457388,6.37033,4.457,1.809,1.686,,
1.52E+18,15.8585,0.476897,-0.894185,0.0641831,6.17529,-181.287,-72.6901,555.791,0.488515,6.17529,2.37909,1.76343,1.61923,17.7865,0.245407,-0.956083,0.0331947,6.37524,-179.439,-72.1052,555.67,0.458157,6.37524,4.457,1.809,1.686,,
1.52E+18,15.8733,0.470228,-0.872409,0.0463351,6.18801,-180.703,-72.4282,555.784,0.470965,6.18801,1.68672,1.74948,1.59868,17.7958,0.261215,-0.933007,0.0345307,6.3853,-178.869,-71.8247,555.663,0.459766,6.3853,4.457,1.809,1.686,,
1.52E+18,15.8861,0.439863,-0.875776,0.0233841,6.20005,-180.114,-72.1797,555.779,0.448818,6.20005,1.69842,1.75131,1.59556,17.8038,0.271374,-0.938529,0.0356986,6.38841,-178.301,-71.54,555.657,0.461695,6.38841,4.457,1.809,1.686,,
1.52E+18,15.9108,0.410843,-0.892689,0.00722961,6.21984,-179.514,-71.9192,555.775,0.433719,6.21984,1.88081,1.7827,1.5898,17.8106,0.279835,-0.959094,0.0365481,6.396,-177.734,-71.2508,555.653,0.463574,6.396,4.457,1.809,1.686,,
1.52E+18,15.9268,0.391932,-0.909795,0.000709226,6.2349,-178.925,-71.6502,555.772,0.428338,6.2349,1.88041,1.76241,1.59557,17.8155,0.282868,-0.978376,0.0374755,6.39622,-177.165,-70.9645,555.652,0.465613,6.39622,4.457,1.809,1.686,,
1.52E+18,15.922,0.387613,-0.918588,0.00453306,6.23738,-178.361,-71.3732,555.768,0.433431,6.23738,1.55315,1.80353,1.64908,17.8185,0.287292,-0.986063,0.0386722,6.40043,-176.598,-70.674,555.65,0.46807,6.40043,4.457,1.809,1.686,,
1.52E+18,15.92,0.394688,-0.919347,0.0119222,6.24221,-177.796,-71.0878,555.764,0.441824,6.24221,1.60125,1.79158,1.67571,17.8201,0.295808,-0.98416,0.0400609,6.40307,-176.031,-70.3842,555.647,0.470441,6.40307,4.457,1.809,1.686,,
1.52E+18,15.9254,0.40032,-0.917439,0.0181255,6.25402,-177.222,-70.7985,555.762,0.449056,6.25402,1.71705,1.8582,1.60559,17.8206,0.302956,-0.98228,0.0417958,6.40972,-175.462,-70.0938,555.646,0.473185,6.40972,4.457,1.809,1.686,,
1.52E+18,15.9625,0.418463,-0.919132,0.0297543,6.28496,-176.623,-70.4829,555.76,0.461735,6.28496,2.26618,1.83731,1.60158,17.821,0.312191,-0.984189,0.0440711,6.41678,-174.894,-69.7999,555.644,0.476497,6.41678,4.457,1.809,1.686,,
1.52E+18,15.9932,0.444257,-0.915304,0.0431338,6.31129,-176.034,-70.1619,555.757,0.476227,6.31129,2.23381,1.86954,1.61097,17.821,0.31913,-0.980246,0.0460186,6.40993,-174.326,-69.5069,555.641,0.479545,6.40993,4.457,1.809,1.686,,
1.52E+18,16.0215,0.47612,-0.912624,0.0576112,6.33533,-175.45,-69.8332,555.753,0.491932,6.33533,2.26449,1.80882,1.63044,17.82,0.327853,-0.974587,0.0494185,6.41058,-173.76,-69.2096,555.64,0.484155,6.41058,4.457,1.809,1.686,,
1.52E+18,16.0259,0.473443,-0.911928,0.0546714,6.34216,-174.877,-69.5401,555.751,0.49054,6.34216,1.82377,1.83719,1.60648,17.818,0.335266,-0.971153,0.0529267,6.3994,-173.197,-68.9076,555.641,0.489188,6.3994,4.457,1.809,1.686,,
1.52E+18,16.0326,0.476029,-0.90523,0.054656,6.35094,-174.304,-69.2389,555.747,0.492123,6.35094,1.89755,1.80543,1.60988,17.8136,0.339492,-0.958539,0.0564104,6.39404,-172.635,-68.6071,555.643,0.494256,6.39404,4.457,1.809,1.686,,
1.52E+18,16.0263,0.46431,-0.891056,0.0476435,6.35103,-173.736,-68.9547,555.743,0.48678,6.35103,1.73857,1.7144,1.60783,17.8081,0.350972,-0.936396,0.0584874,6.38655,-172.077,-68.2989,555.645,0.497977,6.38655,4.457,1.809,1.686,,
1.52E+18,16.0424,0.549932,-0.871265,0.0861048,6.36687,-173.188,-68.5791,555.741,0.526501,6.36687,2.20438,1.70185,1.67747,17.8021,0.369105,-0.907902,0.0606102,6.39606,-171.522,-67.9917,555.648,0.501359,6.39606,4.457,1.809,1.686,,
1.52E+18,16.076,0.544087,-0.851605,0.072026,6.39113,-172.587,-68.2754,555.737,0.51381,6.39113,2.38944,1.75242,1.66388,17.7957,0.388013,-0.881326,0.0639532,6.39114,-170.968,-67.6806,555.652,0.506095,6.39114,4.457,1.809,1.686,,
1.52E+18,16.0884,0.599196,-0.832646,0.0919421,6.40218,-172.033,-67.9224,555.734,0.535261,6.40218,2.13656,1.75912,1.64268,17.7903,0.406271,-0.853526,0.0679085,6.40195,-170.414,-67.3661,555.655,0.511571,6.40195,4.457,1.809,1.686,,
1.52E+18,16.0984,0.637392,-0.822438,0.0999149,6.41134,-171.475,-67.5837,555.73,0.544882,6.41134,1.91465,1.75371,1.62869,17.7844,0.424078,-0.833185,0.0717937,6.39881,-169.863,-67.0501,555.66,0.517091,6.39881,4.457,1.809,1.686,,
1.52E+18,16.0804,0.645809,-0.819817,0.0950397,6.40131,-170.931,-67.2767,555.726,0.541982,6.40131,1.45698,1.72284,1.62178,17.7765,0.438148,-0.820251,0.0756255,6.38562,-169.313,-66.7305,555.667,0.522892,6.38562,4.457,1.809,1.686,,
1.52E+18,16.0862,0.643243,-0.816129,0.084986,6.40528,-170.363,-66.9658,555.727,0.534083,6.40528,1.6969,1.73753,1.70695,17.767,0.453664,-0.812256,0.0805522,6.37973,-168.768,-66.4065,555.673,0.530011,6.37973,4.457,1.809,1.686,,
1.52E+18,16.085,0.687513,-0.815271,0.100372,6.40803,-169.824,-66.6131,555.729,0.551697,6.40803,1.7712,1.79755,1.70418,17.7556,0.473708,-0.808872,0.0857307,6.37068,-168.228,-66.0765,555.677,0.537432,6.37068,4.457,1.809,1.686,,
1.52E+18,16.0857,0.742714,-0.818433,0.119256,6.41283,-169.289,-66.2456,555.73,0.573001,6.41283,1.8792,1.87599,1.70811,17.7426,0.497314,-0.80849,0.0912009,6.3753,-167.693,-65.7395,555.682,0.545343,6.3753,4.457,1.809,1.686,,
1.52E+18,16.0939,0.719597,-0.821022,0.093636,6.41842,-168.71,-65.9453,555.731,0.549626,6.41842,1.86246,1.77382,1.70804,17.7292,0.526224,-0.81072,0.0959942,6.38188,-167.158,-65.3985,555.687,0.552355,6.38188,4.457,1.809,1.686,,
1.52E+18,16.0754,0.705974,-0.819086,0.0742431,6.40786,-168.155,-65.6545,555.736,0.53196,6.40786,1.47068,1.75937,1.47136,17.7153,0.564214,-0.813148,0.100165,6.38331,-166.623,-65.0567,555.689,0.558206,6.38331,4.457,1.809,1.686,,
1.52E+18,16.0509,0.717116,-0.816128,0.0672966,6.39711,-167.612,-65.3486,555.738,0.526328,6.39711,1.41996,1.76943,1.69835,17.6992,0.610524,-0.809706,0.10478,6.38103,-166.088,-64.7136,555.693,0.564077,6.38103,4.457,1.809,1.686,,
1.52E+18,16.0366,0.782045,-0.814703,0.0859764,6.39495,-167.082,-64.9932,555.74,0.546058,6.39495,1.78032,1.62023,1.69231,17.6816,0.662924,-0.807885,0.109189,6.37364,-165.556,-64.3694,555.696,0.569485,6.37364,4.457,1.809,1.686,,
1.52E+18,16.0073,0.902766,-0.812699,0.129617,6.38774,-166.59,-64.5937,555.743,0.590786,6.38774,1.91974,1.69683,1.68226,17.6624,0.717456,-0.80534,0.113298,6.37143,-165.026,-64.023,555.699,0.574616,6.37143,4.457,1.809,1.686,,
1.52E+18,16.0101,0.967354,-0.807107,0.140555,6.39724,-166.051,-64.2202,555.745,0.603438,6.39724,1.95826,1.84108,1.68232,17.6423,0.761179,-0.800334,0.116498,6.37156,-164.499,-63.6759,555.701,0.579426,6.37156,4.457,1.809,1.686,,
1.52E+18,15.9932,0.974655,-0.804214,0.121844,6.3917,-165.503,-63.9039,555.746,0.586484,6.3917,1.56737,1.85564,1.68151,17.6217,0.807677,-0.797693,0.118942,6.37314,-163.973,-63.3236,555.704,0.583553,6.37314,4.457,1.809,1.686,,
1.52E+18,15.9961,0.988736,-0.80165,0.107371,6.39918,-164.942,-63.5728,555.747,0.573732,6.39918,1.93521,1.81478,1.68768,17.6018,0.85599,-0.793893,0.120965,6.37553,-163.449,-62.9695,555.708,0.58724,6.37553,4.457,1.809,1.686,,
1.52E+18,15.9578,1.08352,-0.794842,0.141469,6.38513,-164.46,-63.1798,555.748,0.610049,6.38513,1.88486,1.76242,1.69131,17.5829,0.898103,-0.784038,0.123069,6.3733,-162.927,-62.6116,555.71,0.591508,6.3733,4.457,1.809,1.686,,
1.52E+18,15.9227,1.1374,-0.794149,0.148233,6.37046,-163.957,-62.8232,555.751,0.618915,6.37046,1.88776,1.7643,1.64961,17.5646,0.940602,-0.785426,0.125788,6.37562,-162.405,-62.2543,555.712,0.596282,6.37562,4.457,1.809,1.686,,
1.52E+18,15.8822,1.2516,-0.804144,0.182388,6.35861,-163.486,-62.4153,555.755,0.655094,6.35861,1.93312,1.91975,1.63735,17.5458,0.984997,-0.799513,0.128027,6.37254,-161.884,-61.8957,555.714,0.600508,6.37254,4.457,1.809,1.686,,
1.52E+18,15.8626,1.20635,-0.825929,0.130397,6.34801,-162.924,-62.1376,555.755,0.605152,6.34801,1.55732,1.75601,1.57781,17.5284,1.02684,-0.821605,0.129509,6.37156,-161.361,-61.5362,555.717,0.604013,6.37156,4.457,1.809,1.686,,
1.52E+18,15.8611,1.22694,-0.839172,0.117377,6.35307,-162.379,-61.7925,555.758,0.594265,6.35307,1.92166,1.73205,1.54777,17.5112,1.07522,-0.836016,0.131322,6.3698,-160.843,-61.1702,555.721,0.607981,6.3698,4.457,1.809,1.686,,
1.52E+18,15.7868,1.33204,-0.844216,0.152903,6.32144,-161.937,-61.4056,555.758,0.63187,6.32144,2.36491,1.72893,1.61755,17.4939,1.12247,-0.83689,0.132448,6.37134,-160.326,-60.8053,555.724,0.611192,6.37134,4.457,1.809,1.686,,
1.52E+18,15.7497,1.35676,-0.812237,0.144347,6.30826,-161.431,-61.0635,555.764,0.625995,6.30826,1.95332,1.52801,1.6365,17.4766,1.15812,-0.803843,0.132767,6.37384,-159.809,-60.44,555.727,0.614156,6.37384,4.457,1.809,1.686,,
1.52E+18,15.7328,1.30527,-0.759818,0.106266,6.30245,-160.882,-60.7619,555.763,0.591637,6.30245,1.56166,1.77507,1.64337,17.4608,1.17426,-0.745252,0.132485,6.37845,-159.293,-60.0721,555.728,0.617435,6.37845,4.457,1.809,1.686,,
1.52E+18,15.6667,1.36398,-0.730323,0.128737,6.27563,-160.426,-60.3908,555.762,0.617474,6.27563,2.22155,2.10106,1.6113,17.4477,1.19741,-0.710384,0.132381,6.37866,-158.775,-59.7022,555.727,0.620682,6.37866,4.457,1.809,1.686,,
1.52E+18,15.6346,1.2992,-0.758217,0.0885041,6.25788,-159.892,-60.1078,555.764,0.580814,6.25788,1.64531,1.79996,1.60285,17.4417,1.21211,-0.750961,0.131026,6.37826,-158.259,-59.3311,555.721,0.622844,6.37826,4.457,1.809,1.686,,
1.52E+18,15.6297,1.31006,-0.85958,0.0914708,6.26389,-159.373,-59.7438,555.769,0.587474,6.26389,1.68126,1.81984,1.5457,17.4405,1.22508,-0.87577,0.129086,6.38302,-157.74,-58.9576,555.715,0.624791,6.38302,4.457,1.809,1.686,,
1.52E+18,15.6169,1.35267,-0.967521,0.105958,6.26459,-158.872,-59.3649,555.772,0.604883,6.26459,2.00037,1.99044,1.58884,17.44,1.2493,-1.0017,0.12757,6.38485,-157.222,-58.5842,555.713,0.626355,6.38485,4.457,1.809,1.686,,
1.52E+18,15.6048,1.33489,-1.04115,0.0929867,6.26156,-158.349,-59.0288,555.772,0.595487,6.26156,1.89917,1.88895,1.60115,17.4421,1.25633,-1.0794,0.124503,6.38925,-156.701,-58.2135,555.718,0.626965,6.38925,4.457,1.809,1.686,,
1.52E+18,15.5957,1.46403,-1.02007,0.165935,6.26772,-157.911,-58.5425,555.77,0.67342,6.26772,2.21352,1.99752,1.60133,17.4489,1.23764,-1.05162,0.120385,6.39238,-156.181,-57.8406,555.722,0.627784,6.39238,4.457,1.809,1.686,,
1.52E+18,15.5962,1.37342,-0.927852,0.126239,6.2629,-157.377,-58.2273,555.767,0.639963,6.2629,1.43537,1.78243,1.66232,17.4597,1.19888,-0.948014,0.115649,6.39227,-155.669,-57.4645,555.718,0.629087,6.39227,4.457,1.809,1.686,,
1.52E+18,15.6053,1.27531,-0.863651,0.0913565,6.26024,-156.839,-57.9073,555.769,0.611704,6.26024,1.43158,1.81104,1.63003,17.474,1.15324,-0.882911,0.11056,6.39684,-155.158,-57.0854,555.711,0.630482,6.39684,4.457,1.809,1.686,,
1.52E+18,15.6159,1.18996,-0.87179,0.0664448,6.25924,-156.307,-57.579,555.77,0.592932,6.25924,1.43237,1.74108,1.63585,17.4926,1.11208,-0.899067,0.106186,6.40185,-154.646,-56.7048,555.704,0.632261,6.40185,4.457,1.809,1.686,,
1.52E+18,15.6161,1.18495,-0.947881,0.0823564,6.25585,-155.82,-57.1933,555.772,0.614307,6.25585,1.87881,1.77603,1.6046,17.5133,1.07608,-0.989433,0.102764,6.40416,-154.13,-56.3263,555.701,0.634465,6.40416,4.457,1.809,1.686,,
1.52E+18,15.5796,1.12375,-1.02598,0.0702488,6.22734,-155.337,-56.8695,555.772,0.607714,6.22734,1.97215,1.7511,1.59328,17.5315,1.03794,-1.07356,0.0994434,6.4074,-153.616,-55.9453,555.702,0.636801,6.4074,4.457,1.809,1.686,,
1.52E+18,15.5804,1.08402,-1.04383,0.0721777,6.2263,-154.835,-56.5005,555.772,0.615497,6.2263,1.89643,1.84987,1.60418,17.5469,0.993782,-1.09076,0.0959006,6.41032,-153.105,-55.5624,555.704,0.639133,6.41032,4.457,1.809,1.686,,
1.52E+18,15.5943,1.10029,-1.00556,0.102256,6.2383,-154.351,-56.0715,555.767,0.651489,6.2383,2.0214,1.74687,1.61006,17.5588,0.949368,-1.04259,0.0928962,6.40874,-152.597,-55.176,555.704,0.641943,6.40874,4.457,1.809,1.686,,
1.52E+18,15.5855,1.15081,-0.942061,0.145992,6.23828,-153.906,-55.6202,555.765,0.701248,6.23828,2.02039,1.96859,1.66125,17.5673,0.903355,-0.973257,0.0896928,6.41254,-152.092,-54.7871,555.701,0.644619,6.41254,4.457,1.809,1.686,,
1.52E+18,15.5743,1.19521,-0.906916,0.17508,6.24037,-153.455,-55.1771,555.762,0.735884,6.24037,2.13025,1.95676,1.61894,17.5727,0.861795,-0.936533,0.0863656,6.41596,-151.586,-54.3981,555.696,0.646756,6.41596,4.457,1.809,1.686,,
1.52E+18,15.5702,1.20919,-0.915128,0.177048,6.24726,-152.975,-54.7606,555.761,0.742726,6.24726,2.10178,2.00292,1.60614,17.5765,0.825531,-0.953168,0.0836376,6.42429,-151.076,-54.0109,555.687,0.648916,6.42429,4.457,1.809,1.686,,
1.52E+18,15.5409,1.21715,-0.947866,0.174314,6.23796,-152.511,-54.3638,555.761,0.744622,6.23796,2.37302,1.8013,1.63004,17.5765,0.796193,-0.993234,0.0814053,6.42632,-150.57,-53.6208,555.683,0.651384,6.42632,4.457,1.809,1.686,,
1.52E+18,15.4742,1.06417,-0.993086,0.0910943,6.2322,-151.937,-54.0785,555.76,0.666298,6.2322,1.95277,1.79137,1.55254,17.5738,0.766172,-1.03359,0.0791165,6.4304,-150.014,-53.1878,555.688,0.654068,6.4304,4.457,1.809,1.686,,
1.52E+18,15.5567,0.978765,-1.0031,0.0454547,6.24909,-151.373,-53.7356,555.76,0.624544,6.24909,1.64089,1.79961,1.5252,17.5681,0.735368,-1.04054,0.0769175,6.43148,-149.556,-52.8399,555.693,0.655768,6.43148,4.457,1.809,1.686,,
1.52E+18,15.4851,0.882739,-0.985123,0.0162494,6.26365,-150.823,-53.3809,555.755,0.600793,6.26365,1.75705,1.40946,1.5929,17.5616,0.695799,-1.01439,0.0744232,6.43569,-148.988,-52.3923,555.69,0.658668,6.43569,4.457,1.809,1.686,,
1.52E+18,15.4821,0.743175,-0.948936,-0.029262,6.2684,-150.259,-53.0722,555.755,0.560416,6.2684,1.33041,1.93335,1.65073,17.5548,0.649591,-0.972167,0.071236,6.43857,-148.485,-51.9986,555.689,0.660538,6.43857,4.457,1.809,1.686,,
1.52E+18,15.5959,0.789681,-0.929952,0.0227549,6.30099,-149.763,-52.6,555.753,0.616647,6.30099,2.17703,1.83722,1.62801,17.549,0.613921,-0.950412,0.0688013,6.44251,-148.047,-51.6539,555.69,0.662301,6.44251,4.457,1.809,1.686,,
1.52E+18,15.5026,0.643212,-0.929363,-0.0273149,6.28803,-149.216,-52.3158,555.753,0.571098,6.28803,2.5706,1.92625,1.61364,17.5448,0.585081,-0.949549,0.0670089,6.44308,-147.497,-51.2145,555.686,0.665054,6.44308,4.457,1.809,1.686,,
1.52E+18,15.4779,0.754531,-0.93844,0.0546169,6.29022,-148.789,-51.8177,555.754,0.656559,6.29022,2.01672,1.84648,1.61551,17.5419,0.564654,-0.960829,0.0653397,6.44294,-146.98,-50.8065,555.686,0.666952,6.44294,4.457,1.809,1.686,,
1.52E+18,15.5311,0.77627,-0.944808,0.0727409,6.33001,-148.256,-51.3695,555.753,0.67739,6.33001,2.22615,1.79356,1.6323,17.5415,0.555453,-0.971653,0.064357,6.44984,-146.477,-50.4094,555.682,0.668699,6.44984,4.457,1.809,1.686,,
1.52E+18,15.5371,0.72482,-0.916763,0.0526502,6.33823,-147.225,-50.6094,555.751,0.662575,6.33823,1.86638,1.72087,1.62175,17.5464,0.538791,-0.938094,0.0632722,6.45273,-145.472,-49.612,555.681,0.672862,6.45273,4.457,1.809,1.686,,
1.52E+18,15.5431,0.907085,-0.886165,0.141693,6.34688,-146.831,-50.0548,555.75,0.754461,6.34688,2.26347,2.46107,1.68853,17.5519,0.532859,-0.908078,0.0634107,6.45266,-144.973,-49.2067,555.675,0.675835,6.45266,4.457,1.809,1.686,,
1.52E+18,15.5696,0.855329,-0.870921,0.104417,6.35927,-146.288,-49.6872,555.749,0.719597,6.35927,2.0764,1.80785,1.66204,17.5605,0.526795,-0.891921,0.0638913,6.45669,-144.474,-48.8075,555.673,0.678738,6.45669,4.457,1.809,1.686,,
1.52E+18,15.5852,0.732008,-0.870071,0.0389986,6.35789,-145.715,-49.3821,555.75,0.656651,6.35789,1.62311,1.95107,1.64512,17.5713,0.516635,-0.897408,0.0630015,6.45186,-143.972,-48.4085,555.668,0.680355,6.45186,4.457,1.809,1.686,,
1.52E+18,15.6156,0.713815,-0.883584,0.0341834,6.36194,-145.206,-48.9905,555.748,0.654358,6.36194,1.94822,1.83134,1.55244,17.584,0.507794,-0.913584,0.0617562,6.4414,-143.485,-48.0151,555.665,0.681666,6.4414,4.457,1.809,1.686,,
1.52E+18,15.5999,0.749266,-0.894513,0.0574077,6.35793,-144.741,-48.5627,555.745,0.680079,6.35793,2.5385,2.17195,1.59973,17.5961,0.507958,-0.922991,0.0601592,6.44227,-142.98,-47.5954,555.664,0.682593,6.44227,4.457,1.809,1.686,,
1.52E+18,15.6027,0.819213,-0.90527,0.0929741,6.34751,-144.307,-48.1167,555.744,0.717948,6.34751,2.77684,2.22983,1.59098,17.6074,0.505303,-0.931468,0.0583399,6.43479,-142.499,-47.1991,555.665,0.683098,6.43479,4.457,1.809,1.686,,
1.52E+18,15.5904,0.81621,-0.916394,0.0870063,6.34708,-143.816,-47.7142,555.741,0.71444,6.34708,2.15338,2.00143,1.63759,17.6178,0.491784,-0.93964,0.0555618,6.43674,-141.985,-46.7873,555.666,0.682797,6.43674,4.457,1.809,1.686,,
1.52E+18,15.6081,0.902536,-0.917656,0.124637,6.35905,-143.367,-47.2303,555.738,0.754527,6.35905,2.17492,2.20791,1.62979,17.6257,0.476735,-0.936688,0.0511038,6.43346,-141.486,-46.3866,555.666,0.68081,6.43346,4.457,1.809,1.686,,
1.52E+18,15.5951,1.00019,-0.915311,0.161154,6.34562,-142.958,-46.7647,555.737,0.793282,6.34562,2.5886,2.07039,1.604,17.6305,0.466824,-0.926901,0.0472316,6.43899,-141.002,-45.993,555.67,0.679184,6.43899,4.457,1.809,1.686,,
1.52E+18,15.5648,0.984069,-0.911172,0.135837,6.33701,-142.473,-46.3745,555.735,0.770571,6.33701,2.58936,2.09734,1.60607,17.6312,0.453937,-0.913241,0.0455075,6.42568,-140.495,-45.5766,555.676,0.680077,6.42568,4.457,1.809,1.686,,
1.52E+18,15.5839,0.829657,-0.90042,0.0423658,6.34154,-141.874,-46.0705,555.737,0.67972,6.34154,2.21487,1.71124,1.67906,17.6272,0.433813,-0.900167,0.0442308,6.40871,-139.997,-45.1732,555.681,0.68141,6.40871,4.457,1.809,1.686,,
1.52E+18,15.5876,0.734855,-0.888944,-0.00406466,6.34216,-141.327,-45.7276,555.738,0.635938,6.34216,2.15592,1.89789,1.67153,17.6192,0.410052,-0.884695,0.0425895,6.40468,-139.504,-44.7753,555.686,0.682407,6.40468,4.457,1.809,1.686,,
1.52E+18,15.5905,0.637461,-0.886113,-0.0418346,6.3491,-140.774,-45.3815,555.74,0.600811,6.3491,2.01244,1.77382,1.64713,17.6074,0.382553,-0.878885,0.040793,6.39352,-139.007,-44.3772,555.692,0.683244,6.39352,4.457,1.809,1.686,,
1.52E+18,15.5795,0.550357,-0.885076,-0.0654336,6.34114,-140.25,-45.0415,555.743,0.579874,6.34114,1.96332,1.75947,1.6456,17.5915,0.356807,-0.875162,0.0400191,6.39562,-138.527,-43.9865,555.699,0.685139,6.39562,4.457,1.809,1.686,,
1.52E+18,15.5508,0.569739,-0.881783,-0.028572,6.34478,-139.777,-44.604,555.743,0.61944,6.34478,2.1166,1.58642,1.67516,17.5727,0.333607,-0.863371,0.0399664,6.39461,-138.023,-43.5721,555.707,0.687793,6.39461,4.457,1.809,1.686,,
1.52E+18,15.5614,0.517893,-0.869327,-0.032955,6.35249,-139.254,-44.2209,555.745,0.61751,6.35249,1.88075,1.80977,1.63553,17.5517,0.311639,-0.842317,0.0396646,6.38929,-137.545,-43.18,555.717,0.689919,6.38929,4.457,1.809,1.686,,
1.52E+18,15.5423,0.520014,-0.847143,-0.00782085,6.3612,-138.762,-43.7897,555.749,0.645154,6.3612,2.0755,1.89336,1.70178,17.5293,0.287622,-0.815076,0.03858,6.38172,-137.042,-42.7673,555.725,0.691305,6.38172,4.457,1.809,1.686,,
1.52E+18,15.5331,0.441822,-0.823749,-0.024759,6.36717,-138.229,-43.4225,555.753,0.630967,6.36717,1.77133,1.88337,1.69032,17.5075,0.26071,-0.791896,0.0376174,6.37614,-136.554,-42.3624,555.726,0.693064,6.37614,4.457,1.809,1.686,,
1.52E+18,15.5567,0.422017,-0.808777,-0.0110256,6.37906,-137.719,-43.0028,555.755,0.64716,6.37906,1.40988,1.78013,1.66958,17.4863,0.23952,-0.774959,0.0369821,6.37779,-136.08,-41.9671,555.731,0.694887,6.37779,4.457,1.809,1.686,,
1.52E+18,15.553,0.491218,-0.803139,0.0435459,6.3918,-137.259,-42.5117,555.759,0.704003,6.3918,1.82669,1.7493,1.64018,17.467,0.226208,-0.768044,0.0363974,6.37435,-135.585,-41.5469,555.736,0.696586,6.37435,4.457,1.809,1.686,,
1.52E+18,15.5379,0.435666,-0.803129,0.0250871,6.39686,-136.737,-42.1312,555.763,0.687643,6.39686,1.77668,1.73812,1.6357,17.4493,0.214225,-0.769251,0.0360558,6.37442,-135.094,-41.1302,555.74,0.698354,6.37442,4.457,1.809,1.686,,
1.52E+18,15.5568,0.448235,-0.799745,0.0413661,6.4079,-136.246,-41.6902,555.766,0.705892,6.4079,1.73146,1.85543,1.6403,17.4319,0.202117,-0.766784,0.0359585,6.37401,-134.618,-40.7278,555.743,0.700258,6.37401,4.457,1.809,1.686,,
1.52E+18,15.5904,0.452535,-0.791439,0.0494072,6.43451,-135.732,-41.2399,555.769,0.715923,6.43451,1.96003,1.76887,1.63082,17.4159,0.191074,-0.757843,0.0357421,6.37143,-134.136,-40.3169,555.747,0.70204,6.37143,4.457,1.809,1.686,,
1.52E+18,15.5781,0.567469,-0.779203,0.1108,6.4222,-135.336,-40.7428,555.771,0.779145,6.4222,2.05912,1.87477,1.63965,17.4006,0.180526,-0.742105,0.0352064,6.37002,-133.666,-39.9173,555.751,0.703325,6.37002,4.457,1.809,1.686,,
1.52E+18,15.5636,0.520339,-0.768094,0.0792207,6.4254,-134.818,-40.3532,555.772,0.749445,6.4254,1.60301,1.77958,1.63156,17.3862,0.174269,-0.724566,0.0351188,6.37151,-133.174,-39.4924,555.758,0.705107,6.37151,4.457,1.809,1.686,,
1.52E+18,15.5794,0.493542,-0.757069,0.0598009,6.43864,-134.299,-39.9379,555.771,0.73177,6.43864,1.79372,1.72545,1.623,17.3744,0.168372,-0.71062,0.0352813,6.36977,-132.691,-39.075,555.761,0.706998,6.36977,4.457,1.809,1.686,,
1.52E+18,15.5685,0.431548,-0.730619,0.0302144,6.42747,-133.791,-39.5679,555.776,0.704304,6.42747,1.72797,1.37562,1.73234,17.3636,0.152571,-0.682579,0.0343651,6.37479,-132.214,-38.6655,555.765,0.708156,6.37479,4.457,1.809,1.686,,
1.52E+18,15.5859,0.361767,-0.699056,0.00424616,6.42499,-133.273,-39.189,555.781,0.680894,6.42499,1.52363,1.76082,1.65165,17.3553,0.129369,-0.650462,0.0332098,6.38205,-131.747,-38.2623,555.77,0.70953,6.38205,4.457,1.809,1.686,,
1.52E+18,15.6028,0.341769,-0.67313,-0.00658307,6.44594,-132.741,-38.7747,555.784,0.670833,6.44594,1.94774,1.74389,1.63023,17.351,0.143747,-0.626991,0.0338383,6.39396,-131.254,-37.8333,555.768,0.711101,6.39396,4.457,1.809,1.686,,
1.52E+18,15.6232,0.314193,-0.680823,-0.0157454,6.45305,-132.222,-38.3737,555.788,0.662544,6.45305,1.66891,1.76666,1.63333,17.3517,0.153794,-0.642399,0.0337759,6.38681,-130.776,-37.4141,555.767,0.711951,6.38681,4.457,1.809,1.686,,
1.52E+18,15.6252,0.300289,-0.721325,-0.0100248,6.44795,-131.737,-37.9648,555.79,0.669736,6.44795,1.54607,1.74009,1.52159,17.3551,0.150875,-0.692944,0.0336536,6.38135,-130.298,-36.9938,555.766,0.713188,6.38135,4.457,1.809,1.686,,
1.52E+18,15.6606,0.346597,-0.8032,0.0128169,6.46207,-131.246,-37.5115,555.799,0.692129,6.46207,1.81677,1.74854,1.54374,17.3618,0.173387,-0.789531,0.0358545,6.38018,-129.814,-36.5777,555.773,0.714922,6.38018,4.457,1.809,1.686,,
1.52E+18,15.6805,0.344721,-0.882592,0.0122597,6.4532,-130.759,-37.109,555.803,0.692085,6.4532,1.65841,1.77399,1.62583,17.371,0.179189,-0.88246,0.0370979,6.37743,-129.341,-36.1752,555.772,0.716801,6.37743,4.457,1.809,1.686,,
1.52E+18,15.681,0.324649,-0.920185,0.0254659,6.454,-130.284,-36.6722,555.802,0.708866,6.454,1.87554,1.75087,1.6103,17.3812,0.141707,-0.918305,0.0345796,6.38423,-128.85,-35.7407,555.777,0.717913,6.38423,4.457,1.809,1.686,,
1.52E+18,15.7165,0.303797,-0.896654,0.0293087,6.45386,-129.8,-36.2464,555.803,0.715354,6.45386,1.94589,1.73614,1.69047,17.3924,0.124683,-0.888445,0.0327742,6.39442,-128.39,-35.3235,555.782,0.718734,6.39442,4.457,1.809,1.686,,
1.52E+18,15.7014,0.319966,-0.867738,0.0373648,6.44265,-129.334,-35.8262,555.805,0.724134,6.44265,1.62009,1.74437,1.63146,17.4043,0.136332,-0.854619,0.033553,6.40047,-127.9,-34.8887,555.785,0.720155,6.40047,4.457,1.809,1.686,,
1.52E+18,15.7075,0.342048,-0.871214,0.0431899,6.43472,-128.864,-35.4046,555.807,0.730191,6.43472,1.65421,1.74846,1.63733,17.4162,0.151537,-0.85885,0.03537,6.40146,-127.422,-34.4684,555.788,0.722153,6.40146,4.457,1.809,1.686,,
1.52E+18,15.7218,0.34294,-0.92435,0.0376265,6.42376,-128.385,-35.0018,555.811,0.724929,6.42376,1.60384,1.79326,1.55014,17.4271,0.161605,-0.923276,0.0367934,6.40136,-126.952,-34.0603,555.787,0.723936,6.40136,4.457,1.809,1.686,,
1.52E+18,15.688,0.344444,-1.00514,0.0387738,6.40646,-127.924,-34.5954,555.812,0.727184,6.40646,1.4496,1.71666,1.53101,17.4354,0.163193,-1.00773,0.0376108,6.40772,-126.46,-33.6255,555.793,0.725974,6.40772,4.457,1.809,1.686,,
1.52E+18,15.722,0.3648,-1.06286,0.0474013,6.41457,-127.446,-34.1503,555.815,0.736961,6.41457,1.95426,1.75958,1.60259,17.439,0.17339,-1.0701,0.0390648,6.40803,-126,-33.2057,555.797,0.728655,6.40803,4.457,1.809,1.686,,
1.52E+18,15.6945,0.394978,-1.07172,0.0580497,6.40721,-126.991,-33.7153,555.818,0.748587,6.40721,1.56828,1.81705,1.61271,17.438,0.187447,-1.0722,0.0409082,6.40101,-125.515,-32.7648,555.806,0.731478,6.40101,4.457,1.809,1.686,,
1.52E+18,15.699,0.378356,-1.03142,0.0439095,6.40924,-126.496,-33.3032,555.818,0.735598,6.40924,1.79549,1.74826,1.60509,17.4331,0.198573,-1.01726,0.0432184,6.39766,-125.045,-32.3356,555.815,0.734874,6.39766,4.457,1.809,1.686,,
1.52E+18,15.6761,0.386223,-0.976969,0.043737,6.39632,-126.034,-32.8892,555.819,0.736443,6.39632,1.70881,1.46581,1.68228,17.4253,0.213875,-0.950079,0.0457645,6.40427,-124.578,-31.9047,555.822,0.738361,6.40427,4.457,1.809,1.686,,
1.52E+18,15.6632,0.413897,-0.96016,0.0522121,6.39019,-125.577,-32.4543,555.821,0.745792,6.39019,1.95768,1.95825,1.64122,17.4174,0.235455,-0.926913,0.0490099,6.40679,-124.113,-31.4698,555.827,0.742447,6.40679,4.457,1.809,1.686,,
1.52E+18,15.6881,0.425655,-0.967182,0.0454775,6.40904,-125.073,-32.0144,555.826,0.739262,6.40904,2.20052,1.90005,1.58709,17.41,0.265279,-0.93731,0.0540888,6.41965,-123.646,-31.0364,555.831,0.747736,6.41965,4.457,1.809,1.686,,
1.52E+18,15.6704,0.422947,-0.975488,0.0355109,6.40076,-124.594,-31.6081,555.83,0.729736,6.40076,1.43909,1.74989,1.65811,17.4012,0.292788,-0.943197,0.0581998,6.4194,-123.18,-30.6006,555.837,0.752279,6.4194,4.457,1.809,1.686,,
1.52E+18,15.6776,0.409183,-0.972945,0.0260418,6.39816,-124.109,-31.197,555.833,0.72133,6.39816,1.63027,1.85653,1.65105,17.3917,0.311154,-0.935399,0.0609105,6.41759,-122.73,-30.1738,555.845,0.756034,6.41759,4.457,1.809,1.686,,
1.52E+18,15.6529,0.410319,-0.958835,0.0293067,6.39785,-123.637,-30.7662,555.836,0.726153,6.39785,1.689,1.8269,1.61376,17.3812,0.326369,-0.918009,0.0644939,6.4063,-122.258,-29.7209,555.85,0.761142,6.4063,4.457,1.809,1.686,,
1.52E+18,15.6599,0.411245,-0.937149,0.034317,6.41436,-123.15,-30.3147,555.842,0.733029,6.41436,2.17788,1.84287,1.68104,17.3713,0.335356,-0.899035,0.0680085,6.40142,-121.791,-29.2716,555.851,0.766481,6.40142,4.457,1.809,1.686,,
1.52E+18,15.7081,0.454321,-0.929115,0.057912,6.43999,-122.677,-29.8218,555.847,0.758338,6.43999,2.54198,1.84556,1.67441,17.364,0.347433,-0.894337,0.0706925,6.4094,-121.342,-28.8359,555.854,0.770869,6.4094,4.457,1.809,1.686,,
1.52E+18,15.7105,0.468637,-0.950524,0.0599522,6.44105,-122.209,-29.3804,555.851,0.761565,6.44105,1.85397,1.82393,1.58457,17.3611,0.371619,-0.916242,0.073649,6.4183,-120.885,-28.3887,555.86,0.775049,6.4183,4.457,1.809,1.686,,
1.52E+18,15.7451,0.490568,-0.963543,0.0659785,6.44909,-121.74,-28.923,555.854,0.76894,6.44909,2.01954,1.81651,1.61844,17.3622,0.392939,-0.930292,0.0764034,6.42254,-120.443,-27.9515,555.864,0.779176,6.42254,4.457,1.809,1.686,,
1.52E+18,15.7455,0.493918,-0.966928,0.0674924,6.45519,-121.271,-28.4702,555.859,0.772628,6.45519,1.97898,1.89369,1.60444,17.3663,0.406467,-0.93317,0.0787024,6.42344,-119.98,-27.4857,555.87,0.783661,6.42344,4.457,1.809,1.686,,
1.52E+18,15.7675,0.496231,-0.962966,0.0649539,6.46089,-120.797,-28.0215,555.863,0.771997,6.46089,2.12317,1.86505,1.60978,17.3741,0.427925,-0.926272,0.0816044,6.42533,-119.532,-27.0291,555.877,0.788459,6.42533,4.457,1.809,1.686,,
1.52E+18,15.782,0.512499,-0.929063,0.0681034,6.45006,-120.35,-27.5824,555.868,0.776735,6.45006,1.76548,1.79278,1.68705,17.3835,0.455313,-0.889402,0.0843689,6.42635,-119.097,-26.5829,555.881,0.792741,6.42635,4.457,1.809,1.686,,
1.52E+18,15.789,0.591215,-0.854422,0.0994623,6.45737,-119.925,-27.0809,555.872,0.809615,6.45737,2.13491,1.7599,1.7248,17.3939,0.488128,-0.809221,0.0874646,6.42961,-118.641,-26.1121,555.884,0.797201,6.42961,4.457,1.809,1.686,,
1.52E+18,15.8073,0.634279,-0.824731,0.106384,6.45892,-119.481,-26.612,555.876,0.817714,6.45892,1.94407,1.75502,1.69141,17.4059,0.522087,-0.778266,0.090682,6.43256,-118.197,-25.6524,555.887,0.80153,6.43256,4.457,1.809,1.686,,
1.52E+18,15.8246,0.679151,-0.84119,0.112778,6.45955,-119.041,-26.1408,555.881,0.825468,6.45955,1.98242,1.74775,1.69119,17.4183,0.555147,-0.799454,0.0936053,6.43555,-117.754,-25.1917,555.891,0.80587,6.43555,4.457,1.809,1.686,,
1.52E+18,15.9111,0.727902,-0.868544,0.119137,6.45667,-118.609,-25.6703,555.883,0.833178,6.45667,2.13164,1.78551,1.62197,17.4301,0.584865,-0.840349,0.0961043,6.44064,-117.367,-24.7831,555.885,0.809798,6.44064,4.457,1.809,1.686,,
1.52E+18,15.8639,0.727234,-0.941571,0.104172,6.45782,-118.146,-25.2197,555.891,0.820513,6.45782,2.0705,1.84549,1.62729,17.441,0.612681,-0.91518,0.09838,6.44713,-116.881,-24.2701,555.896,0.814537,6.44713,4.457,1.809,1.686,,
1.52E+18,15.8917,0.748818,-0.981731,0.102301,6.42932,-117.731,-24.7892,555.896,0.820384,6.42932,1.71684,1.54695,1.62924,17.4487,0.648163,-0.958819,0.100852,6.44825,-116.492,-23.8401,555.902,0.818838,6.44825,4.457,1.809,1.686,,
1.52E+18,15.884,0.853892,-0.96471,0.133597,6.42593,-117.34,-24.2856,555.898,0.852568,6.42593,2.267,1.70668,1.65645,17.4526,0.700128,-0.929189,0.104303,6.45522,-116.059,-23.3674,555.915,0.823147,6.45522,4.457,1.809,1.686,,
1.52E+18,15.8188,0.861089,-0.901392,0.110105,6.41978,-116.879,-23.85,555.901,0.82989,6.41978,1.87308,1.80952,1.6703,17.454,0.752413,-0.862194,0.107769,6.46066,-115.578,-22.8528,555.914,0.827299,6.46066,4.457,1.809,1.686,,
1.52E+18,15.8749,0.870604,-0.869589,0.0919349,6.41325,-116.423,-23.4133,555.903,0.812667,6.41325,1.8752,1.79967,1.64093,17.4553,0.795508,-0.827133,0.110624,6.4638,-115.186,-22.4256,555.916,0.831035,6.4638,4.457,1.809,1.686,,
1.52E+18,15.8831,0.907598,-0.864646,0.0940071,6.41788,-115.982,-22.9379,555.904,0.816373,6.41788,2.12265,1.76455,1.62476,17.4573,0.836621,-0.820758,0.113122,6.47194,-114.755,-21.9492,555.919,0.835159,6.47194,4.457,1.809,1.686,,
1.52E+18,15.8844,0.926813,-0.85788,0.0904626,6.41848,-115.539,-22.4732,555.909,0.814783,6.41848,2.05449,1.7656,1.70718,17.4581,0.874554,-0.814587,0.115158,6.47859,-114.326,-21.4683,555.922,0.839159,6.47859,4.457,1.809,1.686,,
1.52E+18,15.8681,0.947614,-0.864811,0.0912172,6.40934,-115.113,-22.0137,555.911,0.817875,6.40934,1.79832,1.75731,1.61847,17.4591,0.907287,-0.820912,0.116945,6.50057,-113.897,-20.9855,555.925,0.843306,6.50057,4.457,1.809,1.686,,
1.52E+18,15.864,0.979557,-0.881594,0.102313,6.41115,-114.694,-21.5273,555.914,0.832018,6.41115,2.02553,1.80391,1.62771,17.4624,0.921284,-0.845003,0.117466,6.49768,-113.464,-20.5041,555.923,0.846924,6.49768,4.457,1.809,1.686,,
1.52E+18,15.8273,0.980181,-0.9174,0.0971823,6.39071,-114.277,-21.0841,555.92,0.829836,6.39071,1.42577,1.78441,1.65646,17.4652,0.941388,-0.891311,0.118518,6.49366,-113.034,-20.0167,555.921,0.851036,6.49366,4.457,1.809,1.686,,
1.52E+18,15.7974,1.03074,-0.951206,0.116932,6.37829,-113.89,-20.5991,555.925,0.852531,6.37829,1.97892,1.74602,1.56987,17.4657,0.969022,-0.92938,0.119032,6.49591,-112.612,-19.5246,555.926,0.854597,6.49591,4.457,1.809,1.686,,
1.52E+18,15.7735,1.05353,-0.970182,0.117909,6.36999,-113.478,-20.1303,555.928,0.856187,6.36999,1.74726,1.74941,1.63292,17.4644,0.995452,-0.942867,0.119833,6.50347,-112.189,-19.0343,555.936,0.858146,6.50347,4.457,1.809,1.686,,
1.52E+18,15.7754,1.08342,-0.953782,0.120563,6.37751,-113.053,-19.6375,555.929,0.86169,6.37751,2.02751,1.76513,1.64218,17.4626,1.02006,-0.918233,0.120769,6.50925,-111.767,-18.544,555.944,0.861859,6.50925,4.457,1.809,1.686,,
1.52E+18,15.8097,1.06788,-0.895653,0.10488,6.40309,-112.588,-19.1445,555.931,0.849691,6.40309,2.53182,1.83907,1.67247,17.4632,1.02659,-0.854348,0.119005,6.5137,-111.344,-18.0527,555.944,0.863616,6.5137,4.457,1.809,1.686,,
1.52E+18,15.8009,1.05943,-0.845123,0.102783,6.40232,-112.166,-18.6646,555.935,0.851925,6.40232,1.77169,1.74873,1.71611,17.4641,1.02703,-0.802171,0.117826,6.51911,-110.927,-17.5544,555.944,0.866628,6.51911,4.457,1.809,1.686,,
1.52E+18,15.7967,1.10231,-0.86483,0.124385,6.40602,-111.777,-18.1472,555.941,0.877687,6.40602,1.90675,1.74662,1.53887,17.4652,1.03222,-0.826702,0.116844,6.517,-110.512,-17.0558,555.948,0.86986,6.517,4.457,1.809,1.686,,
1.52E+18,15.7734,1.08074,-0.91564,0.113206,6.39459,-111.361,-17.6845,555.947,0.870859,6.39459,1.4823,1.76649,1.64851,17.4672,1.0343,-0.881072,0.116189,6.51331,-110.099,-16.5532,555.955,0.873682,6.51331,4.457,1.809,1.686,,
1.52E+18,15.7724,1.08362,-0.947751,0.112204,6.39967,-110.944,-17.19,555.949,0.873909,6.39967,1.91694,1.72911,1.60352,17.4681,1.03346,-0.913904,0.116112,6.50184,-109.683,-16.0551,555.96,0.877725,6.50184,4.457,1.809,1.686,,
1.52E+18,15.7819,1.11543,-0.943557,0.122537,6.41445,-110.536,-16.6689,555.954,0.887907,6.41445,2.12377,1.7878,1.67338,17.4689,1.03675,-0.910955,0.114825,6.51884,-109.265,-15.5559,555.964,0.880089,6.51884,4.457,1.809,1.686,,
1.52E+18,15.7837,1.13341,-0.920868,0.126391,6.42034,-110.131,-16.1603,555.958,0.895672,6.42034,1.92912,1.75966,1.67403,17.4718,1.03848,-0.886543,0.112936,6.52426,-108.852,-15.0532,555.968,0.882054,6.52426,4.457,1.809,1.686,,
1.52E+18,15.7925,1.10358,-0.899074,0.106245,6.43845,-109.68,-15.6647,555.96,0.879702,6.43845,2.3424,1.78759,1.67103,17.4765,1.04135,-0.8586,0.113153,6.52635,-108.432,-14.5316,555.972,0.886385,6.52635,4.457,1.809,1.686,,
1.52E+18,15.7975,1.09132,-0.889308,0.100736,6.42573,-109.278,-15.1891,555.963,0.87833,6.42573,1.45418,1.71617,1.65254,17.4846,1.04161,-0.846915,0.112881,6.52462,-108.041,-14.0398,555.976,0.890218,6.52462,4.457,1.809,1.686,,
1.52E+18,15.7761,1.06043,-0.888639,0.0923132,6.40936,-108.877,-14.7231,555.967,0.874692,6.40936,1.33581,1.78999,1.64725,17.4961,1.02867,-0.845199,0.11078,6.52119,-107.635,-13.5319,555.979,0.892889,6.52119,4.457,1.809,1.686,,
1.52E+18,15.7561,1.05164,-0.891701,0.0997844,6.39528,-108.5,-14.2352,555.97,0.887341,6.39528,2.16385,1.67047,1.65234,17.5097,1.00337,-0.848542,0.108364,6.52071,-107.229,-13.0256,555.981,0.895651,6.52071,4.457,1.809,1.686,,
1.52E+18,15.7628,1.03369,-0.894485,0.101001,6.39705,-108.101,-13.7322,555.973,0.89377,6.39705,1.70977,1.74899,1.64043,17.5255,0.977457,-0.851142,0.105979,6.52766,-106.825,-12.5151,555.986,0.898486,6.52766,4.457,1.809,1.686,,
1.52E+18,15.7454,1.00663,-0.898844,0.0967021,6.39458,-107.701,-13.2413,555.977,0.894507,6.39458,1.57436,1.782,1.65555,17.5425,0.955764,-0.853549,0.10394,6.53179,-106.41,-11.9892,555.991,0.901487,6.53179,4.457,1.809,1.686,,
1.52E+18,15.752,1.03011,-0.898881,0.116356,6.38499,-107.345,-12.7271,555.981,0.918828,6.38499,2.1749,1.8096,1.65503,17.5599,0.93637,-0.853579,0.102399,6.5331,-106.022,-11.4911,555.995,0.904611,6.5331,4.457,1.809,1.686,,
1.52E+18,15.7595,1.01701,-0.895871,0.114281,6.38682,-106.952,-12.221,555.984,0.921519,6.38682,1.61506,1.76815,1.65569,17.5775,0.917247,-0.849348,0.10128,6.53644,-105.623,-10.9756,555.999,0.90825,6.53644,4.457,1.809,1.686,,
1.52E+18,15.7504,0.977573,-0.894422,0.0989765,6.37754,-106.55,-11.7439,555.987,0.910719,6.37754,1.81372,1.39261,1.65524,17.5943,0.896857,-0.847219,0.0999417,6.53159,-105.223,-10.4605,556.002,0.911421,6.53159,4.457,1.809,1.686,,
1.52E+18,15.7533,0.959222,-0.892247,0.093745,6.37813,-106.153,-11.244,555.99,0.909781,6.37813,1.5093,1.75585,1.6481,17.6085,0.88016,-0.844753,0.0987028,6.53118,-104.825,-9.94564,556.005,0.914468,6.53118,4.457,1.809,1.686,,
1.52E+18,15.7435,0.968262,-0.898427,0.102586,6.37293,-105.784,-10.7342,555.994,0.922801,6.37293,2.11116,1.62715,1.65327,17.62,0.868338,-0.851573,0.0974154,6.52536,-104.431,-9.42897,556.009,0.917369,6.52536,4.457,1.809,1.686,,
1.52E+18,15.737,0.973418,-0.904975,0.10835,6.37171,-105.411,-10.2202,555.998,0.932788,6.37171,3.1444,1.64452,1.66041,17.6289,0.852868,-0.859292,0.0957631,6.51908,-104.038,-8.912,556.012,0.919951,6.51908,4.457,1.809,1.686,,
1.52E+18,15.7266,0.878666,-0.910109,0.0639391,6.3634,-104.968,-9.77333,556.002,0.89263,6.3634,2.18977,1.552,1.66569,17.6341,0.839863,-0.862695,0.0944613,6.50601,-103.651,-8.39262,556.016,0.922904,6.50601,4.457,1.809,1.686,,
1.52E+18,15.7369,0.960529,-0.904829,0.110315,6.38891,-104.627,-9.18252,556.005,0.942801,6.38891,2.15405,1.93694,1.66382,17.6356,0.832547,-0.857591,0.0935849,6.4961,-103.255,-7.86329,556.021,0.925817,6.4961,4.457,1.809,1.686,,
1.52E+18,15.7431,0.925258,-0.879494,0.0858073,6.38702,-104.21,-8.699,556.006,0.92144,6.38702,1.45179,1.73884,1.6568,17.6332,0.837366,-0.824086,0.09357,6.48888,-102.877,-7.35488,556.025,0.928864,6.48888,4.457,1.809,1.686,,
1.52E+18,15.7532,0.869842,-0.847507,0.0605024,6.39672,-103.777,-8.20634,556.01,0.899875,6.39672,1.80212,2.02435,1.71157,17.6298,0.826547,-0.790193,0.0924759,6.48378,-102.492,-6.83745,556.027,0.931442,6.48378,4.457,1.809,1.686,,
1.52E+18,15.7418,0.960547,-0.845408,0.118456,6.39924,-103.478,-7.62291,556.015,0.96218,6.39924,2.40427,1.87286,1.7,17.6263,0.805313,-0.796832,0.0910622,6.47921,-102.11,-6.3171,556.026,0.934395,6.47921,4.457,1.809,1.686,,
1.52E+18,15.7458,0.862935,-0.875489,0.0667815,6.40237,-103.021,-7.16039,556.017,0.914053,6.40237,2.05119,1.73706,1.62368,17.6212,0.797978,-0.832026,0.0909348,6.47477,-101.731,-5.79693,556.025,0.937895,6.47477,4.457,1.809,1.686,,
1.52E+18,15.7379,0.842024,-0.927463,0.0643719,6.40303,-102.632,-6.64909,556.023,0.915551,6.40303,1.48716,1.73303,1.66333,17.6151,0.77844,-0.89459,0.0902395,6.46767,-101.347,-5.27847,556.027,0.941239,6.46767,4.457,1.809,1.686,,
1.52E+18,15.7541,0.847806,-0.966113,0.0819777,6.42216,-102.259,-6.0881,556.026,0.938231,6.42216,1.98183,1.77768,1.61558,17.6073,0.755022,-0.934029,0.0887622,6.46745,-100.975,-4.74844,556.034,0.944872,6.46745,4.457,1.809,1.686,,
1.52E+18,15.7823,0.877343,-0.932073,0.102367,6.44812,-101.89,-5.51124,556.03,0.962696,6.44812,2.21566,1.78842,1.68928,17.5982,0.743789,-0.897197,0.0881286,6.46782,-100.605,-4.22126,556.037,0.948234,6.46782,4.457,1.809,1.686,,
1.52E+18,15.777,0.830391,-0.883637,0.0846075,6.44687,-101.491,-5.0055,556.032,0.949025,6.44687,1.51364,1.75486,1.6685,17.5882,0.72344,-0.844687,0.0873973,6.46498,-100.234,-3.69633,556.037,0.951497,6.46498,4.457,1.809,1.686,,
1.52E+18,15.7949,0.760935,-0.851464,0.0536853,6.45922,-101.055,-4.50149,556.035,0.921626,6.45922,1.94374,1.9606,1.71184,17.5797,0.709909,-0.81654,0.0873952,6.46553,-99.8622,-3.17199,556.033,0.954971,6.46553,4.457,1.809,1.686,,
1.52E+18,15.8074,0.73688,-0.867068,0.0509981,6.46948,-100.658,-3.97145,556.036,0.9226,6.46948,1.88319,1.81891,1.61937,17.5732,0.694044,-0.838126,0.0873175,6.47206,-99.4894,-2.64704,556.03,0.958601,6.47206,4.457,1.809,1.686,,
1.52E+18,15.8209,0.832969,-0.918724,0.119659,6.48439,-100.376,-3.34717,556.041,0.996554,6.48439,2.1838,1.8832,1.66155,17.5681,0.657264,-0.900602,0.0853591,6.46059,-99.1232,-2.11604,556.033,0.962045,6.46059,4.457,1.809,1.686,,
1.52E+18,15.8445,0.842434,-0.921258,0.124019,6.50139,-100.007,-2.78157,556.044,1.00498,6.50139,2.24614,1.7585,1.68452,17.5604,0.647015,-0.902687,0.0853358,6.45582,-98.7648,-1.5821,556.038,0.966078,6.45582,4.457,1.809,1.686,,
1.52E+18,15.8918,0.790994,-0.889039,0.0893506,6.52756,-99.5698,-2.24343,556.045,0.973503,6.52756,2.47491,1.73121,1.67875,17.5525,0.646807,-0.865028,0.0859076,6.4531,-98.4057,-1.05013,556.04,0.969762,6.4531,4.457,1.809,1.686,,
1.52E+18,15.8769,0.74964,-0.855402,0.065458,6.51184,-99.1755,-1.75267,556.044,0.952196,6.51184,1.96,1.53862,1.64309,17.5459,0.656221,-0.826207,0.0874338,6.45515,-98.0487,-0.517669,556.04,0.973807,6.45515,4.457,1.809,1.686,,
1.52E+18,15.8751,0.728546,-0.84236,0.0519166,6.5053,-98.7854,-1.24377,556.047,0.940877,6.5053,1.66878,1.88698,1.7125,17.5424,0.668926,-0.81559,0.0892206,6.45247,-97.6885,0.0136753,556.039,0.977801,6.45247,4.457,1.809,1.686,,
1.52E+18,15.8357,0.788653,-0.867926,0.0837017,6.48636,-98.4809,-0.703067,556.049,0.975191,6.48636,2.40041,1.93686,1.63609,17.5429,0.680484,-0.844131,0.090586,6.46001,-97.3245,0.557681,556.041,0.981766,6.46001,4.457,1.809,1.686,,
1.52E+18,15.8405,0.784642,-0.903037,0.0803436,6.47749,-98.1192,-0.18212,556.054,0.974737,6.47749,1.60083,1.75225,1.62836,17.5452,0.689001,-0.886579,0.0911646,6.45717,-96.9778,1.08765,556.043,0.985332,6.45717,4.457,1.809,1.686,,
1.52E+18,15.8495,0.787542,-0.911739,0.0791905,6.47791,-97.754,0.352866,556.058,0.976355,6.47791,1.88056,1.79987,1.67427,17.5477,0.703895,-0.89579,0.0928386,6.45385,-96.6294,1.62817,556.046,0.989782,6.45385,4.457,1.809,1.686,,
1.52E+18,15.8585,0.811601,-0.900927,0.0896302,6.47979,-97.4091,0.902553,556.061,0.98964,6.47979,1.9683,1.79038,1.66529,17.5507,0.717491,-0.884761,0.0947674,6.45773,-96.2837,2.16985,556.048,0.994533,6.45773,4.457,1.809,1.686,,
1.52E+18,15.8766,0.795571,-0.888918,0.0773813,6.48229,-97.0281,1.43368,556.062,0.980122,6.48229,1.95415,1.80539,1.66885,17.5542,0.732396,-0.871417,0.0972401,6.46285,-95.9395,2.7117,556.049,0.999703,6.46285,4.457,1.809,1.686,,
1.52E+18,15.8825,0.797737,-0.881842,0.0767618,6.47947,-96.6701,1.96824,556.064,0.982242,6.47947,1.80404,1.84714,1.65723,17.5583,0.746505,-0.8641,0.0994543,6.46535,-95.5955,3.25523,556.05,1.00464,6.46535,4.457,1.809,1.686,,
1.52E+18,15.8662,0.797808,-0.887134,0.0779935,6.46197,-96.3298,2.48612,556.067,0.986442,6.46197,1.4645,1.76098,1.65596,17.5631,0.758379,-0.870295,0.101267,6.4691,-95.2554,3.80011,556.052,1.00944,6.4691,4.457,1.809,1.686,,
1.52E+18,15.8898,0.812101,-0.894626,0.0848418,6.47192,-95.9779,3.04668,556.069,0.996362,6.47192,2.10353,1.83821,1.65908,17.5672,0.77146,-0.879277,0.102832,6.47284,-94.9185,4.34785,556.054,1.01409,6.47284,4.457,1.809,1.686,,
1.52E+18,15.8661,0.947857,-0.90026,0.151582,6.46685,-95.7435,3.65699,556.072,1.06611,6.46685,2.07762,2.20825,1.65943,17.5704,0.787896,-0.889444,0.104658,6.47145,-94.5771,4.90976,556.056,1.01895,6.47145,4.457,1.809,1.686,,
1.52E+18,15.9026,0.967939,-0.907618,0.145191,6.47726,-95.3955,4.22201,556.075,1.06252,6.47726,2.21416,1.8499,1.66209,17.5722,0.805967,-0.901345,0.106759,6.47348,-94.2519,5.44919,556.056,1.02387,6.47348,4.457,1.809,1.686,,
1.52E+18,15.9262,0.932286,-0.905786,0.110748,6.48406,-95.0028,4.75597,556.079,1.0308,6.48406,2.10806,1.83834,1.66908,17.573,0.824848,-0.900034,0.108534,6.47712,-93.9199,6.0011,556.058,1.02837,6.47712,4.457,1.809,1.686,,
1.52E+18,15.9392,0.913842,-0.902853,0.0906542,6.48661,-94.631,5.29368,556.082,1.01348,6.48661,2.0183,1.84384,1.67018,17.5722,0.84613,-0.896009,0.110349,6.48151,-93.5915,6.55478,556.061,1.03295,6.48151,4.457,1.809,1.686,,
1.52E+18,15.9434,0.908927,-0.889747,0.0819416,6.48353,-94.2779,5.83436,556.084,1.00761,6.48353,1.86815,1.76703,1.66115,17.5714,0.866339,-0.882387,0.111629,6.48031,-93.2651,7.10946,556.061,1.03704,6.48031,4.457,1.809,1.686,,
1.52E+18,15.9497,0.920662,-0.876632,0.0842203,6.48358,-93.9401,6.38938,556.085,1.01282,6.48358,1.99199,1.83936,1.65343,17.5704,0.886471,-0.869782,0.113257,6.48399,-92.9421,7.66666,556.061,1.04157,6.48399,4.457,1.809,1.686,,
1.52E+18,15.9315,0.922002,-0.867791,0.082282,6.46829,-93.6095,6.92036,556.086,1.01382,6.46829,1.52069,1.8103,1.64494,17.5691,0.905988,-0.860403,0.114873,6.48614,-92.6197,8.225,556.06,1.04611,6.48614,4.457,1.809,1.686,,
1.52E+18,15.9195,0.926085,-0.858697,0.0831636,6.45839,-93.281,7.46077,556.086,1.01782,6.45839,1.64896,1.8077,1.63803,17.5675,0.921179,-0.851274,0.115826,6.48081,-92.2981,8.78339,556.059,1.05015,6.48081,4.457,1.809,1.686,,
1.52E+18,15.9274,0.970802,-0.861421,0.105112,6.46285,-92.9792,8.04321,556.087,1.04311,6.46285,2.03835,1.78581,1.63488,17.566,0.935623,-0.856185,0.116611,6.47886,-91.9818,9.34354,556.059,1.05429,6.47886,4.457,1.809,1.686,,
1.52E+18,15.9499,1.01327,-0.866831,0.12336,6.47669,-92.6722,8.64032,556.087,1.06498,6.47669,2.2419,1.80977,1.63738,17.5649,0.944553,-0.864472,0.117443,6.47692,-91.6664,9.90532,556.058,1.05875,6.47692,4.457,1.809,1.686,,
1.52E+18,15.9446,1.01223,-0.867517,0.118242,6.46966,-92.3492,9.19015,556.087,1.06347,6.46966,1.70272,1.77498,1.64488,17.5623,0.952068,-0.865395,0.118284,6.47043,-91.3533,10.4661,556.058,1.06321,6.47043,4.457,1.809,1.686,,
1.52E+18,15.9459,1.02632,-0.861046,0.120496,6.46858,-92.0362,9.75584,556.087,1.06938,6.46858,1.82567,1.76264,1.6376,17.5597,0.962303,-0.859312,0.118928,6.47211,-91.0441,11.0299,556.057,1.06748,6.47211,4.457,1.809,1.686,,
1.52E+18,15.9603,1.03052,-0.854809,0.113454,6.47646,-91.7038,10.325,556.087,1.06562,6.47646,2.10386,1.76124,1.62352,17.5566,0.978594,-0.852191,0.119704,6.47469,-90.7359,11.5951,556.057,1.07152,6.47469,4.457,1.809,1.686,,
1.52E+18,15.9724,1.07071,-0.838087,0.124412,6.48479,-91.4028,10.9132,556.086,1.0798,6.48479,2.16881,1.73573,1.6079,17.5522,0.999484,-0.83336,0.120576,6.47002,-90.4327,12.1618,556.057,1.07556,6.47002,4.457,1.809,1.686,,
1.52E+18,15.9715,1.0946,-0.836766,0.125103,6.48173,-91.096,11.4808,556.086,1.08353,6.48173,1.82079,1.75435,1.60216,17.5481,1.01824,-0.831448,0.121055,6.46692,-90.1274,12.7268,556.057,1.07907,6.46692,4.457,1.809,1.686,,
1.52E+18,15.9752,1.11377,-0.856278,0.126938,6.48306,-90.7931,12.0557,556.087,1.08904,6.48306,2.04768,1.75164,1.61019,17.5449,1.02947,-0.8538,0.121054,6.46925,-89.8264,13.295,556.057,1.08278,6.46925,4.457,1.809,1.686,,
1.52E+18,15.967,1.14722,-0.878507,0.138291,6.47815,-90.5152,12.6326,556.088,1.1043,6.47815,1.91828,1.72562,1.64468,17.5424,1.03338,-0.881458,0.120538,6.46417,-89.5258,13.8634,556.056,1.08623,6.46417,4.457,1.809,1.686,,
1.52E+18,15.9691,1.1929,-0.908608,0.155153,6.48197,-90.2485,13.2302,556.091,1.12542,6.48197,2.23884,1.97775,1.63524,17.5411,1.0312,-0.917718,0.119415,6.46524,-89.2267,14.4354,556.058,1.08944,6.46524,4.457,1.809,1.686,,
1.52E+18,15.9565,1.26409,-0.935676,0.185168,6.47842,-90.0213,13.8321,556.092,1.16014,6.47842,2.2252,1.96741,1.60175,17.5408,1.02281,-0.944739,0.118088,6.46584,-88.9325,15.0076,556.063,1.09286,6.46584,4.457,1.809,1.686,,
1.52E+18,15.9142,1.29813,-0.926585,0.192432,6.45217,-89.78,14.3873,556.094,1.17189,6.45217,1.96057,1.72252,1.58664,17.5408,1.02033,-0.931899,0.116956,6.4589,-88.6425,15.5826,556.066,1.09619,6.4589,4.457,1.809,1.686,,
1.52E+18,15.9211,1.22883,-0.913384,0.140374,6.44547,-89.4242,14.9224,556.095,1.12393,6.44547,1.95063,1.77591,1.55153,17.542,1.02065,-0.915965,0.115837,6.45758,-88.3528,16.1562,556.068,1.09913,6.45758,4.457,1.809,1.686,,
1.52E+18,15.8967,1.30019,-0.903797,0.167432,6.43446,-89.2041,15.5102,556.097,1.15499,6.43446,2.22471,2.04329,1.66969,17.5443,1.01939,-0.909974,0.114848,6.45903,-88.0623,16.7304,556.067,1.10215,6.45903,4.457,1.809,1.686,,
1.52E+18,15.8684,1.27182,-0.911762,0.14285,6.40937,-88.9085,16.0408,556.096,1.13458,6.40937,1.98626,1.83987,1.59778,17.5476,1.01284,-0.917189,0.113879,6.45802,-87.7728,17.3043,556.067,1.10537,6.45802,4.457,1.809,1.686,,
1.52E+18,15.8873,1.16299,-0.925089,0.0815421,6.40885,-88.5276,16.5715,556.097,1.07785,6.40885,1.9883,1.76423,1.58474,17.5509,0.998831,-0.928469,0.112127,6.44853,-87.4859,17.8785,556.069,1.10824,6.44853,4.457,1.809,1.686,,
1.52E+18,15.8902,1.11365,-0.928988,0.0631128,6.40674,-88.2099,17.1253,556.097,1.06429,6.40674,1.89614,1.73934,1.61321,17.5529,0.9853,-0.927324,0.11028,6.45106,-87.2053,18.4561,556.072,1.11124,6.45106,4.457,1.809,1.686,,
1.52E+18,15.892,1.06343,-0.924735,0.0462173,6.4042,-87.8896,17.6754,556.097,1.05183,6.4042,1.89646,1.75187,1.60019,17.5538,0.977187,-0.918885,0.108978,6.44657,-86.9269,19.0325,556.074,1.11435,6.44657,4.457,1.809,1.686,,
1.52E+18,15.9052,1.04928,-0.915078,0.0517955,6.41043,-87.5961,18.2569,556.1,1.06197,6.41043,2.10496,1.76165,1.67141,17.5551,0.966612,-0.91032,0.107609,6.44396,-86.6489,19.6101,556.074,1.1175,6.44396,4.457,1.809,1.686,,
1.52E+18,15.9089,1.10451,-0.896248,0.0914608,6.41423,-87.3652,18.8695,556.101,1.10586,6.41423,2.20187,1.76813,1.67453,17.555,0.956868,-0.89417,0.106075,6.44277,-86.3706,20.1891,556.073,1.12016,6.44277,4.457,1.809,1.686,,
1.52E+18,15.9275,1.08961,-0.899463,0.0860398,6.42495,-87.0626,19.4536,556.105,1.10424,6.42495,2.26325,1.8398,1.6469,17.5537,0.953849,-0.901304,0.105388,6.44705,-86.0935,20.7662,556.073,1.12328,6.44705,4.457,1.809,1.686,,
1.52E+18,15.948,1.09093,-0.912111,0.0897841,6.43645,-86.7748,20.0504,556.108,1.11181,6.43645,2.34523,1.76244,1.63147,17.5523,0.949504,-0.919269,0.104839,6.44535,-85.8173,21.3449,556.073,1.12659,6.44535,4.457,1.809,1.686,,
1.52E+18,15.9365,1.06783,-0.90436,0.0837567,6.42735,-86.4874,20.6116,556.113,1.10978,6.42735,1.90067,1.92011,1.61188,17.5492,0.940811,-0.915139,0.103641,6.44341,-85.543,21.9244,556.073,1.12938,6.44341,4.457,1.809,1.686,,
1.52E+18,15.9239,1.0343,-0.913981,0.072058,6.4182,-86.19,21.1665,556.115,1.10201,6.4182,1.82771,1.74614,1.54223,17.5451,0.936771,-0.925405,0.102833,6.44668,-85.2717,22.5054,556.074,1.13249,6.44668,4.457,1.809,1.686,,
1.52E+18,15.8987,1.01094,-0.910118,0.0701284,6.40271,-85.9131,21.7197,556.113,1.10412,6.40271,1.95831,1.86982,1.60499,17.5405,0.928653,-0.918554,0.102036,6.44746,-85.0027,23.088,556.074,1.13572,6.44746,4.457,1.809,1.686,,
1.52E+18,15.8787,0.994428,-0.888013,0.0714721,6.39225,-85.6401,22.2819,556.117,1.10944,6.39225,1.67384,1.72791,1.62707,17.5353,0.919511,-0.897963,0.101146,6.44572,-84.734,23.6701,556.074,1.13876,6.44572,4.457,1.809,1.686,,
1.52E+18,15.8523,0.97714,-0.867508,0.0740283,6.37761,-85.3747,22.8396,556.118,1.11613,6.37761,1.45101,1.75763,1.64841,17.5307,0.905594,-0.876952,0.0999718,6.45095,-84.4663,24.252,556.072,1.14166,6.45095,4.457,1.809,1.686,,
1.52E+18,15.8634,0.956521,-0.860177,0.0762844,6.38707,-85.0962,23.4316,556.118,1.12293,6.38707,2.16475,1.78925,1.64493,17.5264,0.885769,-0.871778,0.0986863,6.44933,-84.2026,24.8351,556.069,1.1449,6.44933,4.457,1.809,1.686,,
1.52E+18,15.846,0.922534,-0.864713,0.0742136,6.37834,-84.8251,23.9962,556.118,1.12559,6.37834,1.57249,1.83322,1.64087,17.5225,0.862202,-0.879886,0.096847,6.45229,-83.9404,25.4207,556.065,1.1478,6.45229,4.457,1.809,1.686,,
1.52E+18,15.8274,0.904405,-0.870856,0.0810575,6.3727,-84.571,24.5714,556.119,1.13729,6.3727,1.61735,1.77513,1.64149,17.5177,0.837029,-0.890602,0.0949588,6.45717,-83.6804,26.0086,556.062,1.15077,6.45717,4.457,1.809,1.686,,
1.52E+18,15.8246,0.872901,-0.87054,0.0787593,6.37486,-84.299,25.153,556.12,1.1397,6.37486,1.77707,1.8534,1.65818,17.5115,0.812023,-0.892068,0.0933169,6.45891,-83.4224,26.5945,556.06,1.15383,6.45891,4.457,1.809,1.686,,
1.52E+18,15.7866,0.833948,-0.865551,0.0735275,6.35671,-84.0372,25.7019,556.12,1.13905,6.35671,1.47049,1.83219,1.65289,17.5054,0.787155,-0.888917,0.0918197,6.4629,-83.1642,27.1821,556.057,1.15689,6.4629,4.457,1.809,1.686,,
1.52E+18,15.7964,0.828565,-0.865395,0.0845052,6.3703,-83.7858,26.3094,556.12,1.15464,6.3703,2.03727,1.84425,1.65502,17.5005,0.760169,-0.892755,0.0899247,6.47115,-82.9078,27.7701,556.053,1.1596,6.47115,4.457,1.809,1.686,,
1.52E+18,15.7707,0.815834,-0.866391,0.0894924,6.35885,-83.544,26.8806,556.119,1.16395,6.35885,1.41619,1.76799,1.66193,17.4986,0.737808,-0.89987,0.0886123,6.47934,-82.6524,28.3614,556.046,1.16262,6.47934,4.457,1.809,1.686,,
1.52E+18,15.7421,0.823451,-0.864227,0.0996167,6.34791,-83.3157,27.4554,556.119,1.17787,6.34791,1.49607,1.79807,1.65361,17.4985,0.726806,-0.901692,0.0881907,6.48437,-82.3999,28.9556,556.041,1.16598,6.48437,4.457,1.809,1.686,,
1.52E+18,15.7615,0.825357,-0.87193,0.101357,6.36495,-83.0615,28.0661,556.119,1.18323,6.36495,2.10168,1.82704,1.62282,17.5022,0.716306,-0.916046,0.0873266,6.4933,-82.1474,29.5498,556.036,1.16876,6.4933,4.457,1.809,1.686,,
1.52E+18,15.7555,0.804782,-0.879187,0.0917266,6.36292,-82.8009,28.6411,556.114,1.17712,6.36292,1.64593,1.83139,1.60647,17.5097,0.710113,-0.926301,0.0867681,6.49586,-81.8985,30.1466,556.028,1.17172,6.49586,4.457,1.809,1.686,,
1.52E+18,15.7619,0.800785,-0.875421,0.0890815,6.36691,-82.5483,29.2315,556.109,1.1777,6.36691,1.87431,1.8809,1.59466,17.52,0.705282,-0.927989,0.0867762,6.49248,-81.6481,30.7428,556.017,1.17494,6.49248,4.457,1.809,1.686,,
1.52E+18,15.7702,0.802428,-0.879071,0.0888922,6.36995,-82.3018,29.8234,556.107,1.18068,6.36995,1.8623,1.77153,1.54723,17.5333,0.703021,-0.943459,0.0872214,6.48935,-81.4007,31.3399,556.003,1.17855,6.48935,4.457,1.809,1.686,,
1.52E+18,15.7694,0.809508,-0.895337,0.0914011,6.36709,-82.0656,30.4097,556.103,1.18627,6.36709,1.73158,1.73026,1.61515,17.5484,0.702604,-0.970337,0.0879938,6.4854,-81.1551,31.9394,555.99,1.18244,6.4854,4.457,1.809,1.686,,
1.52E+18,15.7579,0.797925,-0.908199,0.0843336,6.35454,-81.8201,30.9752,556.1,1.18226,6.35454,1.36114,1.77599,1.62278,17.5628,0.70407,-0.991739,0.0890113,6.47696,-80.914,32.5365,555.978,1.18653,6.47696,4.457,1.809,1.686,,
1.52E+18,15.7312,0.800487,-0.924145,0.0866127,6.33341,-81.5965,31.5355,556.092,1.18762,6.33341,1.30422,1.73843,1.5419,17.5757,0.705875,-1.00989,0.0896782,6.47128,-80.6766,33.1345,555.967,1.19029,6.47128,4.457,1.809,1.686,,
1.52E+18,15.7259,0.872016,-0.936234,0.121978,6.33237,-81.4273,32.1476,556.084,1.22615,6.33237,2.02783,1.57462,1.5398,17.587,0.705159,-1.02512,0.0902215,6.45755,-80.4404,33.7319,555.958,1.19401,6.45755,4.457,1.809,1.686,,
1.52E+18,15.7247,0.838288,-0.945051,0.100049,6.32944,-81.1663,32.7199,556.076,1.20757,6.32944,1.38259,1.75385,1.54649,17.5958,0.705263,-1.03504,0.0915022,6.42987,-80.2105,34.3314,555.949,1.19865,6.42987,4.457,1.809,1.686,,
1.52E+18,15.7212,0.916443,-0.950375,0.137325,6.33288,-81.0089,33.343,556.068,1.24829,6.33288,2.04672,1.82191,1.5656,17.5999,0.706336,-1.04202,0.0928483,6.41848,-79.9862,34.9304,555.94,1.20343,6.41848,4.457,1.809,1.686,,
1.52E+18,15.7065,0.909269,-0.958205,0.126255,6.32516,-80.7817,33.9202,556.061,1.24067,6.32516,2.13949,1.79827,1.58002,17.5969,0.702199,-1.04474,0.0935281,6.36747,-79.7621,35.523,555.937,1.20756,6.36747,4.457,1.809,1.686,,
1.52E+18,15.7078,0.890073,-0.959743,0.110024,6.32672,-80.5394,34.5098,556.053,1.22799,6.32672,1.58013,1.80377,1.58546,17.5892,0.691512,-1.03543,0.0944379,6.34203,-79.5371,36.1122,555.94,1.21201,6.34203,4.457,1.809,1.686,,
1.52E+18,15.7114,0.878424,-0.950987,0.0999155,6.33283,-80.3046,35.1079,556.045,1.22146,6.33283,1.74924,1.79631,1.57963,17.5761,0.682042,-1.01393,0.0945175,6.28926,-79.3175,36.6998,555.942,1.21562,6.28926,4.457,1.809,1.686,,
1.52E+18,15.7016,0.897464,-0.944722,0.108499,6.33245,-80.1068,35.7105,556.036,1.23378,6.33245,1.79644,1.73709,1.56897,17.5581,0.676001,-1.00042,0.0930416,6.27131,-79.1065,37.2881,555.94,1.21785,6.27131,4.457,1.809,1.686,,
1.52E+18,15.6865,0.827774,-0.939998,0.0710726,6.32572,-79.8303,36.2728,556.034,1.19998,6.32572,1.94917,1.88783,1.65611,17.5348,0.671248,-0.992259,0.0939664,6.2359,-78.8981,37.8744,555.94,1.22239,6.2359,4.457,1.809,1.686,,
1.52E+18,15.6614,0.851535,-0.927769,0.0838994,6.31828,-79.6378,36.8644,556.032,1.21601,6.31828,2.00786,1.74647,1.65897,17.507,0.666085,-0.971438,0.0951576,6.21036,-78.6858,38.4545,555.945,1.22676,6.21036,4.457,1.809,1.686,,
1.52E+18,15.6124,0.891658,-0.921158,0.103133,6.29907,-79.4697,37.4425,556.03,1.23833,6.29907,2.05928,1.79765,1.6423,17.4749,0.666144,-0.959874,0.0947846,6.17711,-78.4791,39.0341,555.947,1.22945,6.17711,4.457,1.809,1.686,,
1.52E+18,15.5877,0.928767,-0.921793,0.113281,6.29523,-79.2832,38.0397,556.027,1.25114,6.29523,2.03677,1.79899,1.64494,17.4348,0.671858,-0.960468,0.0951891,6.13708,-78.2748,39.6068,555.946,1.23252,6.13708,4.457,1.809,1.686,,
1.52E+18,15.5847,0.877983,-0.913844,0.0760486,6.30126,-79.0077,38.6202,556.025,1.21648,6.30126,1.58727,1.75388,1.64203,17.3982,0.678826,-0.951156,0.0960504,6.10458,-78.0699,40.1834,555.943,1.23593,6.10458,4.457,1.809,1.686,,
1.52E+18,15.5772,0.818488,-0.900823,0.0433305,6.304,-78.7324,39.1953,556.022,1.18665,6.304,1.715,1.86325,1.62504,17.3545,0.681763,-0.932427,0.0957377,6.06463,-77.871,40.7542,555.944,1.23847,6.06463,4.457,1.809,1.686,,
1.52E+18,15.571,0.79144,-0.890718,0.0333558,6.30867,-78.4886,39.7844,556.018,1.17957,6.30867,1.84169,1.8376,1.61205,17.309,0.683917,-0.914322,0.0953013,6.03758,-77.6745,41.3223,555.947,1.2409,6.03758,4.457,1.809,1.686,,
1.52E+18,15.5597,0.778107,-0.874247,0.0319264,6.30921,-78.259,40.3722,556.018,1.1809,6.30921,1.69686,1.79265,1.68216,17.2617,0.69446,-0.89223,0.0946305,6.00687,-77.4857,41.8894,555.951,1.24295,6.00687,4.457,1.809,1.686,,
1.52E+18,15.5249,0.786667,-0.854851,0.0428816,6.29422,-78.0611,40.9463,556.017,1.19455,6.29422,1.69203,1.78227,1.66629,17.2153,0.704286,-0.870576,0.0945877,5.9988,-77.2979,42.4554,555.951,1.24556,5.9988,4.457,1.809,1.686,,
1.52E+18,15.4957,0.760711,-0.837356,0.0357859,6.28152,-77.8323,41.5105,556.016,1.19018,6.28152,1.86613,1.60853,1.63546,17.1721,0.710059,-0.856386,0.0951182,5.98998,-77.1078,43.0215,555.945,1.24878,5.98998,4.457,1.809,1.686,,
1.52E+18,15.4608,0.76621,-0.822679,0.0459574,6.26694,-77.636,42.0811,556.014,1.20305,6.26694,1.47757,1.73027,1.62248,17.132,0.716279,-0.85269,0.0946927,5.98581,-76.9184,43.5891,555.93,1.25104,5.98581,4.457,1.809,1.686,,
1.52E+18,15.4284,0.7778,-0.802735,0.0566847,6.25066,-77.4451,42.6513,556.01,1.21636,6.25066,1.45101,1.74925,1.61574,17.0915,0.727077,-0.848043,0.0942626,5.9662,-76.7338,44.1528,555.91,1.25314,5.9662,4.457,1.809,1.686,,
1.52E+18,15.3877,0.799095,-0.773636,0.0723054,6.23167,-77.2705,43.2192,556.005,1.23471,6.23167,1.37643,1.75545,1.59608,17.0488,0.734275,-0.829011,0.0927048,5.90979,-76.5513,44.7147,555.892,1.25424,5.90979,4.457,1.809,1.686,,
1.52E+18,15.3469,0.81355,-0.736087,0.083205,6.21199,-77.0945,43.7829,556.005,1.24847,6.21199,1.72593,1.45316,1.6049,16.9995,0.734294,-0.795919,0.092633,5.83785,-76.3698,45.2664,555.884,1.25695,5.83785,4.457,1.809,1.686,,
1.52E+18,15.3071,0.836289,-0.706584,0.0969885,6.19335,-76.9294,44.3495,556,1.26515,6.19335,1.6803,1.37397,1.64387,16.9448,0.734915,-0.761824,0.0921696,5.78059,-76.1944,45.8128,555.882,1.25932,5.78059,4.457,1.809,1.686,,
1.52E+18,15.2803,0.844685,-0.687652,0.101855,6.18328,-76.7509,44.9237,555.992,1.2731,6.18328,1.44504,1.75972,1.63949,16.8893,0.730759,-0.73846,0.0906958,5.75121,-76.0201,46.358,555.878,1.26089,5.75121,4.457,1.809,1.686,,
1.52E+18,15.2415,0.852809,-0.670526,0.110708,6.16408,-76.59,45.4868,555.983,1.2857,6.16408,1.73793,1.61778,1.65189,16.8349,0.717174,-0.719509,0.0902764,5.7382,-75.8506,46.901,555.87,1.26418,5.7382,4.457,1.809,1.686,,
1.52E+18,15.2385,0.842288,-0.665032,0.108148,6.16631,-76.4052,46.0763,555.973,1.28719,6.16631,2.02553,1.76421,1.64391,16.7813,0.701822,-0.707548,0.0907948,5.71802,-75.6863,47.4452,555.868,1.26873,5.71802,4.457,1.809,1.686,,
1.52E+18,15.1621,0.830079,-0.667606,0.106198,6.13365,-76.2372,46.615,555.965,1.28899,6.13365,1.70386,1.23237,1.63804,16.7287,0.691182,-0.695014,0.0904955,5.68744,-75.5159,48.0099,555.874,1.27219,5.68744,4.457,1.809,1.686,,
1.52E+18,15.1656,0.830461,-0.657249,0.104629,6.12448,-76.0629,47.1856,555.961,1.2906,6.12448,1.76213,1.74142,1.73969,16.6741,0.68275,-0.677722,0.0878179,5.63264,-75.3597,48.5261,555.88,1.27269,5.63264,4.457,1.809,1.686,,
1.52E+18,15.1353,0.893578,-0.660531,0.136732,6.11148,-75.9576,47.7685,555.959,1.32614,6.11148,1.79557,1.84153,1.73533,16.6179,0.669198,-0.679093,0.0850238,5.57309,-75.1975,49.0589,555.883,1.27337,5.57309,4.457,1.809,1.686,,
1.52E+18,15.0993,0.844268,-0.655909,0.109234,6.08506,-75.7561,48.303,555.957,1.30208,6.08506,1.72868,1.38265,1.73323,16.5592,0.648612,-0.672569,0.0825355,5.52128,-75.0355,49.5857,555.885,1.27435,5.52128,4.457,1.809,1.686,,
1.52E+18,15.0551,0.801317,-0.634509,0.090509,6.05367,-75.5683,48.8306,555.953,1.28678,6.05367,1.29457,1.72897,1.72198,16.4974,0.626504,-0.64516,0.0787823,5.45131,-74.8778,50.1073,555.888,1.274,5.45131,4.457,1.809,1.686,,
1.52E+18,15.0118,0.771728,-0.696989,0.0756667,6.02221,-75.3865,49.3542,555.95,1.27556,6.02221,1.47175,1.72075,1.61467,16.4377,0.615064,-0.706914,0.0762446,5.39614,-74.7237,50.6249,555.89,1.27521,5.39614,4.457,1.809,1.686,,
1.52E+18,14.9761,0.745297,-0.815987,0.0699487,5.99452,-75.2195,49.8865,555.949,1.27391,5.99452,1.67942,1.78134,1.61595,16.3822,0.589529,-0.837596,0.0733305,5.3532,-74.5697,51.1419,555.889,1.27665,5.3532,4.457,1.809,1.686,,
1.52E+18,14.9306,0.726595,-0.910075,0.070191,5.97113,-75.0628,50.4261,555.951,1.27823,5.97113,1.72838,1.75049,1.61373,16.3245,0.561352,-0.94345,0.0682779,5.29886,-74.4134,51.6694,555.888,1.27588,5.29886,4.457,1.809,1.686,,
1.52E+18,14.9406,0.729599,-1.01214,0.0681339,5.96341,-74.8934,50.9854,555.948,1.27847,5.96341,2.14887,1.76895,1.65216,16.2639,0.551192,-1.05073,0.0643893,5.23064,-74.2594,52.1598,555.891,1.27448,5.23064,4.457,1.809,1.686,,
1.52E+18,14.9079,0.721124,-1.06389,0.0595899,5.93572,-74.7206,51.5099,555.945,1.27173,5.93572,1.74581,1.77454,1.59953,16.2004,0.540892,-1.09708,0.0601526,5.1604,-74.0977,52.6562,555.899,1.27217,5.1604,4.457,1.809,1.686,,
1.52E+18,14.8559,0.68998,-0.984265,0.0492586,5.89273,-74.5531,52.0074,555.941,1.26458,5.89273,1.5145,1.78775,1.67714,16.1333,0.517707,-1.00115,0.0565853,5.08695,-73.9469,53.1444,555.902,1.27157,5.08695,4.457,1.809,1.686,,
1.52E+18,14.8308,0.680086,-0.869572,0.0483707,5.86692,-74.3934,52.5315,555.94,1.26633,5.86692,1.9952,1.79321,1.72346,16.0614,0.508357,-0.878368,0.0540786,4.9917,-73.807,53.6263,555.9,1.27144,4.9917,4.457,1.809,1.686,,
1.52E+18,14.7678,0.66271,-0.810069,0.0461731,5.82391,-74.2411,53.0265,555.938,1.26696,5.82391,1.62646,1.74514,1.65144,15.9888,0.489467,-0.815393,0.0510092,4.92583,-73.6596,54.1134,555.897,1.27107,4.92583,4.457,1.809,1.686,,
1.52E+18,14.7235,0.6476,-0.802029,0.0470575,5.7718,-74.1007,53.5055,555.937,1.27094,5.7718,1.87878,1.76536,1.63586,15.9171,0.462898,-0.803467,0.0482448,4.8639,-73.5212,54.5645,555.899,1.27138,4.8639,4.457,1.809,1.686,,
1.52E+18,14.6896,0.626506,-0.835341,0.0404445,5.73411,-73.9405,53.997,555.939,1.26668,5.73411,1.81447,1.8172,1.62432,15.8469,0.449486,-0.843549,0.0465936,4.80135,-73.383,55.0257,555.898,1.27216,4.80135,4.457,1.809,1.686,,
1.52E+18,14.6443,0.625809,-0.89361,0.0427537,5.68855,-73.7998,54.4777,555.941,1.27099,5.68855,1.72109,1.70348,1.61371,15.7779,0.439036,-0.90776,0.0458103,4.75086,-73.2431,55.4819,555.898,1.27351,4.75086,4.457,1.809,1.686,,
1.52E+18,14.5668,0.597506,-0.922407,0.0349584,5.62334,-73.6531,54.9167,555.941,1.26548,5.62334,1.30807,1.75529,1.69212,15.7039,0.420826,-0.936614,0.0452504,4.63682,-73.1072,55.9289,555.901,1.2753,4.63682,4.457,1.809,1.686,,
1.52E+18,14.5028,0.56418,-0.93614,0.0228447,5.56607,-73.4938,55.3602,555.942,1.2552,5.56607,1.47254,1.70007,1.71143,15.622,0.402352,-0.937927,0.0466369,4.54465,-72.9695,56.3619,555.917,1.27855,4.54465,4.457,1.809,1.686,,
1.52E+18,14.4404,0.544311,-0.928334,0.0191027,5.51344,-73.3472,55.8077,555.943,1.25326,5.51344,1.71127,1.75734,1.71388,15.5366,0.383545,-0.905965,0.0482072,4.47337,-72.8334,56.7895,555.941,1.28191,4.47337,4.457,1.809,1.686,,
1.52E+18,14.3717,0.516038,-0.853352,0.0181781,5.45594,-73.2112,56.2452,555.941,1.25517,5.45594,1.51225,1.74932,1.76073,15.4456,0.357285,-0.800429,0.0474618,4.41325,-72.7094,57.209,555.965,1.28383,4.41325,4.457,1.809,1.686,,
1.52E+18,14.3392,0.504766,-0.688395,0.0304422,5.42321,-73.0907,56.723,555.944,1.27118,5.42321,2.20644,1.75727,1.83044,15.3496,0.332491,-0.611825,0.0477547,4.3701,-72.5997,57.6252,555.981,1.28749,4.3701,4.457,1.809,1.686,,
1.52E+18,14.3018,0.446198,-0.481138,0.015407,5.38841,-72.9258,57.1794,555.943,1.25958,5.38841,2.3663,1.74756,1.86946,15.2485,0.310748,-0.386942,0.0483264,4.32835,-72.4926,58.0361,555.987,1.29099,4.32835,4.457,1.809,1.686,,
1.52E+18,14.2375,0.432787,-0.286742,0.0200591,5.32862,-72.8058,57.6033,555.947,1.26681,5.32862,1.89133,1.94955,1.91167,15.1463,0.295955,-0.187894,0.0499455,4.25638,-72.385,58.4254,555.985,1.29469,4.25638,4.457,1.809,1.686,,
1.52E+18,14.1319,0.464964,-0.195156,0.0430795,5.25675,-72.7264,58.0153,555.95,1.29155,5.25675,1.31893,1.94904,1.74134,15.0546,0.288285,-0.105132,0.0515184,4.206,-72.2647,58.838,555.974,1.29777,4.206,4.457,1.809,1.686,,
1.52E+18,14.051,0.44727,-0.276581,0.0404672,5.18499,-72.6076,58.4074,555.957,1.29059,5.18499,1.2988,1.85148,1.6379,14.9786,0.278659,-0.209793,0.0511124,4.1294,-72.1541,59.2365,555.964,1.29934,4.1294,4.457,1.809,1.686,,
1.52E+18,14.0405,0.428406,-0.454611,0.0325399,5.12473,-72.4745,58.8049,555.966,1.28358,5.12473,1.6901,1.76039,1.6425,14.9099,0.284177,-0.440749,0.0512305,4.04957,-72.0641,59.5845,555.936,1.30094,4.04957,4.457,1.809,1.686,,
1.52E+18,13.9385,0.428881,-0.687826,0.0366801,5.03817,-72.3744,59.1642,555.97,1.28864,5.03817,1.24227,1.76542,1.52049,14.8399,0.291383,-0.682882,0.0524882,3.97155,-71.9612,59.9768,555.947,1.30372,3.97155,4.457,1.809,1.686,,
1.52E+18,13.8403,0.425001,-0.887058,0.0395518,4.95743,-72.2731,59.5254,555.974,1.29269,4.95743,1.27541,1.73614,1.61383,14.7678,0.292466,-0.873336,0.0530131,3.90974,-71.8575,60.3652,555.973,1.30586,3.90974,4.457,1.809,1.686,,
1.52E+18,13.7618,0.409168,-0.988481,0.0421587,4.89002,-72.1714,59.8986,555.976,1.29774,4.89002,1.5682,1.76146,1.64078,14.6952,0.267013,-0.945803,0.0501049,3.8621,-71.7469,60.7423,556.009,1.30558,3.8621,4.457,1.809,1.686,,
1.52E+18,13.7005,0.359353,-0.94624,0.039658,4.83399,-72.0626,60.2816,555.979,1.29968,4.83399,1.89179,1.77065,1.74472,14.6208,0.218413,-0.875303,0.0448871,3.81758,-71.6465,61.1154,556.037,1.30471,3.81758,4.457,1.809,1.686,,
1.52E+18,13.6097,0.318133,-0.813219,0.041498,4.77576,-71.9644,60.6581,555.984,1.30584,4.77576,1.82845,1.75823,1.73293,14.551,0.18312,-0.754484,0.0411618,3.76724,-71.5511,61.5158,556.02,1.30505,3.76724,4.457,1.809,1.686,,
1.52E+18,13.5582,0.315197,-0.719915,0.0426095,4.70793,-71.8663,61.0127,555.988,1.30799,4.70793,1.64445,1.79206,1.77146,14.4749,0.184053,-0.65449,0.0409641,3.71589,-71.4649,61.849,556.025,1.30569,3.71589,4.457,1.809,1.686,,
1.52E+18,13.4962,0.334876,-0.703158,0.0458339,4.64978,-71.7676,61.3776,555.994,1.31089,4.64978,1.94011,1.78417,1.69297,14.4008,0.200451,-0.644929,0.0413002,3.65835,-71.3666,62.201,556.024,1.30567,3.65835,4.457,1.809,1.686,,
1.52E+18,13.4255,0.337164,-0.755378,0.0508531,4.58491,-71.6802,61.7284,555.997,1.31722,4.58491,1.74821,1.76142,1.66509,14.3307,0.191938,-0.699743,0.0393242,3.60627,-71.2699,62.5495,556.028,1.30513,3.60627,4.457,1.809,1.686,,
1.52E+18,13.3518,0.321786,-0.811167,0.0474891,4.5213,-71.5816,62.0702,556.003,1.31539,4.5213,1.72796,1.74718,1.69505,14.2596,0.182691,-0.757018,0.0377103,3.55184,-71.1777,62.8961,556.038,1.30519,3.55184,4.457,1.809,1.686,,
1.52E+18,13.2828,0.316851,-0.858501,0.0512244,4.46184,-71.4955,62.4168,556.009,1.32097,4.46184,1.88449,1.79052,1.66343,14.1876,0.168102,-0.802672,0.0356865,3.50637,-71.0849,63.2377,556.048,1.30512,3.50637,4.457,1.809,1.686,,
1.52E+18,13.2034,0.331861,-0.878771,0.0580766,4.39807,-71.4175,62.7524,556.012,1.32844,4.39807,1.68965,1.75003,1.73666,14.1134,0.165837,-0.818506,0.0349383,3.45796,-70.9894,63.5734,556.058,1.30502,3.45796,4.457,1.809,1.686,,
1.52E+18,13.123,0.342127,-0.868843,0.0560085,4.33428,-71.3257,63.078,556.016,1.32614,4.33428,1.69218,1.76993,1.72955,14.038,0.173638,-0.804772,0.0353466,3.40469,-70.8937,63.903,556.064,1.30518,3.40469,4.457,1.809,1.686,,
1.52E+18,13.0304,0.333289,-0.827034,0.0490936,4.2795,-71.225,63.4093,556.02,1.31982,4.2795,1.93425,1.73366,1.78206,13.9585,0.171988,-0.75968,0.0344667,3.34605,-70.7967,64.2495,556.069,1.3048,3.34605,4.457,1.809,1.686,,
1.52E+18,12.9636,0.319665,-0.794095,0.0453857,4.2112,-71.1375,63.7161,556.025,1.31773,4.2112,1.63563,1.81686,1.69487,13.8784,0.160862,-0.720301,0.0328751,3.28285,-70.7166,64.5453,556.079,1.30476,3.28285,4.457,1.809,1.686,,
1.52E+18,12.883,0.319147,-0.765148,0.0440924,4.13964,-71.0557,64.0121,556.029,1.31724,4.13964,1.59486,1.77442,1.67691,13.8045,0.160703,-0.68391,0.0321908,3.22666,-70.6336,64.8484,556.087,1.30482,3.22666,4.457,1.809,1.686,,
1.52E+18,12.8987,0.317611,-0.743115,0.047383,4.06438,-70.9864,64.2977,556.038,1.32187,4.06438,1.65808,1.76897,1.71995,13.7428,0.152762,-0.66252,0.0302045,3.16954,-70.5819,65.0587,556.097,1.30415,3.16954,4.457,1.809,1.686,,
1.52E+18,13.0213,0.311932,-0.709539,0.0431093,3.97927,-70.9098,64.5575,556.043,1.31819,3.97927,1.79929,1.79121,1.73591,13.6998,0.154898,-0.631727,0.0295111,3.11641,-70.5616,65.1626,556.103,1.30399,3.11641,4.457,1.809,1.686,,
1.52E+18,13.0698,0.341621,-0.678607,0.0530844,3.90485,-70.8534,64.8312,556.049,1.32784,3.90485,2.15186,1.81135,1.7682,13.6666,0.166945,-0.609017,0.03056,3.07038,-70.512,65.353,556.102,1.30466,3.07038,4.457,1.809,1.686,,
1.52E+18,13.0641,0.365483,-0.669294,0.0577831,3.82524,-70.7933,65.0878,556.054,1.33189,3.82524,2.05358,1.81558,1.76566,13.6429,0.179614,-0.607321,0.0311459,3.02295,-70.4463,65.5887,556.101,1.30459,3.02295,4.457,1.809,1.686,,
1.52E+18,13.014,0.364264,-0.696289,0.0544794,3.73391,-70.7289,65.3158,556.059,1.32913,3.73391,1.87558,1.76888,1.72344,13.6322,0.18078,-0.639907,0.0297441,2.97274,-70.3729,65.8549,556.1,1.30381,2.97274,4.457,1.809,1.686,,
1.52E+18,12.9919,0.366768,-0.72681,0.0595394,3.64224,-70.6814,65.537,556.066,1.33523,3.64224,1.77309,1.80479,1.7488,13.6291,0.172823,-0.674135,0.0278556,2.918,-70.3106,66.0915,556.105,1.30305,2.918,4.457,1.809,1.686,,
1.52E+18,13.0009,0.379166,-0.708184,0.0651163,3.54055,-70.6408,65.7352,556.07,1.34147,3.54055,1.75665,1.64827,1.75844,13.6301,0.171009,-0.655333,0.0271129,2.86308,-70.2589,66.2781,556.108,1.30294,2.86308,4.457,1.809,1.686,,
1.52E+18,13.0011,0.36437,-0.680145,0.0613398,3.43785,-70.5898,65.9176,556.074,1.3391,3.43785,1.52616,1.74989,1.71594,13.639,0.154847,-0.626908,0.0255484,2.80166,-70.2049,66.4691,556.111,1.30271,2.80166,4.457,1.809,1.686,,
1.52E+18,12.972,0.34213,-0.688404,0.0584792,3.34582,-70.5393,66.1081,556.079,1.33833,3.34582,1.75665,1.76511,1.71302,13.6583,0.131119,-0.634739,0.0232664,2.7291,-70.1402,66.7062,556.115,1.30256,2.7291,4.457,1.809,1.686,,
1.52E+18,12.9329,0.321153,-0.692427,0.0521945,3.25922,-70.4827,66.2956,556.083,1.3336,3.25922,1.698,1.73869,1.7146,13.6849,0.116115,-0.636437,0.0216836,2.65887,-70.0715,66.9591,556.121,1.30255,2.65887,4.457,1.809,1.686,,
1.52E+18,12.8982,0.303736,-0.686847,0.0454888,3.17289,-70.426,66.4756,556.088,1.32791,3.17289,1.64245,1.71101,1.70874,13.7215,0.104317,-0.627148,0.0208895,2.59188,-70.0006,67.2095,556.127,1.30276,2.59188,4.457,1.809,1.686,,
1.52E+18,12.8854,0.297356,-0.687446,0.0425803,3.08982,-70.3756,66.6527,556.092,1.32573,3.08982,1.69118,1.75879,1.70647,13.7704,0.0992363,-0.625754,0.0202129,2.52631,-69.9345,67.4465,556.132,1.30283,2.52631,4.457,1.809,1.686,,
1.52E+18,12.9038,0.273914,-0.685258,0.0360027,3.02027,-70.3182,66.8426,556.098,1.32111,3.02027,1.72621,1.77527,1.76647,13.8306,0.0841381,-0.622538,0.0182669,2.45857,-69.8746,67.6795,556.137,1.30285,2.45857,4.457,1.809,1.686,,
1.52E+18,12.9692,0.264065,-0.731855,0.0363997,2.95659,-70.2707,67.0373,556.105,1.32326,2.95659,1.83315,1.76764,1.72457,13.9099,0.074947,-0.675193,0.0168032,2.389,-69.825,67.8883,556.141,1.30327,2.389,4.457,1.809,1.686,,
1.52E+18,12.9954,0.271875,-0.834512,0.0360633,2.87902,-70.2267,67.2036,556.111,1.32286,2.87902,1.47766,1.75874,1.61917,14.0001,0.0847025,-0.785456,0.0171335,2.32434,-69.7649,68.1159,556.145,1.30378,2.32434,4.457,1.809,1.686,,
1.52E+18,13.0334,0.278643,-0.883321,0.0301946,2.81005,-70.1717,67.3733,556.115,1.31616,2.81005,1.44427,1.76779,1.7415,14.0907,0.100404,-0.844208,0.0181516,2.24952,-69.7031,68.3381,556.143,1.30406,2.24952,4.457,1.809,1.686,,
1.52E+18,13.09,0.287654,-0.876928,0.0293014,2.74705,-70.1224,67.5527,556.117,1.31484,2.74705,1.52742,1.74256,1.76124,14.1844,0.105698,-0.840432,0.0182189,2.17558,-69.6394,68.5518,556.142,1.30369,2.17558,4.457,1.809,1.686,,
1.52E+18,13.1712,0.283383,-0.87235,0.0268147,2.70731,-70.0671,67.7519,556.119,1.31293,2.70731,2.05612,1.78738,1.75471,14.2796,0.0988087,-0.835893,0.0179765,2.09469,-69.5782,68.764,556.143,1.30401,2.09469,4.457,1.809,1.686,,
1.52E+18,13.2662,0.270875,-0.899415,0.0204961,2.66704,-70.0061,67.9494,556.122,1.30731,2.66704,2.01706,1.79013,1.74173,14.3754,0.0956041,-0.863786,0.0178108,2.00553,-69.5267,68.9652,556.148,1.3046,2.00553,4.457,1.809,1.686,,
1.52E+18,13.3556,0.286332,-0.950919,0.0173102,2.62154,-69.9491,68.1359,556.125,1.30277,2.62154,1.82461,1.72937,1.71794,14.4659,0.117238,-0.920667,0.0192015,1.90446,-69.4741,69.1538,556.151,1.30473,1.90446,4.457,1.809,1.686,,
1.52E+18,13.4321,0.318072,-1.00783,0.0195364,2.57603,-69.9,68.3198,556.129,1.30308,2.57603,1.80739,1.75894,1.64401,14.5416,0.147045,-0.97862,0.0213427,1.79319,-69.4215,69.3352,556.158,1.30505,1.79319,4.457,1.809,1.686,,
1.52E+18,13.5203,0.341865,-1.04839,0.0297453,2.54122,-69.862,68.5194,556.133,1.31305,2.54122,2.25038,1.74716,1.67692,14.597,0.153222,-1.02587,0.0216401,1.67175,-69.3757,69.4983,556.159,1.30517,1.67175,4.457,1.809,1.686,,
1.52E+18,13.5867,0.340286,-1.09871,0.0308898,2.50473,-69.8149,68.7104,556.136,1.31496,2.50473,2.33648,1.7483,1.66127,14.6267,0.143578,-1.07942,0.0207838,1.54238,-69.332,69.6522,556.162,1.30515,1.54238,4.457,1.809,1.686,,
1.52E+18,13.6155,0.361166,-1.16446,0.039993,2.45329,-69.7854,68.8775,556.134,1.32393,2.45329,1.98532,1.7394,1.70728,14.6262,0.151887,-1.1458,0.0212305,1.41268,-69.2987,69.7873,556.164,1.30554,1.41268,4.457,1.809,1.686,,
1.52E+18,13.6475,0.382677,-1.22943,0.0365657,2.42229,-69.7294,69.066,556.133,1.31889,2.42229,2.61644,1.80784,1.73382,14.593,0.176699,-1.21037,0.0230328,1.27985,-69.263,69.9133,556.167,1.30581,1.27985,4.457,1.809,1.686,,
1.52E+18,13.6341,0.385762,-1.27201,0.0224569,2.38506,-69.6611,69.2376,556.135,1.30336,2.38506,2.53607,1.76659,1.7215,14.5299,0.199339,-1.24988,0.0246849,1.16682,-69.2264,70.0421,556.173,1.30608,1.16682,4.457,1.809,1.686,,
1.52E+18,13.552,0.389146,-1.28768,0.0183756,2.33135,-69.6145,69.3848,556.138,1.29892,2.33135,2.05131,1.76586,1.69496,14.4427,0.206433,-1.25867,0.0251805,1.08815,-69.1845,70.1852,556.184,1.30624,1.08815,4.457,1.809,1.686,,
1.52E+18,13.4235,0.380624,-1.29149,0.0162058,2.26811,-69.5773,69.5124,556.141,1.29743,2.26811,1.82782,1.82108,1.71202,14.3335,0.200664,-1.25382,0.0246558,1.00994,-69.1449,70.3321,556.195,1.30639,1.00994,4.457,1.809,1.686,,
1.52E+18,13.2825,0.377411,-1.29295,0.0152444,2.20387,-69.5434,69.6327,556.145,1.29682,2.20387,1.67971,1.74025,1.7148,14.1996,0.199402,-1.24707,0.0243078,0.92509,-69.1112,70.4598,556.207,1.30639,0.92509,4.457,1.809,1.686,,
1.52E+18,13.149,0.371588,-1.28551,0.0115113,2.14339,-69.5058,69.7514,556.149,1.29335,2.14339,1.8083,1.78176,1.71705,14.0435,0.201827,-1.23121,0.0244589,0.831078,-69.0879,70.5592,556.218,1.30679,0.831078,4.457,1.809,1.686,,
1.52E+18,13.0485,0.365316,-1.24596,0.0148614,2.10501,-69.4712,69.9013,556.154,1.2979,2.10501,2.43972,1.73011,1.73333,13.8698,0.189265,-1.1813,0.023212,0.735514,-69.0687,70.6375,556.228,1.30669,0.735514,4.457,1.809,1.686,,
1.52E+18,12.9392,0.364883,-1.13539,0.0192377,2.06238,-69.4411,70.0414,556.157,1.30326,2.06238,2.55475,1.78905,1.7928,13.682,0.184096,-1.06073,0.0227092,0.649041,-69.0562,70.7018,556.232,1.30703,0.649041,4.457,1.809,1.686,,
1.52E+18,12.7962,0.376406,-0.98418,0.0210439,2.00216,-69.4149,70.149,556.161,1.30485,2.00216,2.29067,1.81292,1.82619,13.4612,0.192663,-0.890532,0.0233166,0.566901,-69.0482,70.7347,556.246,1.30721,0.566901,4.457,1.809,1.686,,
1.52E+18,12.6515,0.383751,-0.861367,0.0213177,1.93196,-69.3925,70.2343,556.163,1.30476,1.93196,2.16284,1.76121,1.76295,13.2857,0.194043,-0.781845,0.0237412,0.510052,-69.0291,70.7894,556.228,1.30699,0.510052,4.457,1.809,1.686,,
1.52E+18,12.5571,0.391735,-0.818342,0.014629,1.86746,-69.3581,70.3191,556.17,1.29638,1.86746,2.39845,1.78645,1.71287,13.0836,0.208645,-0.74688,0.0255383,0.448322,-69.0315,70.7725,556.23,1.30698,0.448322,4.457,1.809,1.686,,
1.52E+18,12.4925,0.403766,-0.825172,0.0150415,1.77832,-69.3457,70.3624,556.179,1.29566,1.77832,2.01734,1.75344,1.69931,12.9138,0.217921,-0.762217,0.0266455,0.391978,-69.0464,70.7137,556.233,1.30698,0.391978,4.457,1.809,1.686,,
1.52E+18,12.4127,0.384648,-0.834293,0.00047523,1.69444,-69.3147,70.4,556.183,1.28096,1.69444,2.25827,1.76219,1.68674,12.7586,0.213759,-0.774045,0.0265119,0.33755,-69.0513,70.6833,556.236,1.30673,0.33755,4.457,1.809,1.686,,
1.52E+18,12.3003,0.383518,-0.824286,0.00755151,1.60514,-69.3176,70.4294,556.184,1.28895,1.60514,2.26753,1.73378,1.82324,12.6128,0.201194,-0.76927,0.0256004,0.282153,-69.0532,70.6777,556.233,1.30671,0.282153,4.457,1.809,1.686,,
1.52E+18,12.1784,0.34966,-0.811881,-0.00226779,1.5222,-69.3001,70.4537,556.185,1.281,1.5222,2.53618,1.74315,1.81861,12.4757,0.175381,-0.764587,0.0236846,0.230501,-69.0482,70.6901,556.226,1.30662,0.230501,4.457,1.809,1.686,,
1.52E+18,12.0283,0.321358,-0.817798,-0.00485922,1.42441,-69.3011,70.4505,556.184,1.28075,1.42441,2.17875,1.79735,1.76448,12.3492,0.147567,-0.773664,0.0215147,0.176525,-69.0436,70.7102,556.221,1.30681,0.176525,4.457,1.809,1.686,,
1.52E+18,11.8454,0.280005,-0.830705,-0.0155636,1.31304,-69.3008,70.4147,556.185,1.27257,1.31304,1.67925,1.74971,1.76737,12.2334,0.118925,-0.788739,0.0195289,0.129338,-69.0374,70.7428,556.219,1.30737,0.129338,4.457,1.809,1.686,,
1.52E+18,11.6972,0.245308,-0.837747,-0.0243243,1.21396,-69.3,70.387,556.187,1.26586,1.21396,1.89368,1.80367,1.76886,12.1269,0.0906335,-0.799898,0.0175216,0.0817259,-69.032,70.7576,556.216,1.30742,0.0817259,4.457,1.809,1.686,,
1.52E+18,11.541,0.220129,-0.837542,-0.0276574,1.10675,-69.3124,70.3394,556.192,1.26441,1.10675,1.62754,1.74522,1.71428,12.0291,0.0629998,-0.807378,0.0155179,0.0385914,-69.0268,70.7658,556.212,1.3073,0.0385914,4.457,1.809,1.686,,
1.52E+18,11.4056,0.190662,-0.83883,-0.0310758,1.01727,-69.3206,70.309,556.196,1.26345,1.01727,1.91867,1.76292,1.72216,11.9384,0.032618,-0.815213,0.0132139,0.00788923,-69.023,70.7788,556.209,1.30746,0.00788923,4.457,1.809,1.686,,
1.52E+18,11.2986,0.156271,-0.842287,-0.0390829,0.942223,-69.3194,70.2902,556.199,1.25791,0.942223,2.18201,1.84275,1.71983,11.855,0.000874364,-0.825005,0.0106908,0.0375856,-69.0192,70.784,556.206,1.30741,0.0375856,4.457,1.809,1.686,,
1.52E+18,11.1869,0.122179,-0.849846,-0.0480174,0.863458,-69.3207,70.2583,556.201,1.25124,0.863458,1.93793,1.79152,1.67316,11.7804,-0.0271081,-0.836966,0.00843236,0.0170496,-69.0176,70.79,556.204,1.30744,0.0170496,4.457,1.809,1.686,,
1.52E+18,11.0953,0.100044,-0.855688,-0.051904,0.796806,-69.3242,70.2387,556.204,1.24909,0.796806,2.25187,1.81029,1.67885,11.7155,-0.048638,-0.846438,0.0067435,0.00990202,-69.0155,70.7969,556.203,1.3075,0.00990202,4.457,1.809,1.686,,
1.52E+18,10.9909,0.0822122,-0.862258,-0.0588867,0.721121,-69.3296,70.1979,556.205,1.24316,0.721121,1.90793,1.81596,1.72042,11.6597,-0.0619799,-0.856738,0.00559402,0.0170532,-69.013,70.8044,556.2,1.30742,0.0170532,4.457,1.809,1.686,,
1.52E+18,10.8846,0.0675941,-0.870135,-0.0678257,0.644458,-69.335,70.1474,556.204,1.23477,0.644458,1.73598,1.80541,1.64887,11.6108,-0.0699003,-0.866568,0.00496403,0.0158518,-69.01,70.8112,556.197,1.30734,0.0158518,4.457,1.809,1.686,,
1.52E+18,10.7941,0.0599466,-0.873365,-0.0717083,0.578382,-69.3436,70.1073,556.205,1.23134,0.578382,1.94884,1.83174,1.70781,11.5691,-0.0730796,-0.87193,0.00464634,0.0139607,-69.0102,70.8194,556.195,1.30748,0.0139607,4.457,1.809,1.686,,
1.52E+18,10.7215,0.0573188,-0.875103,-0.0733669,0.522478,-69.3515,70.0772,556.209,1.22989,0.522478,2.22114,1.85016,1.8228,11.5347,-0.0730857,-0.876892,0.0043966,0.0163686,-69.0108,70.827,556.195,1.30745,0.0163686,4.457,1.809,1.686,,
1.52E+18,10.6332,0.0638867,-0.881678,-0.0704195,0.455839,-69.3714,70.0273,556.207,1.23277,0.455839,1.91722,1.74156,1.67353,11.5077,-0.0688549,-0.880704,0.00465197,0.0154237,-69.0122,70.8355,556.196,1.30765,0.0154237,4.457,1.809,1.686,,
1.52E+18,10.5486,0.0658469,-0.886319,-0.0732295,0.391533,-69.386,69.9723,556.206,1.22971,0.391533,1.66322,1.75748,1.67086,11.4887,-0.0639709,-0.882029,0.00493642,0.0147557,-69.012,70.8445,556.197,1.30769,0.0147557,4.457,1.809,1.686,,
1.52E+18,10.4812,0.0716156,-0.890134,-0.0709512,0.336561,-69.4038,69.9272,556.204,1.23192,0.336561,1.91531,1.82363,1.67647,11.4781,-0.0609095,-0.882473,0.00502567,0.0170182,-69.012,70.8536,556.198,1.30771,0.0170182,4.457,1.809,1.686,,
1.52E+18,10.4253,0.0712322,-0.891914,-0.0725316,0.286902,-69.4169,69.8837,556.203,1.23047,0.286902,1.83179,1.78715,1.67846,11.4767,-0.0606536,-0.8812,0.00494567,0.0181069,-69.0114,70.8628,556.2,1.30777,0.0181069,4.457,1.809,1.686,,
1.52E+18,10.3856,0.0755976,-0.898686,-0.0710918,0.245196,-69.4305,69.8485,556.203,1.23186,0.245196,1.98543,1.76765,1.68163,11.4822,-0.0575771,-0.886888,0.00508712,0.018597,-69.0118,70.8708,556.201,1.30787,0.018597,4.457,1.809,1.686,,
1.52E+18,10.3421,0.0789648,-0.921246,-0.0714592,0.201781,-69.4445,69.8061,556.204,1.23137,0.201781,1.84569,1.75974,1.68829,11.4867,-0.0543551,-0.911349,0.00513431,0.016132,-69.0128,70.8745,556.202,1.30785,0.016132,4.457,1.809,1.686,,
1.52E+18,10.3146,0.0782511,-0.94103,-0.0738111,0.171299,-69.4514,69.7783,556.206,1.22902,0.171299,2.05905,1.81231,1.7049,11.4862,-0.0540525,-0.935186,0.00502789,0.0179011,-69.0136,70.8731,556.201,1.3078,0.0179011,4.457,1.809,1.686,,
1.52E+18,10.2654,0.0792842,-0.937988,-0.075764,0.129781,-69.4653,69.7312,556.207,1.22707,0.129781,1.93737,1.80169,1.70709,11.4852,-0.0521755,-0.933579,0.00504132,0.0162188,-69.0156,70.8727,556.201,1.30781,0.0162188,4.457,1.809,1.686,,
1.52E+18,10.2299,0.0812945,-0.925923,-0.0759906,0.0997737,-69.4765,69.6981,556.208,1.22685,0.0997737,1.90248,1.75083,1.71435,11.4854,-0.0488638,-0.918496,0.00516773,0.0192315,-69.0185,70.8743,556.203,1.30791,0.0192315,4.457,1.809,1.686,,
1.52E+18,10.2161,0.0817362,-0.926202,-0.0764369,0.0848145,-69.4806,69.6849,556.208,1.2264,0.0848145,2.22775,1.80293,1.70236,11.486,-0.0476059,-0.916642,0.0051185,0.0174591,-69.0196,70.8753,556.205,1.30786,0.0174591,4.457,1.809,1.686,,
1.52E+18,10.191,0.0833225,-0.929126,-0.0765052,0.0636383,-69.4888,69.661,556.209,1.22633,0.0636383,2.02432,1.80095,1.70938,11.4861,-0.0469776,-0.919227,0.00510885,0.0188905,-69.0202,70.8754,556.207,1.30785,0.0188905,4.457,1.809,1.686,,
1.52E+18,10.1929,0.0841197,-0.926632,-0.0757521,0.0608886,-69.489,69.6632,556.21,1.22708,0.0608886,2.46011,1.81098,1.7044,11.4864,-0.0443927,-0.915243,0.00517872,0.0180094,-69.0226,70.8765,556.209,1.30792,0.0180094,4.457,1.809,1.686,,
1.52E+18,10.1973,0.0845956,-0.925577,-0.0751488,0.059799,-69.4883,69.6676,556.21,1.22769,0.059799,2.69484,1.80408,1.69195,11.486,-0.0426248,-0.91304,0.00525448,0.02064,-69.0243,70.8766,556.21,1.308,0.02064,4.457,1.809,1.686,,
1.52E+18,10.1834,0.0828642,-0.925654,-0.0778012,0.0474397,-69.4903,69.6536,556.211,1.22503,0.0474397,2.24821,1.78677,1.69575,11.4856,-0.0417855,-0.911794,0.00523362,0.0226738,-69.0252,70.8764,556.212,1.30798,0.0226738,4.457,1.809,1.686,,
1.52E+18,10.1888,0.0850686,-0.925226,-0.075366,0.0477215,-69.491,69.6595,556.212,1.22747,0.0477215,2.57623,1.78185,1.70436,11.4856,-0.0403891,-0.909896,0.00523309,0.0201259,-69.0266,70.8768,556.215,1.30798,0.0201259,4.457,1.809,1.686,,
1.52E+18,10.1947,0.0878471,-0.923901,-0.07238,0.0482247,-69.4921,69.666,556.212,1.23045,0.0482247,2.6316,1.78205,1.70274,11.4857,-0.0394252,-0.907925,0.00520004,0.0232108,-69.0275,70.8772,556.216,1.30794,0.0232108,4.457,1.809,1.686,,
1.52E+18,10.1843,0.0881335,-0.925881,-0.0728822,0.0387066,-69.4952,69.656,556.209,1.22995,0.0387066,2.44435,1.80264,1.78541,11.4861,-0.0388041,-0.905328,0.00527706,0.0202684,-69.0279,70.8779,556.216,1.30802,0.0202684,4.457,1.809,1.686,,
1.52E+18,10.1646,0.0892826,-0.926082,-0.0731708,0.0240169,-69.5014,69.6375,556.205,1.22967,0.0240169,2.26453,1.78893,1.77462,11.4876,-0.0387207,-0.900257,0.00520657,0.0225078,-69.0275,70.8795,556.217,1.30794,0.0225078,4.457,1.809,1.686,,
1.52E+18,10.1513,0.087472,-0.93001,-0.0758901,0.0142973,-69.5032,69.6241,556.202,1.22695,0.0142973,2.28507,1.79565,1.7772,11.4871,-0.037639,-0.900339,0.00528318,0.0202082,-69.0287,70.8793,556.218,1.30802,0.0202082,4.457,1.809,1.686,,
1.52E+18,10.1249,0.087539,-0.932176,-0.0776494,0.00301687,-69.5103,69.5987,556.199,1.22519,0.00301687,2.04599,1.78084,1.778,11.4864,-0.0376056,-0.898964,0.00525057,0.023403,-69.0289,70.8787,556.218,1.30798,0.023403,4.457,1.809,1.686,,
1.52E+18,10.1089,0.0864262,-0.933396,-0.0798312,0.0126279,-69.5134,69.5831,556.195,1.223,0.0126279,2.16324,1.79974,1.79868,11.4867,-0.0375407,-0.894309,0.00524554,0.0206526,-69.0288,70.8792,556.219,1.30797,0.0206526,4.457,1.809,1.686,,
1.52E+18,10.1194,0.0869135,-0.932168,-0.0785943,0.00532742,-69.5111,69.5934,556.196,1.22424,0.00532742,2.57529,1.81885,1.69214,11.4861,-0.0374364,-0.893623,0.00525464,0.0208923,-69.0291,70.8787,556.22,1.30798,0.0208923,4.457,1.809,1.686,,
1.52E+18,10.132,0.086424,-0.933056,-0.0781832,0.00277446,-69.5074,69.6053,556.197,1.22465,0.00277446,2.58462,1.83031,1.68571,11.4858,-0.037485,-0.895443,0.00523556,0.0189283,-69.0292,70.8782,556.221,1.30796,0.0189283,4.457,1.809,1.686,,
1.52E+18,10.1417,0.0869015,-0.934226,-0.0770084,0.00853855,-69.5053,69.6147,556.199,1.22582,0.00853855,2.56271,1.80747,1.69585,11.4843,-0.0401433,-0.897424,0.00497843,0.0209201,-69.0271,70.8759,556.222,1.30771,0.0209201,4.457,1.809,1.686,,
1.52E+18,10.1507,0.0871962,-0.934209,-0.0760744,0.013515,-69.5032,69.6234,556.2,1.22676,0.013515,2.534,1.79003,1.69594,11.4801,-0.0397436,-0.897382,0.00498608,0.02022,-69.0286,70.872,556.223,1.30772,0.02022,4.457,1.809,1.686,,
1.52E+18,10.1605,0.0878109,-0.930026,-0.0747522,0.0188069,-69.5012,69.6332,556.201,1.22808,0.0188069,2.59562,1.78904,1.69471,11.4768,-0.0411349,-0.894091,0.00485646,0.0200352,-69.0281,70.8686,556.223,1.30758,0.0200352,4.457,1.809,1.686,,
1.52E+18,10.1453,0.0899912,-0.923411,-0.0736724,0.00813988,-69.5073,69.6194,556.201,1.22915,0.00813988,2.30614,1.77683,1.68916,11.475,-0.0474607,-0.886979,0.00445337,0.0181516,-69.0224,70.8656,556.223,1.30715,0.0181516,4.457,1.809,1.686,,
1.52E+18,10.1195,0.0909785,-0.92013,-0.074585,0.00834361,-69.5151,69.595,556.201,1.22824,0.00834361,2.02266,1.81476,1.69792,11.4758,-0.0486548,-0.884531,0.00441664,0.021296,-69.0211,70.8662,556.222,1.30711,0.021296,4.457,1.809,1.686,,
1.52E+18,10.0929,0.0931893,-0.921629,-0.0743202,0.02463,-69.5243,69.5698,556.202,1.2285,0.02463,1.92073,1.75456,1.69969,11.4784,-0.0466315,-0.886779,0.00467308,0.0207002,-69.0224,70.8691,556.221,1.30737,0.0207002,4.457,1.809,1.686,,
1.52E+18,10.0472,0.0962095,-0.923954,-0.0746676,0.0518394,-69.5393,69.5264,556.202,1.22815,0.0518394,1.74396,1.5988,1.70412,11.4799,-0.0490628,-0.891404,0.00448475,0.0182661,-69.0197,70.8697,556.219,1.30718,0.0182661,4.457,1.809,1.686,,
1.52E+18,9.9979,0.0983918,-0.925143,-0.076011,0.0793815,-69.5545,69.4794,556.203,1.22681,0.0793815,1.77726,1.44723,1.70875,11.4805,-0.0509514,-0.893368,0.00428855,0.0172986,-69.0177,70.8698,556.219,1.30699,0.0172986,4.457,1.809,1.686,,
1.52E+18,9.9827,0.0983632,-0.925546,-0.0768819,0.0838282,-69.5585,69.4647,556.203,1.22594,0.0838282,2.00405,1.79631,1.7127,11.4809,-0.0505616,-0.895136,0.00446385,0.0164685,-69.018,70.8702,556.218,1.30717,0.0164685,4.457,1.809,1.686,,
1.52E+18,9.95319,0.0998423,-0.923719,-0.0772674,0.0969802,-69.5677,69.4368,556.204,1.22555,0.0969802,1.72462,1.77115,1.70582,11.4802,-0.0500974,-0.894001,0.00462139,0.0168668,-69.0186,70.8698,556.217,1.30732,0.0168668,4.457,1.809,1.686,,
1.52E+18,9.91725,0.102095,-0.923579,-0.0773253,0.113417,-69.5794,69.4027,556.205,1.22549,0.113417,1.62105,1.80292,1.70332,11.4803,-0.0524222,-0.895049,0.00442235,0.0169169,-69.0164,70.8692,556.216,1.30712,0.0169169,4.457,1.809,1.686,,
1.52E+18,9.88262,0.103743,-0.923876,-0.0777244,0.127962,-69.5902,69.3697,556.205,1.22509,0.127962,1.57095,1.78012,1.70767,11.4808,-0.0523095,-0.896436,0.00444233,0.0156042,-69.0164,70.8697,556.216,1.30714,0.0156042,4.457,1.809,1.686,,
1.52E+18,9.87507,0.103639,-0.923906,-0.0778717,0.124626,-69.5921,69.3624,556.206,1.22495,0.124626,2.00564,1.77017,1.70127,11.4817,-0.0520649,-0.897539,0.00459865,0.0155563,-69.0164,70.8706,556.215,1.3073,0.0155563,4.457,1.809,1.686,,
1.52E+18,9.86586,0.104138,-0.923724,-0.0776417,0.122603,-69.595,69.3537,556.206,1.22518,0.122603,2.00417,1.79337,1.69494,11.4817,-0.0534816,-0.898478,0.00444444,0.0158912,-69.015,70.8702,556.214,1.30715,0.0158912,4.457,1.809,1.686,,
1.52E+18,9.86068,0.104853,-0.922713,-0.0771004,0.118228,-69.5971,69.3489,556.206,1.22572,0.118228,2.03716,1.77996,1.68811,11.4817,-0.053684,-0.898153,0.00453084,0.0159665,-69.0148,70.8702,556.213,1.30723,0.0159665,4.457,1.809,1.686,,
1.52E+18,9.85648,0.105286,-0.922366,-0.0767362,0.113503,-69.5986,69.345,556.207,1.22608,0.113503,2.0317,1.76828,1.68807,11.4825,-0.0540647,-0.898925,0.00455486,0.0141032,-69.0143,70.8708,556.213,1.30725,0.0141032,4.457,1.809,1.686,,
1.52E+18,9.86959,0.103926,-0.9224,-0.0768091,0.0981535,-69.5938,69.3572,556.207,1.22601,0.0981535,2.30496,1.79547,1.69155,11.4825,-0.0542938,-0.899525,0.00459286,0.0139169,-69.014,70.8708,556.212,1.30729,0.0139169,4.457,1.809,1.686,,
1.52E+18,9.86798,0.103496,-0.922315,-0.0768319,0.0929434,-69.5938,69.3556,556.207,1.22598,0.0929434,2.04487,1.79913,1.69228,11.4827,-0.0552665,-0.899864,0.00454767,0.0128098,-69.013,70.8708,556.212,1.30725,0.0128098,4.457,1.809,1.686,,
1.52E+18,9.87912,0.10233,-0.922053,-0.0769274,0.0800906,-69.5898,69.366,556.207,1.22589,0.0800906,2.30849,1.79319,1.69141,11.4834,-0.0552552,-0.900218,0.00459953,0.0131856,-69.0129,70.8714,556.212,1.3073,0.0131856,4.457,1.809,1.686,,
1.52E+18,9.87673,0.101185,-0.921651,-0.0771717,0.076339,-69.5893,69.3634,556.207,1.22564,0.076339,2.02669,1.7913,1.6862,11.4837,-0.0558452,-0.900319,0.00466511,0.0111288,-69.0122,70.8716,556.211,1.30736,0.0111288,4.457,1.809,1.686,,
1.52E+18,9.87457,0.101458,-0.921326,-0.0769986,0.0729411,-69.5901,69.3614,556.207,1.22582,0.0729411,1.99441,1.7798,1.68826,11.4841,-0.0564754,-0.900591,0.00460125,0.01136,-69.0115,70.8718,556.211,1.3073,0.01136,4.457,1.809,1.686,,
1.52E+18,9.88928,0.100112,-0.921506,-0.077204,0.059122,-69.5849,69.3752,556.207,1.22561,0.059122,2.30705,1.79182,1.69321,11.4849,-0.0567852,-0.900864,0.00462717,0.0110005,-69.011,70.8724,556.211,1.30732,0.0110005,4.457,1.809,1.686,,
1.52E+18,9.88886,0.100161,-0.9211,-0.0771238,0.0556885,-69.5851,69.3749,556.207,1.22569,0.0556885,2.01219,1.74443,1.69017,11.4856,-0.0571452,-0.900927,0.00468861,0.0131095,-69.0105,70.8731,556.21,1.30739,0.0131095,4.457,1.809,1.686,,


==> surface_result.csv <==
t,sx,sy,sz,syaw,sv,gx,gy,gz,gyaw,gv,l,w,h,inssx,inssy,insz,insyaw,insv,ginssx,ginssy,ginsz,ginsyaw,ginsv,insl,insw,insh,tpredict,tcorrect
1.43E+18,2.77345,20.7359,-1.22555,-0.705902,0.0392573,617.882,557.929,541.058,-0.598824,0.0392573,4.40828,2.12579,1.9302,3.32363,20.4651,-0.876438,-0.633744,0.0189526,618.463,557.728,541.406,-0.526993,0.0189526,4.457,1.809,1.686,0.000132529,0.00237421
1.43E+18,2.66374,20.7419,-1.22502,-0.702826,0.0365423,617.885,557.927,541.06,-0.597952,0.0365423,4.40948,2.12579,1.93058,3.20257,20.4655,-0.882026,-0.631599,0.0194456,618.453,557.718,541.403,-0.527006,0.0194456,4.457,1.809,1.686,0.000215143,0.00251938
1.43E+18,2.52525,20.7494,-1.21775,-0.698621,0.0335378,617.888,557.924,541.067,-0.596607,0.0335378,4.41022,2.1265,1.93093,3.03346,20.4703,-0.885998,-0.628365,0.0222749,618.425,557.707,541.4,-0.526601,0.0222749,4.457,1.809,1.686,9.72E-05,0.0015544
1.43E+18,2.36126,20.7589,-1.21043,-0.694565,0.0309091,617.891,557.922,541.068,-0.595848,0.0309091,4.41177,2.12639,1.93131,2.87446,20.4769,-0.883088,-0.625438,0.0218689,618.432,557.701,541.397,-0.526957,0.0218689,4.457,1.809,1.686,8.12E-05,0.0029824
1.43E+18,2.14718,20.7728,-1.21457,-0.68951,0.0288993,617.893,557.921,541.072,-0.595309,0.0288993,4.41322,2.12624,1.93167,2.6631,20.488,-0.891776,-0.621086,0.0182727,618.436,557.694,541.396,-0.527113,0.0182727,4.457,1.809,1.686,9.19E-05,0.00220623
1.43E+18,1.92585,20.7849,-1.21201,-0.683683,0.0262747,617.896,557.918,541.077,-0.594393,0.0262747,4.41523,2.12611,1.93212,2.3945,20.5024,-0.894515,-0.615431,0.0200062,618.391,557.687,541.397,-0.526363,0.0200062,4.457,1.809,1.686,0.000104448,0.00233368
1.43E+18,1.64402,20.7984,-1.21994,-0.67648,0.0230452,617.901,557.914,541.081,-0.593216,0.0230452,4.41724,2.12603,1.93258,2.12929,20.5162,-0.905905,-0.609982,0.019587,618.411,557.682,541.397,-0.526934,0.019587,4.457,1.809,1.686,9.97E-05,0.00242036
1.43E+18,1.36125,20.8132,-1.22251,-0.670453,0.0217307,617.902,557.914,541.086,-0.593125,0.0217307,4.41854,2.12605,1.93286,1.83664,20.5311,-0.913835,-0.603913,0.0182099,618.4,557.677,541.397,-0.526795,0.0182099,4.457,1.809,1.686,0.000108667,0.00222132
1.43E+18,1.04482,20.8285,-1.227,-0.663673,0.0206615,617.902,557.913,541.09,-0.593092,0.0206615,4.41944,2.12609,1.93312,1.514,20.5455,-0.922577,-0.597087,0.0170883,618.393,557.672,541.397,-0.526708,0.0170883,4.457,1.809,1.686,8.69E-05,0.00237503
1.43E+18,0.704307,20.8408,-1.22057,-0.655898,0.0186386,617.905,557.911,541.096,-0.592524,0.0186386,4.42054,2.12593,1.9333,1.16927,20.5584,-0.921032,-0.589926,0.0202485,618.389,557.667,541.399,-0.526752,0.0202485,4.457,1.809,1.686,0.000898934,0.00179867
1.43E+18,0.349739,20.8487,-1.2246,-0.648251,0.0154905,617.911,557.907,541.099,-0.592291,0.0154905,4.42164,2.12639,1.93351,0.802982,20.5701,-0.926831,-0.582407,0.017565,618.381,557.662,541.399,-0.526643,0.017565,4.457,1.809,1.686,0.000474133,0.00242309
1.43E+18,-0.0349378,20.8547,-1.22519,-0.638618,0.0123204,617.917,557.903,541.102,-0.590682,0.0123204,4.42294,2.12634,1.93392,0.407342,20.5801,-0.929275,-0.574231,0.0193794,618.374,557.657,541.401,-0.526492,0.0193794,4.457,1.809,1.686,0.000146235,0.00276616
1.43E+18,-0.454135,20.857,-1.21633,-0.627626,0.00876786,617.924,557.897,541.104,-0.588718,0.00876786,4.42452,2.12623,1.93441,-0.0198566,20.5873,-0.921892,-0.565292,0.017837,618.37,557.653,541.402,-0.526594,0.017837,4.457,1.809,1.686,0.000162316,0.00210228
1.43E+18,-0.891333,20.8549,-1.21024,-0.61507,0.00464525,617.932,557.891,541.109,-0.58534,0.00464525,4.4257,2.12542,1.93476,-0.469595,20.5917,-0.918724,-0.556028,0.0163976,618.364,557.649,541.404,-0.526521,0.0163976,4.457,1.809,1.686,0.000172235,0.00262248
1.43E+18,-1.35966,20.8506,-1.20135,-0.60378,0.00201239,617.938,557.887,541.112,-0.583837,0.00201239,4.42675,2.12531,1.93501,-0.99333,20.5911,-0.908182,-0.545237,0.0157156,618.312,557.643,541.409,-0.525522,0.0157156,4.457,1.809,1.686,7.92E-05,0.00215475
1.43E+18,-1.88206,20.8415,-1.20441,-0.590466,0.000323223,617.943,557.883,541.118,-0.58135,0.000323223,4.42873,2.12478,1.93534,-1.49241,20.5864,-0.920354,-0.535075,0.0164915,618.337,557.64,541.406,-0.526173,0.0164915,4.457,1.809,1.686,0.00010949,0.00244078
1.43E+18,-2.39614,20.826,-1.22696,-0.579002,0.00295156,617.949,557.879,541.125,-0.579876,0.00295156,4.42982,2.12475,1.9356,-1.98685,20.5781,-0.945368,-0.525662,0.0171234,618.36,557.638,541.41,-0.526731,0.0171234,4.457,1.809,1.686,0.000118901,0.00333842
1.43E+18,-2.85599,20.8053,-1.27004,-0.567857,0.00812617,617.962,557.87,541.128,-0.576474,0.00812617,4.43138,2.12458,1.93587,-2.45664,20.5695,-0.989044,-0.518089,0.0164842,618.361,557.638,541.412,-0.526888,0.0164842,4.457,1.809,1.686,0.00012705,0.00251492
1.43E+18,-3.29173,20.7879,-1.33167,-0.559294,0.0114809,617.97,557.864,541.129,-0.573897,0.0114809,4.43256,2.12443,1.93612,-2.90003,20.561,-1.04803,-0.512184,0.0153379,618.361,557.637,541.414,-0.526973,0.0153379,4.457,1.809,1.686,7.80E-05,0.00223347
1.43E+18,-3.69631,20.7722,-1.39831,-0.552931,0.0143579,617.979,557.858,541.129,-0.571766,0.0143579,4.43389,2.1245,1.93639,-3.31167,20.5519,-1.11174,-0.507991,0.0153688,618.362,557.636,541.416,-0.527016,0.0153688,4.457,1.809,1.686,0.000102686,0.00323349
1.43E+18,-4.06587,20.7612,-1.43903,-0.54871,0.0164264,617.985,557.853,541.129,-0.569841,0.0164264,4.43507,2.12446,1.93659,-3.68441,20.5462,-1.14856,-0.505891,0.0152201,618.365,557.636,541.418,-0.527228,0.0152201,4.457,1.809,1.686,7.95E-05,0.00228722
1.43E+18,-4.38638,20.7557,-1.46683,-0.547019,0.0187452,617.992,557.848,541.127,-0.568013,0.0187452,4.43638,2.12459,1.93681,-4.03772,20.547,-1.17324,-0.506399,0.0145169,618.34,557.638,541.42,-0.527608,0.0145169,4.457,1.809,1.686,0.000727716,0.00236103
1.43E+18,-4.66715,20.7567,-1.47206,-0.546426,0.0212136,617.999,557.843,541.131,-0.565295,0.0212136,4.43728,2.12426,1.93701,-4.29223,20.5522,-1.17645,-0.508529,0.0142972,618.374,557.637,541.425,-0.527618,0.0142972,4.457,1.809,1.686,0.000126778,0.00190144
1.43E+18,-4.91346,20.7667,-1.46844,-0.54887,0.0230308,618.006,557.839,541.131,-0.563757,0.0230308,4.43839,2.12441,1.93721,-4.54221,20.5643,-1.17073,-0.512698,0.0144007,618.378,557.636,541.427,-0.527817,0.0144007,4.457,1.809,1.686,9.80E-05,0.00206495
1.43E+18,-5.12096,20.7858,-1.47901,-0.553748,0.0240173,618.01,557.836,541.133,-0.562592,0.0240173,4.43905,2.12444,1.9373,-4.75151,20.5862,-1.18178,-0.518938,0.0136624,618.382,557.639,541.429,-0.528023,0.0136624,4.457,1.809,1.686,9.44E-05,0.0023078
1.43E+18,-5.29007,20.8142,-1.51082,-0.560327,0.0254175,618.015,557.832,541.134,-0.561098,0.0254175,4.43949,2.12446,1.93746,-4.92512,20.6173,-1.2134,-0.527109,0.0145031,618.385,557.64,541.429,-0.528117,0.0145031,4.457,1.809,1.686,0.000106933,0.00290501
1.43E+18,-5.4497,20.854,-1.55463,-0.569444,0.0265099,618.02,557.829,541.135,-0.559842,0.0265099,4.44024,2.1245,1.93759,-5.07583,20.6554,-1.25432,-0.536595,0.0137441,618.401,557.639,541.432,-0.527222,0.0137441,4.457,1.809,1.686,0.00012702,0.00240076
1.43E+18,-5.56136,20.8993,-1.5847,-0.579512,0.0280925,618.026,557.825,541.135,-0.558307,0.0280925,4.44109,2.12456,1.93768,-5.20012,20.7077,-1.29016,-0.54913,0.0134451,618.397,557.645,541.426,-0.528165,0.0134451,4.457,1.809,1.686,0.000114532,0.00234088
1.43E+18,-5.60856,20.9563,-1.63708,-0.591814,0.0298799,618.033,557.82,541.136,-0.55662,0.0298799,4.44195,2.12461,1.93789,-5.25576,20.7695,-1.34303,-0.563543,0.0139517,618.398,557.65,541.426,-0.528575,0.0139517,4.457,1.809,1.686,0.000105915,0.00217936
1.43E+18,-5.62424,21.0241,-1.68217,-0.606519,0.0308353,618.038,557.817,541.134,-0.555235,0.0308353,4.44263,2.12462,1.93802,-5.27724,20.8328,-1.3816,-0.577971,0.0125897,618.4,557.647,541.43,-0.526884,0.0125897,4.457,1.809,1.686,9.23E-05,0.00153251
1.43E+18,-5.61473,21.0979,-1.72274,-0.622905,0.0314674,618.042,557.814,541.135,-0.55425,0.0314674,4.44325,2.12467,1.93809,-5.27163,20.9154,-1.42579,-0.597264,0.013318,618.402,557.659,541.427,-0.528769,0.013318,4.457,1.809,1.686,0.000114834,0.00189925
1.43E+18,-5.55154,21.1839,-1.73525,-0.641972,0.0323382,618.047,557.811,541.135,-0.553007,0.0323382,4.44377,2.12473,1.93822,-5.21149,21.0016,-1.43286,-0.617641,0.013544,618.407,557.663,541.432,-0.52883,0.013544,4.457,1.809,1.686,0.00011324,0.00239618
1.43E+18,-5.43961,21.278,-1.7405,-0.663295,0.0332498,618.051,557.808,541.137,-0.551768,0.0332498,4.44425,2.12475,1.93831,-5.10541,21.0972,-1.44187,-0.640249,0.0114237,618.409,557.669,541.43,-0.528883,0.0114237,4.457,1.809,1.686,0.000600309,0.00264855
1.43E+18,-5.30925,21.3724,-1.73991,-0.685481,0.03386,618.056,557.805,541.137,-0.550574,0.03386,4.44489,2.12478,1.93842,-4.98085,21.1927,-1.44118,-0.663834,0.0115451,618.411,557.675,541.43,-0.529105,0.0115451,4.457,1.809,1.686,8.60E-05,0.00270199
1.43E+18,-5.15436,21.4684,-1.73525,-0.708744,0.0348292,618.061,557.802,541.135,-0.549157,0.0348292,4.44553,2.12487,1.93858,-4.82946,21.2896,-1.43517,-0.688721,0.0120108,618.416,557.681,541.43,-0.529333,0.0120108,4.457,1.809,1.686,0.000122485,0.00293457
1.43E+18,-4.95582,21.5681,-1.75091,-0.734239,0.0354387,618.065,557.799,541.135,-0.547923,0.0354387,4.44606,2.1249,1.93868,-4.63582,21.3909,-1.4514,-0.715539,0.0124555,618.418,557.688,541.429,-0.529421,0.0124555,4.457,1.809,1.686,0.000126401,0.00305816
1.43E+18,-4.72402,21.6661,-1.76884,-0.761106,0.0365413,618.071,557.796,541.138,-0.54658,0.0365413,4.44677,2.12504,1.93889,-4.40766,21.4921,-1.4716,-0.743844,0.0126036,618.423,557.696,541.429,-0.529507,0.0126036,4.457,1.809,1.686,0.000266489,0.00417534
1.43E+18,-4.46964,21.7604,-1.78964,-0.788774,0.0375419,618.076,557.792,541.139,-0.54505,0.0375419,4.4474,2.12512,1.93911,-4.15874,21.5897,-1.49342,-0.773144,0.0128425,618.425,557.704,541.429,-0.529598,0.0128425,4.457,1.809,1.686,0.000228675,0.00236397
1.43E+18,-4.20301,21.8514,-1.78665,-0.818237,0.037707,618.08,557.79,541.142,-0.544661,0.037707,4.44798,2.12543,1.9391,-3.89316,21.6826,-1.4917,-0.803189,0.011729,618.429,557.714,541.43,-0.529791,0.011729,4.457,1.809,1.686,0.000150994,0.00252903
1.43E+18,-3.9207,21.9366,-1.76739,-0.84775,0.0378294,618.083,557.788,541.142,-0.543629,0.0378294,4.44841,2.12551,1.9392,-3.61478,21.7671,-1.47327,-0.833742,0.0114403,618.432,557.721,541.431,-0.529814,0.0114403,4.457,1.809,1.686,8.29E-05,0.00233382
1.43E+18,-3.64142,22.0129,-1.72916,-0.87786,0.0380649,618.087,557.785,541.142,-0.543318,0.0380649,4.44886,2.12582,1.9392,-3.33925,21.8425,-1.43549,-0.864252,0.0136517,618.434,557.727,541.431,-0.529936,0.0136517,4.457,1.809,1.686,9.47E-05,0.00250342
1.43E+18,-3.36769,22.0812,-1.68272,-0.907557,0.038987,618.093,557.782,541.14,-0.541842,0.038987,4.44931,2.12579,1.93911,-3.08621,21.9076,-1.38945,-0.893717,0.0139086,618.422,557.725,541.429,-0.528261,0.0139086,4.457,1.809,1.686,0.000108088,0.00213448
1.43E+18,-3.13609,22.1342,-1.65052,-0.934788,0.0399751,618.098,557.778,541.141,-0.540797,0.0399751,4.44975,2.12603,1.939,-2.85862,21.9629,-1.358,-0.922028,0.013231,618.425,557.731,541.429,-0.528313,0.013231,4.457,1.809,1.686,7.89E-05,0.00244222
1.43E+18,-2.91726,22.1764,-1.68468,-0.959928,0.0409419,618.104,557.775,541.141,-0.539301,0.0409419,4.45,2.12605,1.93894,-2.62812,22.0135,-1.3897,-0.950448,0.0137928,618.439,557.748,541.431,-0.530068,0.0137928,4.457,1.809,1.686,8.65E-05,0.00303283
1.43E+18,-2.65066,22.2193,-1.72475,-0.988765,0.041271,618.108,557.772,541.141,-0.538178,0.041271,4.45023,2.12607,1.93895,-2.35897,22.0629,-1.42901,-0.980713,0.0157918,618.443,557.762,541.432,-0.530354,0.0157918,4.457,1.809,1.686,0.000111833,0.00280834
1.43E+18,-2.34181,22.2558,-1.79929,-1.01943,0.0415293,618.112,557.769,541.141,-0.537006,0.0415293,4.45052,2.12591,1.9388,-2.01829,22.1081,-1.50598,-1.01599,0.0147177,618.473,557.792,541.428,-0.533767,0.0147177,4.457,1.809,1.686,9.03E-05,0.00261881
1.43E+18,-2.00329,22.2851,-1.80366,-1.05177,0.041696,618.116,557.767,541.143,-0.536031,0.041696,4.45076,2.12592,1.93877,-1.68231,22.1394,-1.50636,-1.0494,0.0159176,618.473,557.802,541.433,-0.533902,0.0159176,4.457,1.809,1.686,9.66E-05,0.00395635
1.43E+18,-1.63728,22.305,-1.76406,-1.08723,0.0418845,618.12,557.765,541.143,-0.534968,0.0418845,4.45102,2.12593,1.93882,-1.32491,22.1582,-1.46116,-1.08581,0.0161186,618.469,557.808,541.439,-0.533834,0.0161186,4.457,1.809,1.686,7.53E-05,0.00259866
1.43E+18,-1.33114,22.3119,-1.68762,-1.11843,0.0418505,618.124,557.762,541.14,-0.53397,0.0418505,4.45122,2.12596,1.9389,-1.05431,22.1626,-1.38878,-1.11475,0.0173851,618.442,557.796,541.434,-0.530617,0.0173851,4.457,1.809,1.686,0.000112798,0.00347244
1.43E+18,-1.05337,22.307,-1.61175,-1.14729,0.0427479,618.129,557.759,541.139,-0.53254,0.0427479,4.45099,2.12586,1.93874,-0.765427,22.1588,-1.31061,-1.14656,0.0169499,618.454,557.81,541.435,-0.532184,0.0169499,4.457,1.809,1.686,0.000105213,0.00224919
1.43E+18,-0.777431,22.2937,-1.56817,-1.17647,0.0435178,618.135,557.756,541.14,-0.530605,0.0435178,4.45098,2.12554,1.93853,-0.496205,22.1468,-1.27065,-1.17754,0.0171563,618.451,557.815,541.433,-0.532076,0.0171563,4.457,1.809,1.686,7.87E-05,0.00267788
1.43E+18,-0.51097,22.2713,-1.56603,-1.2068,0.04402,618.14,557.753,541.14,-0.529243,0.04402,4.45109,2.12549,1.93848,-0.268428,22.1313,-1.26629,-1.20495,0.0167171,618.42,557.803,541.435,-0.527831,0.0167171,4.457,1.809,1.686,7.80E-05,0.00231447
1.43E+18,-0.26153,22.2387,-1.60938,-1.23444,0.0456324,618.147,557.748,541.139,-0.526642,0.0456324,4.45145,2.12517,1.93832,0.00572703,22.1063,-1.30744,-1.23838,0.0172696,618.44,557.828,541.436,-0.531015,0.0172696,4.457,1.809,1.686,8.91E-05,0.00251697
1.43E+18,-0.00936209,22.2009,-1.68078,-1.26383,0.0458684,618.152,557.746,541.134,-0.525397,0.0458684,4.45141,2.1252,1.93838,0.254802,22.0748,-1.37358,-1.26893,0.0189594,618.437,557.837,541.435,-0.530917,0.0189594,4.457,1.809,1.686,0.000119463,0.00261173
1.43E+18,0.24622,22.154,-1.70141,-1.29305,0.0466553,618.158,557.742,541.133,-0.523631,0.0466553,4.45155,2.12509,1.93837,0.510973,22.0349,-1.3936,-1.3,0.0181662,618.435,557.847,541.435,-0.530993,0.0181662,4.457,1.809,1.686,9.67E-05,0.00290792
1.43E+18,0.50867,22.101,-1.73772,-1.32372,0.0463217,618.161,557.74,541.136,-0.522786,0.0463217,4.45161,2.12512,1.93843,0.747334,21.9902,-1.4283,-1.32838,0.017807,618.412,557.841,541.439,-0.527879,0.017807,4.457,1.809,1.686,0.000105648,0.00219846
1.43E+18,0.781024,22.0375,-1.75244,-1.35477,0.0463953,618.165,557.738,541.136,-0.521586,0.0463953,4.45182,2.12508,1.93847,1.04971,21.9253,-1.44558,-1.36391,0.0190055,618.434,557.868,541.435,-0.531194,0.0190055,4.457,1.809,1.686,7.32E-05,0.00227372
1.43E+18,1.04495,21.9624,-1.7814,-1.38504,0.0474346,618.172,557.734,541.137,-0.519803,0.0474346,4.45176,2.125,1.93838,1.31516,21.8576,-1.47425,-1.39602,0.0181224,618.432,557.878,541.436,-0.531261,0.0181224,4.457,1.809,1.686,9.22E-05,0.00147389
1.43E+18,1.29928,21.8834,-1.79946,-1.41598,0.0471733,618.175,557.732,541.139,-0.518841,0.0471733,4.4517,2.12497,1.93845,1.59837,21.7724,-1.49818,-1.43127,0.0194041,618.454,557.903,541.432,-0.534625,0.0194041,4.457,1.809,1.686,0.000115158,0.00243989
1.43E+18,1.55852,21.7947,-1.82029,-1.4474,0.0470036,618.179,557.73,541.139,-0.517828,0.0470036,4.45193,2.12508,1.93856,1.83541,21.6939,-1.51573,-1.46051,0.020901,618.431,557.898,541.435,-0.531449,0.020901,4.457,1.809,1.686,8.40E-05,0.00247822
1.43E+18,1.81252,21.7004,-1.83499,-1.47936,0.0460245,618.18,557.729,541.14,-0.517318,0.0460245,4.45185,2.12503,1.93859,2.09333,21.599,-1.53342,-1.4931,0.0198728,618.43,557.908,541.433,-0.531588,0.0198728,4.457,1.809,1.686,0.000111262,0.00235142
1.43E+18,2.05845,21.5973,-1.8408,-1.51121,0.0453265,618.183,557.728,541.142,-0.516719,0.0453265,4.45182,2.12501,1.93861,2.34381,21.4968,-1.54248,-1.52554,0.0201487,618.428,557.919,541.431,-0.531617,0.0201487,4.457,1.809,1.686,0.000145677,0.0024116
1.43E+18,2.28671,21.4855,-1.89607,-1.54193,0.0452988,618.186,557.726,541.144,-0.51559,0.0452988,4.45205,2.12501,1.93867,2.57443,21.3876,-1.59886,-1.55753,0.020412,618.426,557.928,541.431,-0.531752,0.020412,4.457,1.809,1.686,8.18E-05,0.00242506
1.43E+18,2.51172,21.3682,-1.95505,-1.57341,0.0444016,618.188,557.725,541.145,-0.515036,0.0444016,4.45209,2.1251,1.93887,2.82404,21.2613,-1.65895,-1.59287,0.0210193,618.442,557.951,541.43,-0.535046,0.0210193,4.457,1.809,1.686,0.000191591,0.00275881
1.43E+18,2.75391,21.2343,-1.99447,-1.60884,0.0427015,618.187,557.726,541.148,-0.515154,0.0427015,4.45223,2.12507,1.93908,3.04485,21.138,-1.69827,-1.62498,0.0203796,618.414,557.947,541.433,-0.531847,0.0203796,4.457,1.809,1.686,9.91E-05,0.00245945
1.43E+18,2.95988,21.0989,-2.01743,-1.63924,0.0433284,618.193,557.723,541.146,-0.513604,0.0433284,4.45207,2.12507,1.93904,3.25096,21.009,-1.71653,-1.65675,0.0203482,618.408,557.954,541.436,-0.531685,0.0203482,4.457,1.809,1.686,8.39E-05,0.00144746
1.43E+18,3.14883,20.9651,-2.00782,-1.66969,0.042839,618.195,557.722,541.148,-0.512899,0.042839,4.45188,2.1251,1.93912,3.44633,20.8741,-1.71409,-1.68827,0.0208346,618.406,557.964,541.43,-0.532073,0.0208346,4.457,1.809,1.686,0.000106393,0.00219456
1.43E+18,3.33402,20.823,-2.00183,-1.70051,0.0426077,618.198,557.72,541.147,-0.512165,0.0426077,4.45183,2.12521,1.93919,3.63352,20.7339,-1.70866,-1.71971,0.0202675,618.401,557.972,541.429,-0.531978,0.0202675,4.457,1.809,1.686,0.000113296,0.00224988
1.43E+18,3.50371,20.6756,-2.00053,-1.73029,0.0428834,618.203,557.717,541.149,-0.510921,0.0428834,4.45169,2.12528,1.93917,3.80587,20.5906,-1.70914,-1.75084,0.0220735,618.394,557.979,541.429,-0.532083,0.0220735,4.457,1.809,1.686,7.50E-05,0.00210941
1.43E+18,3.66313,20.5242,-2.00415,-1.75957,0.0433175,618.208,557.715,541.151,-0.509549,0.0433175,4.45161,2.12537,1.9392,3.97032,20.4419,-1.71649,-1.78179,0.0209308,618.39,557.987,541.427,-0.532383,0.0209308,4.457,1.809,1.686,8.21E-05,0.00224847
1.43E+18,3.82529,20.3667,-2.02932,-1.79034,0.0428602,618.21,557.713,541.151,-0.508897,0.0428602,4.45144,2.12538,1.93921,4.13451,20.2862,-1.74463,-1.81309,0.0223517,618.383,557.994,541.424,-0.53227,0.0223517,4.457,1.809,1.686,0.000105984,0.0023904
1.43E+18,3.98702,20.2096,-2.03525,-1.82199,0.041132,618.209,557.714,541.153,-0.50917,0.041132,4.45135,2.12541,1.93938,4.31581,20.1093,-1.75155,-1.84785,0.0221775,618.397,558.014,541.424,-0.535666,0.0221775,4.457,1.809,1.686,0.000119092,0.00225797
1.43E+18,4.13589,20.0429,-2.04293,-1.85254,0.0408831,618.212,557.713,541.157,-0.508449,0.0408831,4.45122,2.12539,1.93931,4.45462,19.9603,-1.76396,-1.87614,0.0233283,618.372,558.012,541.424,-0.532691,0.0233283,4.457,1.809,1.686,0.000103087,0.00391336
1.43E+18,4.2702,19.8733,-2.03593,-1.8826,0.0408441,618.215,557.711,541.157,-0.507567,0.0408441,4.45115,2.12546,1.93932,4.59397,19.7915,-1.75961,-1.90719,0.0228116,618.366,558.02,541.421,-0.532791,0.0228116,4.457,1.809,1.686,7.80E-05,0.00253101
1.43E+18,4.39878,19.6877,-2.00839,-1.91339,0.0420817,618.222,557.707,541.161,-0.505831,0.0420817,4.45076,2.12563,1.93916,4.72225,19.6203,-1.74006,-1.93798,0.0231603,618.348,558.022,541.418,-0.531048,0.0231603,4.457,1.809,1.686,9.57E-05,0.0023212
1.43E+18,4.49284,19.5247,-1.99017,-1.94033,0.0425856,618.228,557.704,541.166,-0.504513,0.0425856,4.45065,2.12546,1.93891,4.82888,19.4487,-1.72834,-1.96797,0.022345,618.355,558.033,541.417,-0.532765,0.022345,4.457,1.809,1.686,9.82E-05,0.00249074
1.43E+18,4.57392,19.3386,-1.98259,-1.97121,0.0427252,618.232,557.702,541.167,-0.503438,0.0427252,4.45043,2.1255,1.93886,4.9143,19.2639,-1.72063,-1.99995,0.0236485,618.347,558.039,541.418,-0.532761,0.0236485,4.457,1.809,1.686,0.000194459,0.00234367
1.43E+18,4.63759,19.1756,-1.98421,-1.99819,0.0425139,618.235,557.7,541.167,-0.502648,0.0425139,4.45015,2.12546,1.93889,4.9838,19.0954,-1.7228,-2.02885,0.0224617,618.347,558.046,541.417,-0.53389,0.0224617,4.457,1.809,1.686,0.000102735,0.00233573
1.43E+18,4.71104,18.9911,-1.98937,-2.02763,0.0429992,618.24,557.697,541.167,-0.501354,0.0429992,4.44974,2.12555,1.93865,5.05778,18.9219,-1.72629,-2.05848,0.0242425,618.331,558.047,541.418,-0.532817,0.0242425,4.457,1.809,1.686,8.39E-05,0.00269347
1.43E+18,4.77028,18.8209,-1.98321,-2.05483,0.0430839,618.244,557.695,541.166,-0.500329,0.0430839,4.44955,2.12543,1.93879,5.12242,18.747,-1.72001,-2.08794,0.0249195,618.33,558.053,541.417,-0.53408,0.0249195,4.457,1.809,1.686,0.000101738,0.00239929
1.43E+18,4.81313,18.6404,-1.94385,-2.08384,0.0429943,618.248,557.693,541.165,-0.499463,0.0429943,4.44931,2.12554,1.93879,5.16848,18.5729,-1.68153,-2.11667,0.023865,618.316,558.057,541.415,-0.532939,0.023865,4.457,1.809,1.686,8.47E-05,0.00234039
1.43E+18,4.84264,18.4656,-1.89154,-2.11117,0.0433816,618.253,557.69,541.166,-0.498214,0.0433816,4.44894,2.12558,1.93868,5.20388,18.4142,-1.64005,-2.1425,0.024961,618.293,558.061,541.406,-0.530195,0.024961,4.457,1.809,1.686,9.49E-05,0.00172061
1.43E+18,4.86646,18.2938,-1.82206,-2.13888,0.0429913,618.256,557.689,541.167,-0.497498,0.0429913,4.44874,2.12562,1.93869,5.23862,18.2201,-1.56434,-2.17409,0.0236222,618.306,558.073,541.412,-0.533362,0.0236222,4.457,1.809,1.686,0.000104541,0.00257229
1.43E+18,4.88442,18.1204,-1.77316,-2.16748,0.0426627,618.259,557.687,541.168,-0.497535,0.0426627,4.44782,2.12614,1.93887,5.26019,18.0268,-1.5132,-2.20535,0.0243101,618.317,558.078,541.415,-0.536049,0.0243101,4.457,1.809,1.686,9.22E-05,0.00341467
1.43E+18,4.87548,17.9546,-1.71714,-2.19444,0.0419444,618.26,557.687,541.168,-0.497089,0.0419444,4.44761,2.12637,1.93894,5.25231,17.858,-1.45985,-2.23261,0.0254594,618.31,558.08,541.413,-0.535865,0.0254594,4.457,1.809,1.686,0.000107147,0.002652
1.43E+18,4.83772,17.7897,-1.65867,-2.22049,0.0430481,618.268,557.683,541.169,-0.496755,0.0430481,4.44697,2.12633,1.93866,5.22693,17.7098,-1.40836,-2.25643,0.0249483,618.288,558.087,541.408,-0.53328,0.0249483,4.457,1.809,1.686,0.000109313,0.00283638
1.43E+18,4.79865,17.6302,-1.5905,-2.24666,0.0426628,618.27,557.681,541.169,-0.496471,0.0426628,4.44673,2.12657,1.93865,5.19193,17.5285,-1.33578,-2.28562,0.0258414,618.299,558.093,541.413,-0.536017,0.0258414,4.457,1.809,1.686,0.00010343,0.00195609
1.43E+18,4.76317,17.4544,-1.5555,-2.27698,0.0412587,618.269,557.682,541.168,-0.496945,0.0412587,4.4462,2.12696,1.93876,5.167,17.379,-1.31017,-2.31009,0.0265272,618.258,558.099,541.402,-0.530655,0.0265272,4.457,1.809,1.686,0.000102691,0.00243552
1.43E+18,4.72462,17.2976,-1.54934,-2.30401,0.039909,618.269,557.682,541.169,-0.497249,0.039909,4.44564,2.12727,1.93867,5.12986,17.2159,-1.29856,-2.33708,0.0253852,618.252,558.102,541.408,-0.530914,0.0253852,4.457,1.809,1.686,0.000106811,0.00188132
1.43E+18,4.67687,17.1425,-1.54409,-2.33264,0.0380225,618.266,557.684,541.167,-0.499024,0.0380225,4.44485,2.12769,1.93872,5.07576,17.04,-1.29026,-2.36637,0.0267748,618.259,558.103,541.408,-0.533362,0.0267748,4.457,1.809,1.686,0.000103424,0.00313471
1.43E+18,4.62279,16.9883,-1.52206,-2.35898,0.0371152,618.266,557.684,541.167,-0.49891,0.0371152,4.44428,2.1279,1.93875,5.01998,16.8823,-1.26661,-2.39301,0.0266092,618.252,558.103,541.409,-0.533588,0.0266092,4.457,1.809,1.686,9.78E-05,0.0022079
1.43E+18,4.5646,16.8343,-1.48607,-2.3855,0.0360243,618.266,557.684,541.167,-0.498546,0.0360243,4.44365,2.12798,1.93858,4.96687,16.7401,-1.23554,-2.41709,0.0267884,618.228,558.104,541.403,-0.530824,0.0267884,4.457,1.809,1.686,0.000114986,0.00321203
1.43E+18,4.50723,16.6944,-1.47633,-2.41512,0.0312523,618.254,557.69,541.173,-0.501916,0.0312523,4.44231,2.12854,1.93736,4.89395,16.5688,-1.22988,-2.44627,0.0256757,618.239,558.105,541.405,-0.533752,0.0256757,4.457,1.809,1.686,7.46E-05,0.00184763
1.43E+18,4.42948,16.549,-1.47331,-2.44172,0.0300408,618.253,557.691,541.173,-0.502453,0.0300408,4.44185,2.12887,1.93721,4.81707,16.419,-1.22856,-2.47241,0.0259002,618.231,558.108,541.403,-0.533819,0.0259002,4.457,1.809,1.686,0.00011688,0.00249559
1.43E+18,4.34789,16.4085,-1.47972,-2.4688,0.0280412,618.249,557.693,541.174,-0.503631,0.0280412,4.44098,2.12923,1.9369,4.73146,16.273,-1.2371,-2.49821,0.0264802,618.223,558.107,541.402,-0.53369,0.0264802,4.457,1.809,1.686,0.000110276,0.00268102
1.43E+18,4.25798,16.2693,-1.49795,-2.49499,0.0268611,618.248,557.694,541.174,-0.504106,0.0268611,4.44045,2.12952,1.93676,4.642,16.13,-1.25748,-2.52392,0.0262053,618.215,558.109,541.4,-0.53366,0.0262053,4.457,1.809,1.686,0.000130927,0.00389639
1.43E+18,4.15874,16.1247,-1.50524,-2.52275,0.0255809,618.246,557.695,541.175,-0.504619,0.0255809,4.4401,2.1298,1.9366,4.54121,15.9757,-1.2689,-2.55224,0.0265138,618.212,558.112,541.397,-0.534713,0.0265138,4.457,1.809,1.686,8.93E-05,0.00165742
1.43E+18,4.05923,15.9833,-1.52664,-2.5494,0.0250812,618.247,557.694,541.176,-0.504493,0.0250812,4.4399,2.13008,1.93646,4.44897,15.8366,-1.2919,-2.57801,0.0259887,618.196,558.115,541.397,-0.53367,0.0259887,4.457,1.809,1.686,8.64E-05,0.00197985
1.43E+18,3.97033,15.8556,-1.52617,-2.57495,0.0237949,618.245,557.695,541.175,-0.505083,0.0237949,4.43962,2.1304,1.93635,4.35805,15.6993,-1.29238,-2.60408,0.0255726,618.193,558.118,541.396,-0.53476,0.0255726,4.457,1.809,1.686,7.97E-05,0.00249928
1.43E+18,3.87346,15.7189,-1.51172,-2.60246,0.0228262,618.244,557.696,541.177,-0.505518,0.0228262,4.43917,2.13051,1.93614,4.26353,15.5639,-1.28215,-2.63001,0.0270512,618.179,558.118,541.394,-0.533615,0.0270512,4.457,1.809,1.686,8.69E-05,0.00274442
1.43E+18,3.77623,15.5917,-1.49902,-2.62896,0.0215043,618.241,557.697,541.177,-0.506152,0.0215043,4.43896,2.13085,1.93604,4.16355,15.432,-1.26988,-2.65577,0.0248783,618.171,558.117,541.393,-0.533492,0.0248783,4.457,1.809,1.686,0.000114758,0.00298992
1.43E+18,3.67021,15.4696,-1.48196,-2.65457,0.0203488,618.24,557.698,541.18,-0.506442,0.0203488,4.43902,2.13112,1.93583,4.05859,15.3039,-1.2564,-2.68129,0.02664,618.162,558.12,541.392,-0.533696,0.02664,4.457,1.809,1.686,9.16E-05,0.00310687
1.43E+18,3.56369,15.3504,-1.47184,-2.6807,0.018853,618.237,557.699,541.181,-0.507295,0.018853,4.4389,2.13143,1.93562,3.95041,15.1787,-1.24881,-2.70661,0.0247407,618.155,558.121,541.391,-0.533729,0.0247407,4.457,1.809,1.686,0.000118463,0.00272671
1.43E+18,3.45344,15.2348,-1.47156,-2.70701,0.0181553,618.234,557.701,541.18,-0.508481,0.0181553,4.43741,2.13263,1.93606,3.8388,15.0577,-1.2488,-2.73175,0.0256907,618.147,558.123,541.389,-0.533729,0.0256907,4.457,1.809,1.686,8.95E-05,0.00291628
1.43E+18,3.33745,15.1133,-1.48121,-2.73403,0.0171872,618.233,557.702,541.181,-0.508772,0.0171872,4.4374,2.13284,1.93591,3.72817,14.9405,-1.2607,-2.7571,0.0275536,618.127,558.123,541.387,-0.532329,0.0275536,4.457,1.809,1.686,8.76E-05,0.00326792
1.43E+18,3.22446,14.9976,-1.49765,-2.76152,0.0153713,618.229,557.704,541.181,-0.509727,0.0153713,4.43753,2.13295,1.93564,3.59246,14.8047,-1.28359,-2.78736,0.0267419,618.143,558.117,541.381,-0.536023,0.0267419,4.457,1.809,1.686,0.00055592,0.00315
1.43E+18,3.10528,14.8917,-1.50679,-2.78689,0.0145444,618.228,557.704,541.183,-0.510565,0.0145444,4.43666,2.13293,1.93573,3.48275,14.7067,-1.29167,-2.80956,0.025633,618.12,558.117,541.384,-0.533676,0.025633,4.457,1.809,1.686,0.000101858,0.00282185
1.43E+18,2.99028,14.7869,-1.48688,-2.81158,0.0136999,618.227,557.705,541.186,-0.510299,0.0136999,4.43642,2.13337,1.93557,3.36732,14.5978,-1.27617,-2.83482,0.0264169,618.111,558.118,541.383,-0.533978,0.0264169,4.457,1.809,1.686,0.000119147,0.0021957
1.43E+18,2.89334,14.6792,-1.48322,-2.83894,0.0123739,618.224,557.706,541.186,-0.511121,0.0123739,4.43652,2.13352,1.93532,3.26716,14.4875,-1.27366,-2.861,0.0278927,618.102,558.115,541.382,-0.533603,0.0278927,4.457,1.809,1.686,0.000125037,0.00311816
1.43E+18,2.81466,14.5742,-1.4873,-2.86717,0.00998407,618.218,557.71,541.187,-0.512659,0.00998407,4.4367,2.13356,1.93496,3.18193,14.3769,-1.27981,-2.88823,0.025633,618.094,558.114,541.38,-0.534114,0.025633,4.457,1.809,1.686,9.35E-05,0.00209375
1.43E+18,2.74199,14.4664,-1.50751,-2.89603,0.00812392,618.213,557.712,541.185,-0.513865,0.00812392,4.43651,2.13353,1.93479,3.10099,14.2676,-1.29882,-2.91583,0.026268,618.085,558.109,541.38,-0.53402,0.026268,4.457,1.809,1.686,0.000114452,0.00294773
1.43E+18,2.67497,14.3595,-1.51399,-2.92548,0.00608369,618.208,557.715,541.189,-0.515341,0.00608369,4.43654,2.13366,1.93437,3.02716,14.1578,-1.30973,-2.94389,0.0273629,618.076,558.106,541.379,-0.534064,0.0273629,4.457,1.809,1.686,0.00011606,0.00321826
1.43E+18,2.6081,14.2465,-1.50916,-2.95664,0.00446523,618.204,557.717,541.188,-0.516509,0.00446523,4.43673,2.13381,1.93417,2.95792,14.0484,-1.3066,-2.97228,0.024135,618.059,558.1,541.377,-0.532453,0.024135,4.457,1.809,1.686,9.38E-05,0.00357948
1.43E+18,2.54639,14.1367,-1.49621,-2.98805,0.00212377,618.197,557.721,541.187,-0.51817,0.00212377,4.43676,2.1338,1.93397,2.88072,13.9282,-1.29291,-3.00361,0.0280794,618.06,558.097,541.377,-0.534013,0.0280794,4.457,1.809,1.686,0.000458543,0.00834639
1.43E+18,2.48994,14.036,-1.47947,-3.01714,0.000295737,618.191,557.724,541.187,-0.519654,0.000295737,4.43662,2.13385,1.93372,2.81181,13.8216,-1.27843,-3.03231,0.0284965,618.057,558.094,541.376,-0.535106,0.0284965,4.457,1.809,1.686,0.000123825,0.00283594
1.43E+18,2.4309,13.9318,-1.48171,-3.0473,0.00113415,618.187,557.726,541.188,-0.520869,0.00113415,4.43656,2.13393,1.93351,2.74398,13.716,-1.2828,-3.0613,0.0256759,618.051,558.088,541.375,-0.535124,0.0256759,4.457,1.809,1.686,0.000113017,0.00225616
1.43E+18,2.37391,13.8229,-1.46798,-3.07858,0.00243297,618.183,557.729,541.188,-0.521552,0.00243297,4.43627,2.13399,1.93348,2.67387,13.6006,-1.26961,-3.09357,0.0275465,618.05,558.084,541.374,-0.536788,0.0275465,4.457,1.809,1.686,9.81E-05,0.00323839
1.43E+18,2.31794,13.7191,-1.46236,-3.1091,0.00345859,618.18,557.73,541.188,-0.522549,0.00345859,4.4361,2.13411,1.93334,2.61649,13.5057,-1.26588,-3.12014,0.0258836,618.033,558.073,541.372,-0.533813,0.0258836,4.457,1.809,1.686,0.000115057,0.00380557
1.43E+18,2.27081,13.6154,-1.44582,-3.14127,0.00591597,618.172,557.735,541.189,-0.524776,0.00591597,4.43594,2.13397,1.93306,2.55363,13.4011,-1.25053,3.13321,0.0249159,618.028,558.066,541.372,-0.533696,0.0249159,4.457,1.809,1.686,0.000109984,0.00291217
1.43E+18,2.23094,13.5101,-1.45022,3.10933,0.00795332,618.165,557.739,541.189,-0.526584,0.00795332,4.43592,2.13399,1.93292,2.50303,13.2971,-1.25587,3.10228,0.025607,618.02,558.059,541.372,-0.53381,0.025607,4.457,1.809,1.686,0.00026585,0.00349601
1.43E+18,2.18747,13.4052,-1.4652,3.07735,0.00888657,618.162,557.741,541.193,-0.52755,0.00888657,4.43571,2.13409,1.93271,2.45164,13.1954,-1.27636,3.07137,0.0249387,618.013,558.05,541.37,-0.53364,0.0249387,4.457,1.809,1.686,0.000115115,0.00273362
1.43E+18,2.14936,13.3001,-1.47905,3.04412,0.0111297,618.154,557.745,541.194,-0.529549,0.0111297,4.43541,2.134,1.9325,2.39775,13.0941,-1.2945,3.04034,0.024611,618.009,558.04,541.368,-0.533371,0.024611,4.457,1.809,1.686,0.000125911,0.00225162
1.43E+18,2.09693,13.1861,-1.47766,3.00864,0.0122817,618.149,557.748,541.194,-0.5306,0.0122817,4.43563,2.1341,1.93247,2.33678,12.9829,-1.2978,3.00629,0.0242563,618.001,558.032,541.363,-0.532965,0.0242563,4.457,1.809,1.686,0.000121031,0.00353835
1.43E+18,2.04499,13.0855,-1.45831,2.97575,0.0140303,618.143,557.751,541.195,-0.532806,0.0140303,4.43535,2.13407,1.93224,2.27284,12.8832,-1.27923,2.97556,0.0253055,617.997,558.025,541.364,-0.533023,0.0253055,4.457,1.809,1.686,0.00012426,0.00320183
1.43E+18,1.99246,12.9842,-1.43081,2.94194,0.0159104,618.136,557.755,541.201,-0.535205,0.0159104,4.43556,2.1342,1.93189,2.21055,12.7844,-1.25749,2.94446,0.024129,617.99,558.019,541.366,-0.532743,0.024129,4.457,1.809,1.686,0.000150903,0.00295648
1.43E+18,1.93088,12.8858,-1.41243,2.91004,0.0164295,618.133,557.757,541.206,-0.53587,0.0164295,4.43546,2.13428,1.93177,2.14211,12.6894,-1.24488,2.91361,0.0250138,617.985,558.01,541.365,-0.532353,0.0250138,4.457,1.809,1.686,0.000113533,0.00291655
1.43E+18,1.86569,12.7921,-1.42263,2.87851,0.017772,618.128,557.76,541.207,-0.537355,0.017772,4.43522,2.13432,1.93167,2.06431,12.5976,-1.25551,2.88329,0.0257389,617.983,558.004,541.366,-0.532558,0.0257389,4.457,1.809,1.686,0.000129644,0.00371969
1.43E+18,1.79729,12.6986,-1.44106,2.84631,0.0194471,618.121,557.764,541.208,-0.539113,0.0194471,4.43546,2.13442,1.93157,1.98451,12.5091,-1.27595,2.85281,0.0250976,617.979,557.996,541.364,-0.532506,0.0250976,4.457,1.809,1.686,0.00035001,0.00344422
1.43E+18,1.72279,12.6011,-1.44963,2.81225,0.0210822,618.114,557.768,541.209,-0.540794,0.0210822,4.43547,2.13444,1.93151,1.90523,12.4228,-1.28865,2.82218,0.0250601,617.967,557.983,541.361,-0.530675,0.0250601,4.457,1.809,1.686,0.000125124,0.00312595
1.43E+18,1.65367,12.5162,-1.45194,2.78181,0.0223103,618.108,557.771,541.209,-0.54233,0.0223103,4.43572,2.13453,1.93147,1.8229,12.3369,-1.29401,2.7917,0.0248032,617.969,557.981,541.358,-0.532232,0.0248032,4.457,1.809,1.686,0.000392957,0.00250689
1.43E+18,1.57755,12.4168,-1.45516,2.74524,0.0243545,618.1,557.776,541.21,-0.544419,0.0243545,4.43591,2.13452,1.93142,1.73876,12.2437,-1.30236,2.75739,0.0235053,617.961,557.973,541.354,-0.532025,0.0235053,4.457,1.809,1.686,0.000382842,0.00341977
1.43E+18,1.51734,12.3316,-1.46263,2.71405,0.0254373,618.094,557.779,541.21,-0.545131,0.0254373,4.43601,2.13457,1.93154,1.67671,12.1671,-1.30998,2.72854,0.0230638,617.95,557.964,541.355,-0.530359,0.0230638,4.457,1.809,1.686,0.000110892,0.00335259
1.43E+18,1.45164,12.239,-1.47281,2.67829,0.0277839,618.085,557.785,541.209,-0.547578,0.0277839,4.43608,2.13448,1.93148,1.59861,12.0758,-1.32209,2.69325,0.0238097,617.947,557.962,541.353,-0.532321,0.0238097,4.457,1.809,1.686,0.000118413,0.00255244
1.43E+18,1.376,12.154,-1.4845,2.64518,0.029078,618.078,557.789,541.206,-0.549278,0.029078,4.43654,2.13458,1.9315,1.51683,11.9974,-1.33155,2.66184,0.0227178,617.941,557.955,541.352,-0.532319,0.0227178,4.457,1.809,1.686,0.000124926,0.00344599
1.43E+18,1.30111,12.071,-1.48928,2.61181,0.0303237,618.072,557.793,541.203,-0.550949,0.0303237,4.43698,2.13459,1.93153,1.43816,11.9194,-1.33432,2.62999,0.0238891,617.934,557.949,541.352,-0.532458,0.0238891,4.457,1.809,1.686,0.000180431,0.00351466
1.43E+18,1.24345,11.9843,-1.50711,2.57625,0.0325761,618.062,557.798,541.201,-0.553474,0.0325761,4.43768,2.13467,1.93154,1.37251,11.8414,-1.34948,2.59691,0.022064,617.927,557.942,541.352,-0.532432,0.022064,4.457,1.809,1.686,0.000126695,0.00246969
1.43E+18,1.19301,11.8977,-1.51429,2.53998,0.0347852,618.052,557.804,541.201,-0.556082,0.0347852,4.43788,2.13471,1.93146,1.31247,11.7651,-1.35644,2.56306,0.0225887,617.922,557.933,541.353,-0.532562,0.0225887,4.457,1.809,1.686,0.000125027,0.00316489
1.43E+18,1.14776,11.8092,-1.52013,2.50248,0.0376561,618.04,557.811,541.201,-0.559423,0.0376561,4.43812,2.1346,1.93147,1.24988,11.6805,-1.35959,2.52531,0.0231206,617.923,557.934,541.356,-0.536092,0.0231206,4.457,1.809,1.686,0.000170716,0.00225483
1.43E+18,1.09188,11.7183,-1.50746,2.46302,0.0378832,618.037,557.814,541.201,-0.560481,0.0378832,4.4383,2.13464,1.9315,1.19745,11.6046,-1.3505,2.49059,0.0214888,617.913,557.916,541.352,-0.532402,0.0214888,4.457,1.809,1.686,0.000114358,0.00290282
1.43E+18,1.04574,11.6357,-1.48339,2.42658,0.0389012,618.03,557.818,541.2,-0.562217,0.0389012,4.43852,2.13464,1.93147,1.1492,11.5372,-1.33418,2.45909,0.0210618,617.908,557.901,541.345,-0.529222,0.0210618,4.457,1.809,1.686,0.000135247,0.00327679
1.43E+18,0.995834,11.5549,-1.45658,2.38997,0.0393237,618.026,557.821,541.199,-0.563467,0.0393237,4.43863,2.13462,1.93149,1.08953,11.4556,-1.31044,2.42059,0.0199492,617.91,557.901,541.341,-0.532425,0.0199492,4.457,1.809,1.686,0.00014681,0.00477627
1.43E+18,0.945521,11.474,-1.47596,2.35294,0.0406095,618.018,557.825,541.199,-0.565522,0.0406095,4.43883,2.13459,1.93147,1.03441,11.385,-1.33148,2.38562,0.0211896,617.907,557.893,541.34,-0.532378,0.0211896,4.457,1.809,1.686,0.000102685,0.00322971
1.43E+18,0.898779,11.3944,-1.48131,2.31585,0.0416827,618.012,557.829,541.199,-0.567309,0.0416827,4.43874,2.13451,1.93148,0.983434,11.3161,-1.33745,2.35003,0.0219713,617.906,557.884,541.34,-0.532658,0.0219713,4.457,1.809,1.686,0.000126937,0.00369351
1.43E+18,0.85421,11.3155,-1.50086,2.27841,0.0423105,618.006,557.833,541.2,-0.568739,0.0423105,4.43868,2.13447,1.93146,0.939323,11.2483,-1.35679,2.31382,0.0188725,617.901,557.873,541.34,-0.532815,0.0188725,4.457,1.809,1.686,0.000177959,0.00294896
1.43E+18,0.818814,11.2365,-1.4978,2.24027,0.0426765,618.002,557.836,541.198,-0.569887,0.0426765,4.43876,2.13445,1.93151,0.902146,11.1801,-1.35167,2.27689,0.0190589,617.9,557.863,541.341,-0.532771,0.0190589,4.457,1.809,1.686,0.000150514,0.00322979
1.43E+18,0.788516,11.1522,-1.49588,2.19946,0.0430865,617.997,557.839,541.196,-0.570662,0.0430865,4.4388,2.13436,1.93164,0.870088,11.1093,-1.34688,2.23916,0.0186043,617.901,557.85,541.342,-0.530467,0.0186043,4.457,1.809,1.686,0.000139479,0.00358787
1.43E+18,0.771131,11.0673,-1.45659,2.15763,0.043781,617.991,557.842,541.194,-0.572117,0.043781,4.43882,2.13431,1.93168,0.85103,11.0302,-1.30876,2.19639,0.0196105,617.9,557.845,541.34,-0.532941,0.0196105,4.457,1.809,1.686,0.000112793,0.00337176
1.43E+18,0.760025,10.9901,-1.44059,2.11877,0.0437054,617.988,557.844,541.192,-0.572955,0.0437054,4.43863,2.13425,1.93171,0.839973,10.956,-1.29225,2.15678,0.0162791,617.898,557.84,541.338,-0.534558,0.0162791,4.457,1.809,1.686,0.000123672,0.00294426
1.43E+18,0.749976,10.9051,-1.43044,2.0759,0.0440754,617.983,557.847,541.19,-0.574257,0.0440754,4.43872,2.13424,1.93173,0.831027,10.8837,-1.2823,2.11693,0.0189362,617.899,557.828,541.337,-0.532854,0.0189362,4.457,1.809,1.686,0.000118772,0.00428903
1.43E+18,0.73393,10.8242,-1.43092,2.03505,0.0445303,617.978,557.851,541.188,-0.575616,0.0445303,4.43897,2.13425,1.93176,0.817153,10.8143,-1.28224,2.0775,0.0192065,617.899,557.817,541.335,-0.532803,0.0192065,4.457,1.809,1.686,9.63E-05,0.00457672
1.43E+18,0.712899,10.7442,-1.44471,1.99458,0.0449818,617.973,557.854,541.188,-0.576894,0.0449818,4.43881,2.13418,1.93177,0.798864,10.744,-1.2956,2.03817,0.0167693,617.898,557.807,541.335,-0.532908,0.0167693,4.457,1.809,1.686,0.000103763,0.00259076
1.43E+18,0.693405,10.6663,-1.44828,1.95425,0.0448269,617.97,557.856,541.187,-0.577739,0.0448269,4.43874,2.13413,1.93179,0.78155,10.6742,-1.2988,1.99872,0.0175328,617.899,557.799,541.335,-0.532868,0.0175328,4.457,1.809,1.686,0.000118899,0.00384722
1.43E+18,0.674376,10.5888,-1.45493,1.91374,0.0447243,617.967,557.858,541.183,-0.57856,0.0447243,4.4385,2.13401,1.93181,0.766005,10.6051,-1.30176,1.95893,0.0174244,617.9,557.789,541.335,-0.53295,0.0174244,4.457,1.809,1.686,0.000124072,0.00276718
1.43E+18,0.659492,10.5112,-1.45134,1.87271,0.0444441,617.963,557.86,541.184,-0.579372,0.0444441,4.43845,2.13397,1.93182,0.753989,10.5345,-1.29947,1.91866,0.0145248,617.902,557.781,541.335,-0.532995,0.0145248,4.457,1.809,1.686,9.93E-05,0.00269234
1.43E+18,0.643222,10.4258,-1.44053,1.82695,0.0443738,617.96,557.863,541.186,-0.580385,0.0443738,4.43846,2.13381,1.93183,0.742537,10.4583,-1.28961,1.8742,0.0142088,617.905,557.771,541.336,-0.532694,0.0142088,4.457,1.809,1.686,0.00013519,0.00393466
1.43E+18,0.62225,10.3504,-1.42953,1.78637,0.044049,617.957,557.865,541.187,-0.581178,0.044049,4.43833,2.13369,1.93182,0.721827,10.3822,-1.27729,1.83022,0.0136616,617.905,557.771,541.337,-0.536891,0.0136616,4.457,1.809,1.686,0.000102829,0.00251427
1.43E+18,0.59652,10.2764,-1.42484,1.74597,0.0437036,617.954,557.866,541.186,-0.581938,0.0437036,4.43791,2.13351,1.9318,0.704457,10.3284,-1.2756,1.79847,0.0129808,617.915,557.751,541.333,-0.528991,0.0129808,4.457,1.809,1.686,0.000112112,0.0037462
1.43E+18,0.566769,10.2011,-1.41519,1.70465,0.0437272,617.95,557.869,541.186,-0.582949,0.0437272,4.43782,2.13349,1.9318,0.679652,10.256,-1.26902,1.75491,0.0137641,617.915,557.746,541.33,-0.532251,0.0137641,4.457,1.809,1.686,0.000667132,0.00316565
1.43E+18,0.536974,10.1302,-1.4234,1.66466,0.0434124,617.947,557.871,541.186,-0.583794,0.0434124,4.43778,2.13338,1.93178,0.656937,10.1911,-1.27962,1.71522,0.0138917,617.917,557.738,541.328,-0.53279,0.0138917,4.457,1.809,1.686,9.28E-05,0.0027314
1.43E+18,0.507534,10.0576,-1.43192,1.62387,0.0439428,617.942,557.874,541.187,-0.585053,0.0439428,4.43756,2.13346,1.93183,0.635214,10.1276,-1.28943,1.6753,0.0138051,617.92,557.728,541.327,-0.533168,0.0138051,4.457,1.809,1.686,9.81E-05,0.00244131
1.43E+18,0.475924,9.98488,-1.44078,1.58129,0.0433048,617.94,557.875,541.185,-0.585424,0.0433048,4.43784,2.13337,1.93172,0.607903,10.059,-1.29617,1.63143,0.0136062,617.925,557.723,541.328,-0.534813,0.0136062,4.457,1.809,1.686,9.56E-05,0.0033535
1.43E+18,0.440911,9.91717,-1.44077,1.54119,0.0431029,617.937,557.877,541.185,-0.586233,0.0431029,4.43786,2.13337,1.93166,0.583378,10.0031,-1.29579,1.59571,0.0120354,617.933,557.709,541.328,-0.531243,0.0120354,4.457,1.809,1.686,0.000113729,0.00297336
1.43E+18,0.400637,9.84678,-1.42841,1.49868,0.0429985,617.934,557.88,541.185,-0.587204,0.0429985,4.43786,2.13335,1.93159,0.554718,9.94083,-1.28545,1.5561,0.0144392,617.938,557.697,541.326,-0.529323,0.0144392,4.457,1.809,1.686,0.000141431,0.00294139
1.43E+18,0.36139,9.78031,-1.41602,1.45804,0.0431657,617.93,557.882,541.187,-0.588295,0.0431657,4.43783,2.13344,1.93154,0.519354,9.86706,-1.27311,1.50858,0.0127475,617.933,557.7,541.327,-0.53729,0.0127475,4.457,1.809,1.686,0.00011175,0.00308496
1.43E+18,0.320643,9.71388,-1.40752,1.4171,0.0437926,617.924,557.886,541.19,-0.589621,0.0437926,4.43768,2.13355,1.93158,0.492094,9.81345,-1.26889,1.47283,0.0133454,617.94,557.686,541.325,-0.53341,0.0133454,4.457,1.809,1.686,0.000141527,0.00329705
1.43E+18,0.27903,9.64975,-1.3994,1.37613,0.0440564,617.92,557.889,541.191,-0.590751,0.0440564,4.43757,2.13357,1.93159,0.461026,9.75557,-1.2631,1.43291,0.0129139,617.946,557.678,541.324,-0.533488,0.0129139,4.457,1.809,1.686,9.32E-05,0.00249133
1.43E+18,0.232237,9.58344,-1.39485,1.33483,0.0456948,617.911,557.895,541.195,-0.592491,0.0456948,4.43699,2.13356,1.93177,0.425642,9.69853,-1.26287,1.39316,0.013285,617.951,557.671,541.323,-0.533675,0.013285,4.457,1.809,1.686,0.000122275,0.00340032
1.43E+18,0.181906,9.52385,-1.38593,1.29415,0.0458936,617.907,557.898,541.196,-0.593667,0.0458936,4.43703,2.13368,1.93174,0.386189,9.64343,-1.25638,1.35362,0.0117209,617.956,557.664,541.322,-0.533717,0.0117209,4.457,1.809,1.686,9.61E-05,0.00220344
1.43E+18,0.127144,9.46643,-1.38585,1.25364,0.0460531,617.902,557.901,541.198,-0.594837,0.0460531,4.43706,2.1338,1.93171,0.342459,9.5909,-1.25761,1.31404,0.0132458,617.962,557.657,541.322,-0.53394,0.0132458,4.457,1.809,1.686,0.000110962,0.00392191
1.43E+18,0.0734808,9.41183,-1.39346,1.21294,0.0457585,617.899,557.903,541.2,-0.595731,0.0457585,4.4373,2.13381,1.93165,0.296055,9.54061,-1.2663,1.27435,0.0108227,617.971,557.654,541.323,-0.533801,0.0108227,4.457,1.809,1.686,0.00131254,0.00303985
1.43E+18,0.00849105,9.3561,-1.39164,1.16828,0.0450948,617.897,557.904,541.199,-0.596507,0.0450948,4.4371,2.13379,1.93152,0.236924,9.4829,-1.26215,1.22659,0.0116559,617.977,557.653,541.323,-0.537678,0.0116559,4.457,1.809,1.686,0.000103163,0.00445261
1.43E+18,-0.0538036,9.30513,-1.3972,1.12677,0.0452736,617.892,557.907,541.199,-0.597695,0.0452736,4.43699,2.13384,1.93153,0.196728,9.44546,-1.26757,1.19463,0.0119105,617.992,557.636,541.324,-0.529307,0.0119105,4.457,1.809,1.686,0.000149658,0.00362037
1.43E+18,-0.114412,9.25805,-1.39369,1.08633,0.0452618,617.889,557.91,541.198,-0.598663,0.0452618,4.43684,2.13373,1.93157,0.140427,9.39552,-1.26329,1.15033,0.0119038,617.996,557.638,541.323,-0.53412,0.0119038,4.457,1.809,1.686,0.000113298,0.00257759
1.43E+18,-0.177255,9.21444,-1.39177,1.04495,0.0446681,617.886,557.911,541.197,-0.599323,0.0446681,4.43685,2.13381,1.93148,0.0857896,9.35338,-1.26148,1.11016,0.0132004,618.005,557.636,541.322,-0.533556,0.0132004,4.457,1.809,1.686,0.000170741,0.00395102
1.43E+18,-0.245162,9.17389,-1.39563,1.00461,0.0438463,617.884,557.913,541.197,-0.599875,0.0438463,4.43705,2.13403,1.93135,0.0286533,9.31267,-1.26538,1.06988,0.0106005,618.014,557.632,541.321,-0.53405,0.0106005,4.457,1.809,1.686,0.000114496,0.00344935
1.43E+18,-0.315882,9.13367,-1.39844,0.962907,0.043337,617.88,557.915,541.202,-0.601086,0.043337,4.4366,2.13473,1.93066,-0.0347732,9.27072,-1.27222,1.02526,0.0108462,618.019,557.632,541.322,-0.538196,0.0108462,4.457,1.809,1.686,0.000132953,0.00359453
1.43E+18,-0.391508,9.09533,-1.39481,0.919046,0.042961,617.877,557.917,541.204,-0.601939,0.042961,4.43671,2.13491,1.93057,-0.0856239,9.23774,-1.27104,0.988493,0.0106513,618.035,557.616,541.322,-0.53196,0.0106513,4.457,1.809,1.686,0.000505953,0.00356653
1.43E+18,-0.468287,9.06159,-1.40237,0.876008,0.0423058,617.875,557.919,541.206,-0.602621,0.0423058,4.43683,2.13502,1.93049,-0.144071,9.20297,-1.27945,0.947521,0.0118609,618.046,557.606,541.322,-0.530573,0.0118609,4.457,1.809,1.686,0.000163142,0.00396729
1.43E+18,-0.542703,9.03331,-1.40292,0.834604,0.0413732,617.874,557.92,541.207,-0.603135,0.0413732,4.43692,2.13515,1.93032,-0.211142,9.16768,-1.28224,0.902388,0.0118423,618.051,557.606,541.32,-0.534811,0.0118423,4.457,1.809,1.686,0.000152987,0.00451089
1.43E+18,-0.619799,9.00633,-1.40127,0.792598,0.0411347,617.871,557.922,541.207,-0.604044,0.0411347,4.43672,2.1352,1.93027,-0.275622,9.13794,-1.28036,0.861242,0.00942019,618.061,557.603,541.321,-0.534843,0.00942019,4.457,1.809,1.686,0.000197582,0.00480665
1.43E+18,-0.703965,8.98238,-1.40207,0.750971,0.0412574,617.867,557.924,541.206,-0.60505,0.0412574,4.4366,2.13514,1.93031,-0.346576,9.11134,-1.2787,0.820319,0.00951893,618.07,557.6,541.321,-0.535129,0.00951893,4.457,1.809,1.686,0.000189717,0.00415309
1.43E+18,-0.792987,8.96326,-1.39957,0.710105,0.0407896,617.865,557.926,541.204,-0.605652,0.0407896,4.43627,2.13517,1.93024,-0.424364,9.0885,-1.27402,0.779845,0.0115122,618.08,557.598,541.321,-0.53532,0.0115122,4.457,1.809,1.686,0.000166385,0.00298641
1.43E+18,-0.887949,8.94752,-1.40306,0.669123,0.0407023,617.862,557.928,541.204,-0.606587,0.0407023,4.43618,2.13515,1.93025,-0.507634,9.06939,-1.27648,0.739507,0.0106963,618.09,557.597,541.321,-0.535587,0.0106963,4.457,1.809,1.686,0.000178079,0.00389636
1.43E+18,-0.989065,8.9357,-1.40148,0.628626,0.040592,617.859,557.93,541.204,-0.60743,0.040592,4.43632,2.13526,1.93024,-0.597419,9.05407,-1.27566,0.699792,0.0114477,618.1,557.596,541.32,-0.535635,0.0114477,4.457,1.809,1.686,0.000203318,0.00327227
1.43E+18,-1.09321,8.92939,-1.3949,0.588867,0.0396203,617.858,557.931,541.205,-0.607878,0.0396203,4.43654,2.13545,1.9301,-0.690085,9.04245,-1.27094,0.660206,0.0107201,618.112,557.594,541.319,-0.535928,0.0107201,4.457,1.809,1.686,0.000134132,0.00332387
1.43E+18,-1.20484,8.92805,-1.40703,0.544552,0.0385245,617.857,557.931,541.205,-0.608119,0.0385245,4.43686,2.13572,1.92998,-0.788734,9.03345,-1.2843,0.616287,0.0110164,618.124,557.591,541.317,-0.53578,0.0110164,4.457,1.809,1.686,0.000321014,0.00343086
1.43E+18,-1.30148,8.93075,-1.42083,0.504218,0.0374883,617.856,557.931,541.207,-0.608406,0.0374883,4.43736,2.13592,1.92987,-0.866413,9.03067,-1.29723,0.579819,0.00994585,618.14,557.583,541.319,-0.532187,0.00994585,4.457,1.809,1.686,0.000169467,0.00352765
1.43E+18,-1.39428,8.93828,-1.43629,0.464466,0.0358899,617.857,557.931,541.204,-0.607661,0.0358899,4.43791,2.13619,1.92979,-0.961288,9.03209,-1.3097,0.535229,0.00978621,618.148,557.592,541.319,-0.536253,0.00978621,4.457,1.809,1.686,0.000124294,0.00369263
1.43E+18,-1.48731,8.9492,-1.44504,0.423828,0.0344902,617.858,557.93,541.205,-0.607629,0.0344902,4.43835,2.13636,1.92963,-1.04559,9.03594,-1.31896,0.494761,0.0115122,618.161,557.593,541.32,-0.536041,0.0115122,4.457,1.809,1.686,0.0001338,0.00491282
1.43E+18,-1.57515,8.96398,-1.44715,0.38364,0.032997,617.859,557.929,541.206,-0.60749,0.032997,4.43913,2.13659,1.92951,-1.12771,9.04353,-1.32434,0.454193,0.0111665,618.172,557.596,541.317,-0.536289,0.0111665,4.457,1.809,1.686,0.000135872,0.00324399
1.43E+18,-1.66193,8.98331,-1.44859,0.343777,0.0310845,617.861,557.927,541.201,-0.606993,0.0310845,4.4399,2.1368,1.92937,-1.21114,9.05321,-1.32269,0.413855,0.00980306,618.182,557.598,541.315,-0.536294,0.00980306,4.457,1.809,1.686,0.000143268,0.00361553
1.43E+18,-1.75794,9.0058,-1.4454,0.30212,0.0299704,617.862,557.927,541.199,-0.606971,0.0299704,4.44027,2.13692,1.92927,-1.29645,9.0663,-1.31928,0.373983,0.00948472,618.195,557.598,541.314,-0.534523,0.00948472,4.457,1.809,1.686,0.000271366,0.00588382
1.43E+18,-1.85208,9.03067,-1.45763,0.261909,0.0291696,617.861,557.927,541.2,-0.607082,0.0291696,4.44101,2.13706,1.92922,-1.39065,9.08636,-1.33514,0.330385,0.0101769,618.203,557.608,541.311,-0.538065,0.0101769,4.457,1.809,1.686,0.000117199,0.00426851
1.43E+18,-1.94553,9.06029,-1.47146,0.220833,0.0281259,617.862,557.927,541.197,-0.607028,0.0281259,4.44135,2.13719,1.92915,-1.47247,9.10854,-1.34579,0.29079,0.0106024,618.219,557.609,541.311,-0.536579,0.0106024,4.457,1.809,1.686,0.000111819,0.00387324
1.43E+18,-2.03393,9.0925,-1.48857,0.181009,0.0275287,617.861,557.927,541.196,-0.607243,0.0275287,4.44225,2.13742,1.92913,-1.54436,9.13125,-1.36276,0.255223,0.0102,618.235,557.605,541.311,-0.532567,0.0102,4.457,1.809,1.686,0.000276581,0.00461468
1.43E+18,-2.11937,9.1285,-1.49433,0.142649,0.025671,617.864,557.925,541.194,-0.606583,0.025671,4.44329,2.13767,1.929,-1.63232,9.16093,-1.3704,0.212089,0.0107824,618.244,557.615,541.308,-0.536721,0.0107824,4.457,1.809,1.686,0.000152631,0.0041824
1.43E+18,-2.20404,9.16733,-1.48862,0.104196,0.0242941,617.865,557.924,541.193,-0.606165,0.0242941,4.44368,2.13775,1.9288,-1.71192,9.18978,-1.36588,0.173181,0.0111826,618.254,557.618,541.306,-0.536818,0.0111826,4.457,1.809,1.686,0.000183535,0.0046192
1.43E+18,-2.29307,9.2088,-1.47209,0.0653665,0.0234435,617.866,557.923,541.192,-0.606739,0.0234435,4.44448,2.1379,1.92861,-1.79436,9.22041,-1.34927,0.134927,0.0110535,618.265,557.62,541.306,-0.53689,0.0110535,4.457,1.809,1.686,0.000158127,0.00532963
1.43E+18,-2.3809,9.25393,-1.46068,0.0276851,0.0223512,617.867,557.923,541.192,-0.606435,0.0223512,4.44464,2.13799,1.92843,-1.87651,9.25377,-1.3383,0.0969497,0.0104561,618.274,557.622,541.306,-0.536933,0.0104561,4.457,1.809,1.686,0.000125262,0.00535287
1.43E+18,-2.48343,9.30523,-1.45945,-0.0123524,0.020556,617.87,557.92,541.19,-0.605999,0.020556,4.44559,2.13819,1.9282,-1.97562,9.29421,-1.33627,0.0565764,0.00893085,618.286,557.626,541.304,-0.536861,0.00893085,4.457,1.809,1.686,0.0021117,0.00398796
1.43E+18,-2.59,9.35282,-1.4627,-0.0468961,0.0185486,617.873,557.917,541.187,-0.605471,0.0185486,4.44653,2.13839,1.92794,-2.08032,9.33251,-1.33825,0.021696,0.0104848,618.297,557.629,541.303,-0.536676,0.0104848,4.457,1.809,1.686,0.000145984,0.00428412
1.43E+18,-2.70476,9.40236,-1.47169,-0.080683,0.0172904,617.875,557.916,541.186,-0.605516,0.0172904,4.44737,2.13855,1.92777,-2.19246,9.37358,-1.34831,-0.0120701,0.0109877,618.306,557.633,541.3,-0.536692,0.0109877,4.457,1.809,1.686,0.000699281,0.00427326
1.43E+18,-2.81611,9.45433,-1.49365,-0.113243,0.0148133,617.881,557.912,541.183,-0.604807,0.0148133,4.44854,2.13876,1.92748,-2.30641,9.41886,-1.36716,-0.045379,0.0102416,618.315,557.639,541.3,-0.536706,0.0102416,4.457,1.809,1.686,0.00012249,0.00257513
1.43E+18,-2.92688,9.50914,-1.49646,-0.145192,0.0125433,617.885,557.908,541.179,-0.60399,0.0125433,4.44947,2.13893,1.92728,-2.42097,9.46711,-1.36904,-0.0783437,0.0100404,618.322,557.646,541.297,-0.536925,0.0100404,4.457,1.809,1.686,0.00126976,0.00313269
1.43E+18,-3.04206,9.56721,-1.50026,-0.177213,0.0107328,617.889,557.906,541.178,-0.603446,0.0107328,4.44997,2.13906,1.92704,-2.53577,9.51802,-1.37427,-0.110831,0.01164,618.332,557.651,541.295,-0.536869,0.01164,4.457,1.809,1.686,0.000153658,0.00341371
1.43E+18,-3.1505,9.62894,-1.49422,-0.208995,0.00870722,617.894,557.902,541.177,-0.60265,0.00870722,4.45118,2.13924,1.92681,-2.64805,9.57305,-1.3701,-0.143363,0.0104809,618.338,557.657,541.292,-0.536853,0.0104809,4.457,1.809,1.686,0.000107763,0.00296793
1.43E+18,-3.2562,9.69473,-1.50187,-0.242593,0.00753966,617.897,557.9,541.176,-0.603557,0.00753966,4.45229,2.13939,1.92653,-2.7647,9.6377,-1.38035,-0.179361,0.0104005,618.338,557.672,541.289,-0.540166,0.0104005,4.457,1.809,1.686,0.000137046,0.00302838
1.43E+18,-3.3652,9.76637,-1.49939,-0.275955,0.00500915,617.903,557.896,541.175,-0.602571,0.00500915,4.45361,2.1396,1.92629,-2.86126,9.69326,-1.37716,-0.20844,0.0100767,618.358,557.664,541.288,-0.534928,0.0100767,4.457,1.809,1.686,0.00013761,0.00361407
1.43E+18,-3.46593,9.83521,-1.50489,-0.305748,0.00164317,617.91,557.89,541.175,-0.600331,0.00164317,4.45444,2.13975,1.92609,-2.97754,9.76453,-1.38388,-0.243694,0.0103947,618.359,557.68,541.288,-0.538168,0.0103947,4.457,1.809,1.686,0.000143459,0.00329554
1.43E+18,-3.56786,9.91164,-1.51532,-0.338226,0.00069974,617.916,557.886,541.173,-0.599272,0.00069974,4.4556,2.13997,1.92589,-3.07952,9.83387,-1.39151,-0.275798,0.00944934,618.37,557.684,541.289,-0.536741,0.00944934,4.457,1.809,1.686,0.000100725,0.0023515
1.43E+18,-3.66607,9.98764,-1.51432,-0.369194,0.00246618,617.921,557.883,541.172,-0.598447,0.00246618,4.45646,2.14014,1.92572,-3.19445,9.91288,-1.39241,-0.31057,0.0102303,618.365,557.702,541.287,-0.539735,0.0102303,4.457,1.809,1.686,0.000125491,0.00332927
1.43E+18,-3.76728,10.065,-1.5152,-0.399085,0.004229,617.925,557.879,541.172,-0.597257,0.004229,4.45706,2.14025,1.92571,-3.29104,9.97799,-1.39412,-0.338341,0.0110114,618.377,557.7,541.285,-0.536438,0.0110114,4.457,1.809,1.686,0.000126631,0.00227224
1.43E+18,-3.86775,10.1427,-1.50915,-0.428091,0.00689792,617.933,557.874,541.171,-0.595685,0.00689792,4.45814,2.14049,1.92561,-3.39866,10.0518,-1.38877,-0.36884,0.0102801,618.382,557.706,541.283,-0.536386,0.0102801,4.457,1.809,1.686,0.000146358,0.00322347
1.43E+18,-3.96953,10.2224,-1.50308,-0.456777,0.00932711,617.939,557.869,541.172,-0.594198,0.00932711,4.45901,2.14066,1.92552,-3.5068,10.1284,-1.38382,-0.398892,0.0104235,618.387,557.713,541.283,-0.536291,0.0104235,4.457,1.809,1.686,0.00012276,0.00263935
1.43E+18,-4.08245,10.3152,-1.50947,-0.488861,0.0109554,617.944,557.866,541.171,-0.593061,0.0109554,4.45942,2.14075,1.92546,-3.62562,10.2153,-1.39054,-0.431554,0.0101533,618.39,557.719,541.282,-0.535744,0.0101533,4.457,1.809,1.686,0.000130215,0.00194233
1.43E+18,-4.18212,10.3987,-1.51434,-0.516663,0.0134323,617.951,557.861,541.171,-0.591318,0.0134323,4.4599,2.14085,1.92536,-3.73365,10.2981,-1.3982,-0.460853,0.00933809,618.393,557.728,541.279,-0.535507,0.00933809,4.457,1.809,1.686,0.000138908,0.00321222
1.43E+18,-4.28162,10.4845,-1.52569,-0.544437,0.0149959,617.957,557.857,541.171,-0.590002,0.0149959,4.45993,2.14076,1.92518,-3.8404,10.383,-1.41112,-0.489906,0.0101237,618.395,557.736,541.277,-0.535466,0.0101237,4.457,1.809,1.686,0.000166936,0.0035674
1.43E+18,-4.37719,10.5765,-1.53367,-0.573055,0.0159966,617.96,557.855,541.167,-0.588913,0.0159966,4.46048,2.14084,1.92516,-3.93856,10.4719,-1.41733,-0.519343,0.0100125,618.399,557.744,541.275,-0.535205,0.0100125,4.457,1.809,1.686,0.000170608,0.00270624
1.43E+18,-4.46695,10.6665,-1.54342,-0.599871,0.0183583,617.967,557.85,541.168,-0.586655,0.0183583,4.46068,2.1408,1.92509,-4.04473,10.5712,-1.43245,-0.551339,0.0106254,618.393,557.76,541.271,-0.538125,0.0106254,4.457,1.809,1.686,0.00109461,0.00226863
1.43E+18,-4.5562,10.7572,-1.5495,-0.626669,0.0210485,617.976,557.844,541.164,-0.584532,0.0210485,4.46143,2.14086,1.92499,-4.13127,10.6537,-1.43363,-0.577329,0.00960469,618.407,557.759,541.272,-0.535208,0.00960469,4.457,1.809,1.686,0.000136329,0.00295661
1.43E+18,-4.64553,10.8521,-1.5372,-0.65397,0.0225171,617.981,557.84,541.163,-0.583059,0.0225171,4.46175,2.14098,1.92503,-4.22411,10.7466,-1.42041,-0.606114,0.00884138,618.411,557.766,541.272,-0.535262,0.00884138,4.457,1.809,1.686,0.000390621,0.00284134
1.43E+18,-4.72952,10.9497,-1.5275,-0.681453,0.0238952,617.987,557.837,541.161,-0.581706,0.0238952,4.46189,2.14092,1.92525,-4.32194,10.8512,-1.40839,-0.637729,0.0108724,618.404,557.78,541.272,-0.538075,0.0108724,4.457,1.809,1.686,0.000145328,0.00312615
1.43E+18,-4.81758,11.06,-1.51549,-0.711533,0.0254094,617.992,557.833,541.159,-0.580075,0.0254094,4.46198,2.14102,1.92533,-4.40595,10.9494,-1.39807,-0.666493,0.0104005,618.417,557.778,541.269,-0.535167,0.0104005,4.457,1.809,1.686,0.000138391,0.00270207
1.43E+18,-4.8934,11.1611,-1.52085,-0.73859,0.0269522,617.998,557.829,541.159,-0.57841,0.0269522,4.4622,2.1411,1.9254,-4.4871,11.0508,-1.40466,-0.695104,0.0087367,618.419,557.786,541.268,-0.535069,0.0087367,4.457,1.809,1.686,0.000113566,0.00284053
1.43E+18,-4.96627,11.264,-1.5318,-0.765533,0.0284971,618.005,557.825,541.158,-0.576667,0.0284971,4.46252,2.1412,1.92552,-4.56632,11.1535,-1.4156,-0.723647,0.00980051,618.42,557.792,541.266,-0.53494,0.00980051,4.457,1.809,1.686,0.000102451,0.00326956
1.43E+18,-5.03626,11.3696,-1.54098,-0.792813,0.0294754,618.009,557.821,541.156,-0.57538,0.0294754,4.46277,2.14136,1.92561,-4.63953,11.2587,-1.42406,-0.752209,0.00800562,618.423,557.8,541.265,-0.534954,0.00800562,4.457,1.809,1.686,0.000106707,0.00289113
1.43E+18,-5.0985,11.4772,-1.55232,-0.819873,0.0310571,618.016,557.817,541.154,-0.57362,0.0310571,4.46297,2.1415,1.92568,-4.70678,11.3672,-1.43443,-0.78095,0.0095268,618.425,557.807,541.264,-0.534881,0.0095268,4.457,1.809,1.686,0.000110066,0.00205589
1.43E+18,-5.1644,11.5834,-1.54716,-0.846381,0.0325217,618.022,557.813,541.153,-0.57195,0.0325217,4.4632,2.14158,1.92572,-4.77541,11.4731,-1.43,-0.809109,0.0105418,618.429,557.814,541.262,-0.534892,0.0105418,4.457,1.809,1.686,0.000101902,0.00321258
1.43E+18,-5.22847,11.6915,-1.54718,-0.873062,0.033499,618.027,557.81,541.153,-0.570547,0.033499,4.46356,2.14169,1.92571,-4.84242,11.5797,-1.43119,-0.837071,0.00904268,618.431,557.819,541.261,-0.534793,0.00904268,4.457,1.809,1.686,9.63E-05,0.00256989
1.43E+18,-5.28826,11.8158,-1.55299,-0.903088,0.0347152,618.033,557.806,541.151,-0.56899,0.0347152,4.46409,2.14166,1.92574,-4.90325,11.7027,-1.43714,-0.868554,0.00886172,618.436,557.827,541.259,-0.53472,0.00886172,4.457,1.809,1.686,0.00013711,0.00308301
1.43E+18,-5.3415,11.9287,-1.56003,-0.930096,0.0351842,618.037,557.803,541.15,-0.567847,0.0351842,4.46421,2.14175,1.92576,-4.95717,11.8159,-1.44503,-0.897007,0.00864523,618.439,557.836,541.257,-0.535043,0.00864523,4.457,1.809,1.686,8.47E-05,0.0025197
1.43E+18,-5.38498,12.0415,-1.56946,-0.956622,0.0368962,618.044,557.799,541.149,-0.565852,0.0368962,4.46452,2.14182,1.92577,-5.00426,11.9312,-1.45444,-0.925581,0.00865563,618.441,557.843,541.255,-0.535131,0.00865563,4.457,1.809,1.686,0.000119078,0.00284592
1.43E+18,-5.42112,12.1608,-1.58382,-0.985176,0.0373773,618.049,557.796,541.149,-0.565187,0.0373773,4.46478,2.14207,1.92578,-5.04338,12.0489,-1.46945,-0.954606,0.0078492,618.442,557.849,541.254,-0.534944,0.0078492,4.457,1.809,1.686,0.000118601,0.00210622
1.43E+18,-5.44693,12.2776,-1.59097,-1.01233,0.0392486,618.057,557.791,541.147,-0.563205,0.0392486,4.46513,2.14223,1.92583,-5.06999,12.1579,-1.47463,-0.980991,0.0103228,618.451,557.848,541.254,-0.53219,0.0103228,4.457,1.809,1.686,0.00101165,0.0030756
1.43E+18,-5.46663,12.3967,-1.60789,-1.03995,0.040872,618.064,557.786,541.145,-0.561287,0.040872,4.46535,2.14229,1.92588,-5.09453,12.2934,-1.49185,-1.01359,0.00877268,618.444,557.867,541.252,-0.535222,0.00877268,4.457,1.809,1.686,8.13E-05,0.00260133
1.43E+18,-5.47937,12.5264,-1.60589,-1.06995,0.0419394,618.07,557.782,541.144,-0.559707,0.0419394,4.4658,2.14241,1.92591,-5.10888,12.4305,-1.49094,-1.04658,0.00704344,618.443,557.881,541.25,-0.536652,0.00704344,4.457,1.809,1.686,9.17E-05,0.00252229
1.43E+18,-5.47933,12.6426,-1.61216,-1.09665,0.0433973,618.077,557.777,541.143,-0.557861,0.0433973,4.46627,2.14252,1.92596,-5.11439,12.5443,-1.49718,-1.07381,0.00756637,618.443,557.882,541.249,-0.535356,0.00756637,4.457,1.809,1.686,0.000145819,0.00309197
1.43E+18,-5.48194,12.779,-1.59802,-1.12824,0.0440973,618.083,557.774,541.141,-0.556492,0.0440973,4.46664,2.14264,1.92599,-5.12009,12.6935,-1.48159,-1.10983,0.0085235,618.435,557.9,541.249,-0.538436,0.0085235,4.457,1.809,1.686,0.000112058,0.0017154
1.43E+18,-5.47729,12.898,-1.59506,-1.15588,0.0447954,618.088,557.77,541.142,-0.555152,0.0447954,4.46693,2.14271,1.92597,-5.11655,12.7941,-1.48121,-1.13413,0.00670075,618.447,557.89,541.247,-0.533726,0.00670075,4.457,1.809,1.686,9.89E-05,0.00235846
1.43E+18,-5.45303,13.0336,-1.60047,-1.18731,0.0451763,618.093,557.767,541.14,-0.553881,0.0451763,4.4671,2.14284,1.926,-5.09122,12.939,-1.48418,-1.16875,0.00790569,618.443,557.907,541.249,-0.535636,0.00790569,4.457,1.809,1.686,8.26E-05,0.00234537
1.43E+18,-5.41604,13.1625,-1.62583,-1.21748,0.0465044,618.1,557.763,541.138,-0.552049,0.0465044,4.46756,2.143,1.92606,-5.05735,13.0726,-1.50608,-1.20085,0.0069814,618.44,557.915,541.25,-0.535724,0.0069814,4.457,1.809,1.686,0.000311391,0.00339507
1.43E+18,-5.3718,13.2898,-1.63504,-1.24745,0.0481443,618.108,557.758,541.135,-0.54978,0.0481443,4.4671,2.1424,1.92655,-5.01482,13.2055,-1.51287,-1.23315,0.00786003,618.438,557.925,541.249,-0.535803,0.00786003,4.457,1.809,1.686,0.000105015,0.00258904
1.43E+18,-5.32052,13.4178,-1.65111,-1.27834,0.0491536,618.115,557.754,541.133,-0.548101,0.0491536,4.46742,2.14263,1.92654,-4.96452,13.3375,-1.52791,-1.26575,0.0087818,618.436,557.933,541.248,-0.535853,0.0087818,4.457,1.809,1.686,9.71E-05,0.00292254
1.43E+18,-5.25325,13.5491,-1.63398,-1.31026,0.0498659,618.121,557.75,541.134,-0.546581,0.0498659,4.46759,2.14261,1.92662,-4.89748,13.4713,-1.51186,-1.29942,0.00744312,618.434,557.942,541.247,-0.536128,0.00744312,4.457,1.809,1.686,0.00011989,0.00237667
1.43E+18,-5.17777,13.6792,-1.63222,-1.34234,0.0506562,618.127,557.746,541.132,-0.544836,0.0506562,4.46787,2.14277,1.92656,-4.82263,13.602,-1.50801,-1.33319,0.00727186,618.433,557.949,541.247,-0.536092,0.00727186,4.457,1.809,1.686,0.0001135,0.00276811
1.43E+18,-5.09623,13.8041,-1.62143,-1.37356,0.052357,618.136,557.741,541.132,-0.542123,0.052357,4.46836,2.14294,1.92647,-4.74029,13.7317,-1.49708,-1.36725,0.00787718,618.431,557.958,541.247,-0.536237,0.00787718,4.457,1.809,1.686,0.00010142,0.00253692
1.43E+18,-4.99379,13.9423,-1.61325,-1.40952,0.0536552,618.144,557.736,541.131,-0.540094,0.0536552,4.46853,2.1431,1.92642,-4.63487,13.8734,-1.48864,-1.4054,0.0074411,618.43,557.968,541.247,-0.536427,0.0074411,4.457,1.809,1.686,8.97E-05,0.00270837
1.43E+18,-4.88814,14.0654,-1.60769,-1.44241,0.0553832,618.153,557.731,541.128,-0.537685,0.0553832,4.46909,2.14321,1.92639,-4.52726,14.0009,-1.48184,-1.4406,0.00696419,618.428,557.977,541.244,-0.536358,0.00696419,4.457,1.809,1.686,0.000427182,0.00236411
1.43E+18,-4.77509,14.1838,-1.60909,-1.47516,0.0570682,618.162,557.725,541.128,-0.535248,0.0570682,4.46952,2.14329,1.92637,-4.38666,14.1503,-1.4818,-1.48333,0.00787718,618.42,558.022,541.245,-0.543926,0.00787718,4.457,1.809,1.686,9.89E-05,0.00270917
1.43E+18,-4.64973,14.303,-1.6139,-1.50927,0.058172,618.17,557.72,541.127,-0.533152,0.058172,4.46978,2.14341,1.92635,-4.28487,14.2475,-1.48704,-1.51222,0.008228,618.421,557.994,541.244,-0.536617,0.008228,4.457,1.809,1.686,8.21E-05,0.00268399
1.43E+18,-4.51199,14.4195,-1.6233,-1.54428,0.0596134,618.178,557.715,541.125,-0.530984,0.0596134,4.47008,2.14351,1.92635,-4.1476,14.3673,-1.49328,-1.54872,0.00773886,618.417,558,541.245,-0.535951,0.00773886,4.457,1.809,1.686,0.000231248,0.00246861
1.43E+18,-4.37045,14.5323,-1.62955,-1.57898,0.0594213,618.183,557.712,541.124,-0.529676,0.0594213,4.47008,2.1435,1.92635,-3.98773,14.4941,-1.49777,-1.58938,0.00756902,618.409,558.028,541.246,-0.540599,0.00756902,4.457,1.809,1.686,0.000107464,0.00270958
1.43E+18,-4.22447,14.6384,-1.61614,-1.61365,0.0606113,618.192,557.707,541.123,-0.527508,0.0606113,4.47033,2.14359,1.92635,-3.85422,14.5926,-1.48349,-1.62249,0.0085235,618.406,558.017,541.246,-0.536905,0.0085235,4.457,1.809,1.686,0.00103892,0.00266725
1.43E+18,-4.0702,14.7515,-1.60182,-1.65238,0.0591651,618.193,557.706,541.125,-0.52767,0.0591651,4.47031,2.14362,1.92647,-3.70703,14.6954,-1.47298,-1.65909,0.00926121,618.402,558.013,541.244,-0.534954,0.00926121,4.457,1.809,1.686,0.000104505,0.00250139
1.43E+18,-3.92013,14.8479,-1.5834,-1.68757,0.0597509,618.2,557.702,541.124,-0.525964,0.0597509,4.47061,2.14374,1.92649,-3.53858,14.8025,-1.45429,-1.69962,0.00790569,618.394,558.038,541.243,-0.538591,0.00790569,4.457,1.809,1.686,8.57E-05,0.00249887
1.43E+18,-3.75675,14.9446,-1.57243,-1.72454,0.0601687,618.206,557.699,541.125,-0.524286,0.0601687,4.47078,2.14387,1.9265,-3.37781,14.8958,-1.44259,-1.73679,0.00840952,618.39,558.037,541.245,-0.537103,0.00840952,4.457,1.809,1.686,0.000242606,0.00240424
1.43E+18,-3.60909,15.0294,-1.57698,-1.75887,0.059533,618.21,557.697,541.125,-0.523351,0.059533,4.47068,2.14384,1.92648,-3.22229,14.9822,-1.44603,-1.77356,0.00920054,618.383,558.05,541.246,-0.538612,0.00920054,4.457,1.809,1.686,0.000111427,0.00303345
1.43E+18,-3.44992,15.1127,-1.5703,-1.79548,0.0597083,618.216,557.693,541.124,-0.521902,0.0597083,4.47077,2.14388,1.92649,-3.08336,15.055,-1.43796,-1.80646,0.0086977,618.379,558.03,541.247,-0.533473,0.0086977,4.457,1.809,1.686,0.000120751,0.00274406
1.43E+18,-3.29595,15.1872,-1.56918,-1.83061,0.0598209,618.221,557.69,541.124,-0.520406,0.0598209,4.47075,2.14392,1.92648,-2.91052,15.1368,-1.43501,-1.84666,0.00832947,618.37,558.053,541.247,-0.537071,0.00832947,4.457,1.809,1.686,8.85E-05,0.0024802
1.43E+18,-3.13526,15.2581,-1.57452,-1.86619,0.0594709,618.225,557.688,541.123,-0.519167,0.0594709,4.47091,2.14395,1.92648,-2.74869,15.2066,-1.43837,-1.88355,0.00835225,618.362,558.057,541.248,-0.53715,0.00835225,4.457,1.809,1.686,0.000123555,0.00314225
1.43E+18,-2.97199,15.3232,-1.5798,-1.90181,0.0592268,618.23,557.685,541.122,-0.517842,0.0592268,4.47101,2.14403,1.9265,-2.5647,15.2764,-1.44317,-1.92426,0.00753127,618.352,558.081,541.246,-0.540949,0.00753127,4.457,1.809,1.686,0.00011104,0.00298958
1.43E+18,-2.81343,15.3824,-1.58809,-1.9374,0.0586514,618.234,557.683,541.122,-0.516862,0.0586514,4.47109,2.14407,1.9267,-2.4051,15.3325,-1.44944,-1.96076,0.00945939,618.344,558.084,541.248,-0.540933,0.00945939,4.457,1.809,1.686,0.000107551,0.00255519
1.43E+18,-2.64875,15.4406,-1.58705,-1.97504,0.0575206,618.235,557.682,541.12,-0.516099,0.0575206,4.47124,2.14414,1.92667,-2.26315,15.3769,-1.44608,-1.99346,0.00907965,618.342,558.063,541.248,-0.535244,0.00907965,4.457,1.809,1.686,0.00146232,0.00285248
1.43E+18,-2.4846,15.4911,-1.57586,-2.01221,0.0567537,618.238,557.681,541.117,-0.515216,0.0567537,4.47131,2.14416,1.92665,-2.0859,15.425,-1.43229,-2.03355,0.00707107,618.334,558.078,541.248,-0.537274,0.00707107,4.457,1.809,1.686,0.000130972,0.00271975
1.43E+18,-2.32718,15.5326,-1.56938,-2.04753,0.0562856,618.242,557.679,541.117,-0.514153,0.0562856,4.47136,2.14422,1.92661,-1.9433,15.4598,-1.42773,-2.06624,0.00923959,618.329,558.064,541.247,-0.533587,0.00923959,4.457,1.809,1.686,0.000124189,0.00263258
1.43E+18,-2.17016,15.5689,-1.5614,-2.08234,0.055772,618.245,557.677,541.117,-0.512802,0.055772,4.47151,2.14431,1.9265,-1.78699,15.4937,-1.41642,-2.1025,0.00970824,618.321,558.065,541.249,-0.5337,0.00970824,4.457,1.809,1.686,0.000184403,0.00367457
1.43E+18,-2.01949,15.5967,-1.57056,-2.11721,0.0559806,618.251,557.674,541.118,-0.511451,0.0559806,4.47155,2.14441,1.92654,-1.61694,15.5234,-1.42884,-2.14217,0.0088459,618.31,558.083,541.246,-0.537134,0.0088459,4.457,1.809,1.686,8.92E-05,0.00291169
1.43E+18,-1.86469,15.6219,-1.57341,-2.15243,0.0552553,618.253,557.672,541.117,-0.510627,0.0552553,4.47149,2.14445,1.92643,-1.45667,15.5458,-1.43163,-2.17855,0.0106705,618.3,558.089,541.245,-0.537472,0.0106705,4.457,1.809,1.686,9.99E-05,0.00257152
1.43E+18,-1.71378,15.6413,-1.57708,-2.18747,0.0547422,618.257,557.671,541.118,-0.509641,0.0547422,4.47143,2.14451,1.92636,-1.28816,15.5617,-1.43489,-2.21801,0.008544,618.29,558.107,541.246,-0.540871,0.008544,4.457,1.809,1.686,9.10E-05,0.00300917
1.43E+18,-1.57223,15.6552,-1.55818,-2.22176,0.0540382,618.26,557.669,541.118,-0.508604,0.0540382,4.47128,2.14459,1.92623,-1.17167,15.5685,-1.42338,-2.24632,0.00976217,618.288,558.082,541.24,-0.533835,0.00976217,4.457,1.809,1.686,9.33E-05,0.00223692
1.43E+18,-1.42264,15.6624,-1.54345,-2.25778,0.0543378,618.265,557.666,541.119,-0.507093,0.0543378,4.47122,2.14463,1.92622,-1.05422,15.5722,-1.40959,-2.27462,0.00996092,618.287,558.049,541.241,-0.524582,0.00996092,4.457,1.809,1.686,0.000100728,0.00269985
1.43E+18,-1.28414,15.6627,-1.54586,-2.28996,0.0549446,618.272,557.662,541.115,-0.50545,0.0549446,4.47111,2.14472,1.92636,-0.820808,15.5704,-1.40333,-2.32869,0.0084006,618.263,558.139,541.243,-0.544818,0.0084006,4.457,1.809,1.686,0.000131875,0.00263622
1.43E+18,-1.11885,15.6621,-1.52819,-2.32869,0.0541021,618.274,557.661,541.116,-0.504665,0.0541021,4.47124,2.14482,1.92627,-0.681342,15.5635,-1.38884,-2.36107,0.00933435,618.259,558.113,541.241,-0.537676,0.00933435,4.457,1.809,1.686,0.000172145,0.00293413
1.43E+18,-0.983158,15.6535,-1.53148,-2.36141,0.0543893,618.28,557.658,541.115,-0.503189,0.0543893,4.47135,2.14507,1.92627,-0.534926,15.5495,-1.39409,-2.39654,0.00872067,618.252,558.121,541.239,-0.538929,0.00872067,4.457,1.809,1.686,0.000107555,0.00323242
1.43E+18,-0.840681,15.6395,-1.51616,-2.39697,0.0544918,618.285,557.655,541.116,-0.501949,0.0544918,4.47147,2.1452,1.92629,-0.390339,15.5305,-1.37903,-2.43195,0.00972934,618.244,558.121,541.239,-0.537528,0.00972934,4.457,1.809,1.686,9.26E-05,0.00231761
1.43E+18,-0.698953,15.6228,-1.51133,-2.431,0.0539381,618.288,557.654,541.118,-0.500424,0.0539381,4.47157,2.14533,1.92622,-0.243424,15.5064,-1.37661,-2.46757,0.00953362,618.235,558.125,541.238,-0.537589,0.00953362,4.457,1.809,1.686,8.69E-05,0.00278076
1.43E+18,-0.549656,15.6004,-1.51494,-2.46604,0.0538006,618.292,557.651,541.118,-0.499247,0.0538006,4.4717,2.14545,1.9262,-0.0918058,15.4771,-1.38065,-2.50376,0.0106301,618.228,558.125,541.238,-0.537556,0.0106301,4.457,1.809,1.686,0.000122789,0.00248656
1.43E+18,-0.406301,15.5726,-1.51851,-2.50068,0.0534988,618.296,557.649,541.119,-0.498066,0.0534988,4.47154,2.14569,1.92613,0.0536248,15.4435,-1.38607,-2.53954,0.00917824,618.219,558.125,541.236,-0.537505,0.00917824,4.457,1.809,1.686,0.000107322,0.00280131
1.43E+18,-0.267874,15.542,-1.5234,-2.53596,0.0523353,618.298,557.649,541.113,-0.497814,0.0523353,4.47101,2.14572,1.92608,0.205854,15.4003,-1.3875,-2.57858,0.010171,618.209,558.14,541.232,-0.541003,0.010171,4.457,1.809,1.686,0.000134282,0.00314347
1.43E+18,-0.12971,15.5064,-1.52636,-2.57128,0.0512486,618.299,557.648,541.111,-0.497534,0.0512486,4.47057,2.14604,1.92599,0.344874,15.3557,-1.38604,-2.61431,0.0100841,618.201,558.14,541.235,-0.541095,0.0100841,4.457,1.809,1.686,8.34E-05,0.00281123
1.43E+18,0.0186719,15.4625,-1.50139,-2.61007,0.0501613,618.301,557.647,541.11,-0.497102,0.0501613,4.47106,2.14605,1.92595,0.465736,15.3113,-1.36692,-2.6463,0.00862844,618.198,558.112,541.229,-0.533856,0.00862844,4.457,1.809,1.686,8.78E-05,0.0029285
1.43E+18,0.125946,15.4203,-1.47543,-2.64353,0.0491029,618.302,557.646,541.11,-0.49668,0.0491029,4.47139,2.14599,1.92589,0.585384,15.2536,-1.33985,-2.68379,0.0100499,618.189,558.126,541.23,-0.537458,0.0100499,4.457,1.809,1.686,0.000330224,0.00286773
1.43E+18,0.204029,15.3768,-1.43535,-2.67548,0.0479631,618.303,557.646,541.109,-0.496322,0.0479631,4.47166,2.14594,1.92584,0.658921,15.2002,-1.30138,-2.71572,0.0101079,618.186,558.123,541.228,-0.537087,0.0101079,4.457,1.809,1.686,0.00196113,0.00267328
1.43E+18,0.261006,15.3322,-1.41688,-2.70578,0.0473683,618.306,557.644,541.109,-0.495675,0.0473683,4.47181,2.14597,1.92584,0.710577,15.153,-1.28458,-2.74363,0.0099,618.179,558.115,541.227,-0.534041,0.0099,4.457,1.809,1.686,0.000157768,0.00344017
1.43E+18,0.31518,15.2869,-1.43348,-2.73596,0.0467238,618.308,557.643,541.11,-0.495071,0.0467238,4.47194,2.14601,1.9258,0.76794,15.0971,-1.30239,-2.77756,0.0101,618.173,558.119,541.226,-0.537155,0.0101,4.457,1.809,1.686,0.000591133,0.00321535
1.43E+18,0.359085,15.2406,-1.4558,-2.76536,0.0464607,618.312,557.641,541.109,-0.494195,0.0464607,4.47214,2.14616,1.92583,0.810335,15.0472,-1.32288,-2.80772,0.0117038,618.166,558.114,541.226,-0.537008,0.0117038,4.457,1.809,1.686,0.000296956,0.00341073
1.43E+18,0.383884,15.1928,-1.46577,-2.79528,0.0461195,618.315,557.639,541.107,-0.493407,0.0461195,4.4719,2.14609,1.92582,0.833235,14.992,-1.32936,-2.83952,0.00791012,618.162,558.112,541.227,-0.538074,0.00791012,4.457,1.809,1.686,0.000103025,0.00195439
1.43E+18,0.382069,15.1486,-1.43151,-2.82297,0.045685,618.318,557.638,541.102,-0.492481,0.045685,4.47196,2.1461,1.92597,0.827161,14.9424,-1.293,-2.86677,0.011204,618.158,558.106,541.226,-0.536726,0.011204,4.457,1.809,1.686,9.32E-05,0.00289321
1.43E+18,0.349747,15.111,-1.37205,-2.84889,0.0439254,618.317,557.638,541.099,-0.493064,0.0439254,4.47231,2.14694,1.92594,0.786759,14.8961,-1.23294,-2.8918,0.00980051,618.157,558.102,541.224,-0.536482,0.00980051,4.457,1.809,1.686,0.000132723,0.00253313
1.43E+18,0.276255,15.0768,-1.30838,-2.87104,0.0434118,618.32,557.637,541.102,-0.492393,0.0434118,4.47212,2.14688,1.92591,0.711034,14.8535,-1.17477,-2.91453,0.00932631,618.156,558.101,541.222,-0.536459,0.00932631,4.457,1.809,1.686,0.000444931,0.00283477
1.43E+18,0.179147,15.0492,-1.29204,-2.89212,0.0422602,618.321,557.637,541.103,-0.492272,0.0422602,4.47226,2.14685,1.92591,0.610813,14.8176,-1.1611,-2.93556,0.0107229,618.155,558.101,541.22,-0.536312,0.0107229,4.457,1.809,1.686,0.000152638,0.00278554
1.43E+18,0.0571391,15.0251,-1.30558,-2.91232,0.0410987,618.322,557.636,541.104,-0.49285,0.0410987,4.4723,2.14689,1.92604,0.486631,14.7901,-1.17678,-2.95508,0.00910879,618.151,558.098,541.219,-0.536181,0.00910879,4.457,1.809,1.686,0.000134361,0.00288433
1.43E+18,-0.0863787,15.0052,-1.3292,-2.93042,0.0396748,618.322,557.636,541.104,-0.492868,0.0396748,4.47244,2.14685,1.92605,0.339515,14.7663,-1.19967,-2.97304,0.0110114,618.148,558.096,541.219,-0.536017,0.0110114,4.457,1.809,1.686,0.000144349,0.00286225
1.43E+18,-0.251561,14.9864,-1.33545,-2.94998,0.0383816,618.322,557.636,541.104,-0.492825,0.0383816,4.47245,2.14679,1.92607,0.173791,14.7429,-1.2076,-2.99257,0.0104077,618.143,558.096,541.217,-0.53593,0.0104077,4.457,1.809,1.686,0.00012182,0.00301009
1.43E+18,-0.393791,14.9715,-1.34787,-2.96916,0.0371496,618.322,557.636,541.103,-0.492755,0.0371496,4.47267,2.14679,1.92607,0.0351461,14.7232,-1.21979,-3.01111,0.00942603,618.134,558.098,541.217,-0.535199,0.00942603,4.457,1.809,1.686,0.000103125,0.00311821
1.43E+18,-0.522306,14.9603,-1.35326,-2.98742,0.0350657,618.32,557.637,541.103,-0.493242,0.0350657,4.47336,2.14685,1.92612,-0.10456,14.7064,-1.22595,-3.02973,0.00944299,618.136,558.094,541.216,-0.536024,0.00944299,4.457,1.809,1.686,9.19E-05,0.00301883
1.43E+18,-0.663237,14.9513,-1.3746,-3.00654,0.0332553,618.319,557.638,541.101,-0.49373,0.0332553,4.47365,2.14686,1.92613,-0.251169,14.6933,-1.24554,-3.04797,0.0120702,618.133,558.091,541.216,-0.535599,0.0120702,4.457,1.809,1.686,0.000109855,0.003201


==> surface_result_dynamic.csv <==
t,sx,sy,sz,syaw,sv,gx,gy,gz,gyaw,gv,l,w,h,inssx,inssy,insz,insyaw,insv,ginssx,ginssy,ginsz,ginsyaw,ginsv,insl,insw,insh,tpredict,tcorrect
1.52E+18,10.3108,0.452386,-0.970036,-0.0897931,0.0136929,-262.182,-135.773,555.705,0.240167,0.0136929,4.65261,2.02059,1.53321,11.1486,0.57258,-1.00976,0.0711209,0.0061131,-261.429,-135.389,555.651,0.400912,0.0061131,4.457,1.809,1.686,0.000136331,0.00299428
1.52E+18,10.6355,0.696875,-0.987602,0.116258,0.114133,-261.954,-135.437,555.68,0.446218,0.114133,4.40024,1.76652,1.52217,11.149,0.573169,-1.0108,0.0712369,0.0034,-261.428,-135.388,555.65,0.401028,0.0034,4.457,1.809,1.686,0.000160975,0.00466322
1.52E+18,10.4446,0.614161,-0.968446,0.0799922,0.269978,-262.108,-135.577,555.703,0.409953,0.269978,4.09515,1.70817,1.55069,11.1496,0.573534,-1.01099,0.0711574,0.00471699,-261.428,-135.387,555.65,0.40095,0.00471699,4.457,1.809,1.686,0.000119735,0.00277611
1.52E+18,10.5756,0.673095,-0.902485,0.144868,0.605016,-262.002,-135.477,555.766,0.474829,0.605016,4.06079,1.74577,1.56746,11.1503,0.57355,-1.01136,0.0711402,0.00498197,-261.427,-135.387,555.649,0.400933,0.00498197,4.457,1.809,1.686,0.000107809,0.00313619
1.52E+18,10.6585,0.688198,-0.924422,0.106457,0.736868,-261.929,-135.437,555.743,0.436419,0.736868,4.01108,1.64962,1.62952,11.1512,0.574001,-1.01209,0.071233,0.00559732,-261.427,-135.387,555.648,0.401026,0.00559732,4.457,1.809,1.686,0.000225919,0.00294698
1.52E+18,10.7044,0.663092,-0.9253,0.0591439,0.689544,-261.877,-135.446,555.742,0.389104,0.689544,3.93187,1.69287,1.63573,11.152,0.57347,-1.01358,0.0711088,0.00364005,-261.426,-135.387,555.647,0.400901,0.00364005,4.457,1.809,1.686,0.000117047,0.00253082
1.52E+18,10.8177,0.701572,-0.936337,0.0801622,0.787812,-261.783,-135.373,555.728,0.410123,0.787812,4.00676,1.65889,1.63389,11.1525,0.573496,-1.01425,0.0710685,0.00529528,-261.425,-135.387,555.646,0.400861,0.00529528,4.457,1.809,1.686,0.000180824,0.00242528
1.52E+18,10.9735,0.72666,-0.946406,0.0861265,0.964079,-261.643,-135.299,555.715,0.416087,0.964079,4.06924,1.66405,1.63039,11.1531,0.573156,-1.01546,0.0710208,0.00511566,-261.425,-135.387,555.645,0.400812,0.00511566,4.457,1.809,1.686,0.000304662,0.0024179
1.52E+18,11.0463,0.719451,-0.93726,0.128827,0.839987,-261.572,-135.282,555.724,0.458788,0.839987,4.22619,1.70086,1.58326,11.1537,0.573526,-1.01624,0.0710422,0.00394462,-261.424,-135.386,555.645,0.400834,0.00394462,4.457,1.809,1.686,0.000165141,0.00308346
1.52E+18,11.0838,0.732308,-0.889405,0.116593,0.699013,-261.54,-135.257,555.771,0.446553,0.699013,4.29152,1.66395,1.5595,11.1545,0.573346,-1.01644,0.0709461,0.00461411,-261.423,-135.386,555.645,0.400739,0.00461411,4.457,1.809,1.686,0.000297975,0.00511155
1.52E+18,11.0894,0.718899,-0.898865,0.0600767,0.540905,-261.531,-135.268,555.762,0.390038,0.540905,4.32985,1.66196,1.56379,11.1546,0.573735,-1.0181,0.0710044,0.00403609,-261.423,-135.386,555.643,0.400798,0.00403609,4.457,1.809,1.686,0.000127471,0.0033963
1.52E+18,11.1085,0.70191,-0.899251,0.0446382,0.440287,-261.507,-135.278,555.761,0.374599,0.440287,4.38552,1.69162,1.53979,11.1545,0.573306,-1.01833,0.0709805,0.00562228,-261.423,-135.386,555.642,0.400772,0.00562228,4.457,1.809,1.686,0.000105127,0.00285713
1.52E+18,11.1431,0.706677,-0.900378,0.0611624,0.405153,-261.476,-135.262,555.759,0.391123,0.405153,4.41889,1.71372,1.53356,11.1546,0.572992,-1.01907,0.070949,0.0033541,-261.423,-135.386,555.642,0.400741,0.0033541,4.457,1.809,1.686,0.000155079,0.00398599
1.52E+18,11.1501,0.726644,-0.870437,0.0972544,0.332778,-261.476,-135.24,555.789,0.427215,0.332778,4.45774,1.72395,1.48948,11.1548,0.572652,-1.02044,0.070936,0.00447214,-261.423,-135.387,555.641,0.400728,0.00447214,4.457,1.809,1.686,9.10E-05,0.00297746
1.52E+18,11.1903,0.766117,-0.817438,0.1511,0.313497,-261.45,-135.189,555.841,0.481061,0.313497,4.47285,1.72771,1.437,11.1547,0.572829,-1.02085,0.0709251,0.00534509,-261.423,-135.387,555.64,0.400719,0.00534509,4.457,1.809,1.686,0.000112786,0.00293724
1.52E+18,11.1973,0.769272,-0.8283,0.143413,0.260682,-261.444,-135.184,555.829,0.473374,0.260682,4.5073,1.72511,1.43209,11.1544,0.572806,-1.02103,0.070948,0.00543323,-261.423,-135.387,555.639,0.400739,0.00543323,4.457,1.809,1.686,0.000609714,0.00305816
1.52E+18,11.172,0.753121,-0.834638,0.106203,0.162113,-261.463,-135.208,555.823,0.436164,0.162113,4.53264,1.72278,1.44468,11.1544,0.572104,-1.02156,0.0709442,0.00370135,-261.423,-135.387,555.639,0.400735,0.00370135,4.457,1.809,1.686,0.000166095,0.00307117
1.52E+18,11.1916,0.753754,-0.845758,0.104384,0.158266,-261.445,-135.201,555.812,0.434345,0.158266,4.55071,1.72443,1.44855,11.1545,0.571635,-1.02291,0.0708968,0.00434166,-261.423,-135.388,555.638,0.400688,0.00434166,4.457,1.809,1.686,0.000136898,0.00298281
1.52E+18,11.1829,0.749038,-0.845093,0.0876476,0.107558,-261.451,-135.208,555.813,0.417608,0.107558,4.55623,1.73582,1.44543,11.1548,0.571337,-1.02327,0.0709523,0.00330606,-261.422,-135.388,555.637,0.400743,0.00330606,4.457,1.809,1.686,0.00103072,0.00264156
1.52E+18,11.1847,0.74512,-0.841253,0.0782041,0.0846888,-261.448,-135.211,555.817,0.408165,0.0846888,4.56535,1.75181,1.44692,11.1551,0.570697,-1.02428,0.0709134,0.00102956,-261.422,-135.389,555.636,0.400704,0.00102956,4.457,1.809,1.686,9.70E-05,0.0027774
1.52E+18,11.165,0.74164,-0.844512,0.0634444,0.0172526,-261.466,-135.221,555.813,0.393406,0.0172526,4.59531,1.75602,1.45114,11.155,0.570744,-1.02487,0.0710201,0.00317648,-261.422,-135.389,555.635,0.40081,0.00317648,4.457,1.809,1.686,0.00010212,0.00295495
1.52E+18,11.1698,0.762702,-0.811788,0.0914173,0.0135923,-261.468,-135.199,555.846,0.421377,0.0135923,4.60911,1.78272,1.439,11.1551,0.570537,-1.02654,0.0709481,0.00376962,-261.422,-135.389,555.634,0.400737,0.00376962,4.457,1.809,1.686,0.000136998,0.00261516
1.52E+18,11.1364,0.754355,-0.81261,0.0810305,0.0609951,-261.497,-135.218,555.846,0.41099,0.0609951,4.62308,1.79041,1.43426,11.1548,0.569581,-1.02736,0.0709321,0.00170294,-261.422,-135.39,555.633,0.400721,0.00170294,4.457,1.809,1.686,0.000109612,0.00193157
1.52E+18,11.1372,0.756545,-0.799253,0.076593,0.0517554,-261.497,-135.215,555.858,0.406554,0.0517554,4.62298,1.78993,1.42797,11.1543,0.569246,-1.02702,0.0708998,0.00114018,-261.422,-135.39,555.632,0.400689,0.00114018,4.457,1.809,1.686,9.23E-05,0.00232679
1.52E+18,11.1364,0.754865,-0.794962,0.0715867,0.0468741,-261.497,-135.217,555.863,0.401548,0.0468741,4.62339,1.7967,1.42623,11.1544,0.569298,-1.02794,0.070919,0.00304138,-261.422,-135.39,555.631,0.400709,0.00304138,4.457,1.809,1.686,0.000132934,0.00289258
1.52E+18,11.1409,0.749197,-0.811174,0.0696201,0.0453919,-261.491,-135.221,555.847,0.39958,0.0453919,4.63832,1.78622,1.41487,11.1542,0.568965,-1.02954,0.0709213,0.0035,-261.422,-135.391,555.631,0.40071,0.0035,4.457,1.809,1.686,0.000129949,0.00299589
1.52E+18,11.1173,0.742746,-0.810382,0.0667452,0.0773166,-261.511,-135.235,555.848,0.396707,0.0773166,4.64111,1.79076,1.41447,11.1536,0.56898,-1.02951,0.0709768,0.00117047,-261.423,-135.391,555.63,0.400767,0.00117047,4.457,1.809,1.686,0.000174084,0.00378487
1.52E+18,11.1287,0.742116,-0.811776,0.0631425,0.0538035,-261.5,-135.232,555.846,0.393105,0.0538035,4.65372,1.7769,1.41521,11.1533,0.56849,-1.02934,0.0709294,0.00138924,-261.423,-135.391,555.63,0.40072,0.00138924,4.457,1.809,1.686,0.000115469,0.00255133
1.52E+18,11.1579,0.74228,-0.817039,0.0627955,0.00493581,-261.473,-135.222,555.841,0.392757,0.00493581,4.6672,1.7743,1.41139,11.1528,0.568768,-1.02958,0.0709976,0.00380132,-261.424,-135.391,555.63,0.400788,0.00380132,4.457,1.809,1.686,0.000117773,0.00287303
1.52E+18,11.1661,0.746899,-0.808869,0.0471493,0.000239293,-261.466,-135.215,555.849,0.377111,0.000239293,4.67709,1.78168,1.41184,11.1523,0.568616,-1.02933,0.0709788,0.0012083,-261.424,-135.392,555.63,0.400769,0.0012083,4.457,1.809,1.686,0.000104741,0.00230951
1.52E+18,11.1503,0.74257,-0.824674,0.0483258,0.0313015,-261.48,-135.224,555.832,0.378287,0.0313015,4.68723,1.77789,1.40841,11.1521,0.567666,-1.02912,0.0709231,0.00288617,-261.424,-135.392,555.63,0.400712,0.00288617,4.457,1.809,1.686,9.39E-05,0.00469003
1.52E+18,11.1561,0.742613,-0.826429,0.0452568,0.0288528,-261.474,-135.223,555.832,0.375218,0.0288528,4.70476,1.77586,1.40506,11.152,0.567184,-1.03052,0.0709144,0.00308058,-261.424,-135.393,555.63,0.400705,0.00308058,4.457,1.809,1.686,0.000100888,0.00262797
1.52E+18,11.1734,0.741252,-0.815945,0.0570946,0.00291472,-261.458,-135.218,555.844,0.387053,0.00291472,4.7138,1.77377,1.40254,11.1513,0.567161,-1.03242,0.0709993,0.00164012,-261.425,-135.393,555.629,0.40079,0.00164012,4.457,1.809,1.686,0.000154239,0.00328717
1.52E+18,11.2057,0.731821,-0.820111,0.0561624,0.047829,-261.424,-135.217,555.841,0.386119,0.047829,4.72202,1.7808,1.40084,11.1513,0.56665,-1.03475,0.0709602,0.00368782,-261.425,-135.394,555.629,0.400753,0.00368782,4.457,1.809,1.686,9.58E-05,0.00281058
1.52E+18,11.2505,0.739517,-0.818421,0.0551275,0.106615,-261.384,-135.195,555.843,0.385084,0.106615,4.73847,1.77698,1.39893,11.151,0.566164,-1.03595,0.0709894,0.00563028,-261.425,-135.394,555.629,0.400785,0.00563028,4.457,1.809,1.686,0.000376185,0.00212553
1.52E+18,11.2668,0.742191,-0.814853,0.0509065,0.108183,-261.37,-135.187,555.849,0.380862,0.108183,4.75547,1.77145,1.39745,11.1508,0.566582,-1.03807,0.0709826,0.00403113,-261.425,-135.394,555.629,0.400783,0.00403113,4.457,1.809,1.686,0.000108671,0.00270015
1.52E+18,11.2769,0.74575,-0.808192,0.0539033,0.091213,-261.361,-135.18,555.857,0.383855,0.091213,4.77613,1.76515,1.39706,11.1506,0.565865,-1.03975,0.0709852,0.00282312,-261.425,-135.395,555.629,0.400784,0.00282312,4.457,1.809,1.686,0.000114103,0.00328439
1.52E+18,11.2468,0.745867,-0.83456,0.0625959,0.00349993,-261.39,-135.19,555.832,0.392546,0.00349993,4.78285,1.7649,1.3987,11.1507,0.565854,-1.04058,0.0710111,0.00283196,-261.425,-135.395,555.629,0.400809,0.00283196,4.457,1.809,1.686,0.000658291,0.00313233
1.52E+18,11.2724,0.750831,-0.819128,0.0648178,0.0399719,-261.367,-135.177,555.847,0.394767,0.0399719,4.79895,1.75909,1.3986,11.151,0.565703,-1.04134,0.0710626,0.00335261,-261.425,-135.395,555.629,0.40086,0.00335261,4.457,1.809,1.686,0.000118615,0.00322651
1.52E+18,11.2764,0.751,-0.813999,0.0727655,0.0313273,-261.364,-135.176,555.853,0.402714,0.0313273,4.8096,1.75709,1.39877,11.1511,0.564726,-1.04279,0.0709642,0.00504777,-261.424,-135.396,555.628,0.400763,0.00504777,4.457,1.809,1.686,0.000123607,0.00287087
1.52E+18,11.2568,0.745107,-0.814512,0.069788,0.010447,-261.38,-135.188,555.853,0.399737,0.010447,4.80822,1.7596,1.39784,11.151,0.564662,-1.04244,0.0709909,0.00305287,-261.424,-135.396,555.628,0.400791,0.00305287,4.457,1.809,1.686,0.000368615,0.00340375
1.52E+18,11.1985,0.72788,-0.826272,0.0617453,0.109238,-261.43,-135.223,555.842,0.391695,0.109238,4.79503,1.76947,1.40039,11.1512,0.564549,-1.04286,0.0709736,0.00537587,-261.424,-135.396,555.628,0.400774,0.00537587,4.457,1.809,1.686,0.000109799,0.00315837
1.52E+18,11.149,0.720857,-0.849401,0.0697461,0.178173,-261.475,-135.246,555.82,0.399694,0.178173,4.79349,1.76903,1.39879,11.1514,0.564153,-1.04226,0.0708764,0.00551725,-261.424,-135.396,555.629,0.400676,0.00551725,4.457,1.809,1.686,0.000143131,0.00358174
1.52E+18,11.121,0.713958,-0.866302,0.0699195,0.201618,-261.499,-135.262,555.804,0.399868,0.201618,4.80256,1.77125,1.39769,11.1515,0.56404,-1.04226,0.0709109,0.00550091,-261.424,-135.396,555.629,0.40071,0.00550091,4.457,1.809,1.686,0.000117246,0.00349743
1.52E+18,11.1432,0.715797,-0.872761,0.0653911,0.133185,-261.479,-135.253,555.796,0.395339,0.133185,4.8117,1.76916,1.39718,11.1524,0.563819,-1.04231,0.0709146,0.00492037,-261.423,-135.396,555.628,0.400713,0.00492037,4.457,1.809,1.686,0.000132656,0.0034943
1.52E+18,11.1517,0.714195,-0.898266,0.0630464,0.0981343,-261.471,-135.252,555.771,0.392995,0.0981343,4.81529,1.77216,1.39707,11.1529,0.56276,-1.04278,0.0708986,0.00742024,-261.422,-135.397,555.628,0.400698,0.00742024,4.457,1.809,1.686,0.000196311,0.00256949
1.52E+18,11.1385,0.714728,-0.891426,0.0630715,0.107689,-261.483,-135.256,555.779,0.393018,0.107689,4.81799,1.77233,1.39598,11.1532,0.562767,-1.04354,0.0708962,0.00573149,-261.422,-135.397,555.628,0.400695,0.00573149,4.457,1.809,1.686,0.000118981,0.00300557
1.52E+18,11.153,0.711576,-0.895747,0.060097,0.0668416,-261.469,-135.254,555.775,0.390044,0.0668416,4.8231,1.77727,1.39685,11.1534,0.561385,-1.04293,0.07076,0.00572014,-261.421,-135.398,555.629,0.40056,0.00572014,4.457,1.809,1.686,0.000166686,0.00282131
1.52E+18,11.1483,0.711629,-0.906784,0.056778,0.0635736,-261.473,-135.256,555.763,0.386726,0.0635736,4.82247,1.77837,1.39632,11.1537,0.561353,-1.04279,0.0707966,0.00523259,-261.421,-135.398,555.629,0.400596,0.00523259,4.457,1.809,1.686,0.000133927,0.00259937
1.52E+18,11.1551,0.712066,-0.911971,0.053981,0.039984,-261.467,-135.253,555.758,0.383928,0.039984,4.82431,1.77894,1.39658,11.154,0.561139,-1.04258,0.070812,0.00599083,-261.42,-135.398,555.629,0.400611,0.00599083,4.457,1.809,1.686,0.00015911,0.00413002
1.52E+18,11.1546,0.711512,-0.915103,0.0542253,0.0331081,-261.467,-135.254,555.756,0.384172,0.0331081,4.82552,1.77922,1.39603,11.1536,0.56075,-1.04228,0.0707073,0.00520096,-261.421,-135.399,555.63,0.400507,0.00520096,4.457,1.809,1.686,0.000105985,0.00290361
1.52E+18,11.155,0.711686,-0.915945,0.0542612,0.0262136,-261.467,-135.254,555.754,0.384209,0.0262136,4.82533,1.77938,1.39598,11.1534,0.561806,-1.04138,0.0708068,0.00508035,-261.421,-135.398,555.63,0.400606,0.00508035,4.457,1.809,1.686,0.000127779,0.00269205
1.52E+18,11.1437,0.70829,-0.890359,0.0556845,0.0414211,-261.476,-135.26,555.78,0.385632,0.0414211,4.82931,1.7795,1.39483,11.1534,0.561252,-1.04112,0.070686,0.00516624,-261.421,-135.398,555.631,0.400486,0.00516624,4.457,1.809,1.686,0.000158021,0.00212008
1.52E+18,11.1519,0.708222,-0.888438,0.0500041,0.0174251,-261.468,-135.258,555.782,0.379952,0.0174251,4.83026,1.77976,1.39318,11.1535,0.561218,-1.04057,0.0706773,0.00704344,-261.421,-135.398,555.631,0.400478,0.00704344,4.457,1.809,1.686,0.000171052,0.00316932
1.52E+18,11.1499,0.706283,-0.880704,0.0485774,0.0195125,-261.47,-135.26,555.79,0.378526,0.0195125,4.82997,1.77966,1.39445,11.1534,0.561782,-1.04015,0.0707554,0.00614003,-261.421,-135.398,555.632,0.400557,0.00614003,4.457,1.809,1.686,0.000147004,0.00333577
1.52E+18,11.1186,0.706536,-0.871188,0.0581772,0.0706803,-261.499,-135.27,555.8,0.388125,0.0706803,4.82767,1.77975,1.3956,11.153,0.561532,-1.03917,0.0706888,0.0049679,-261.421,-135.398,555.633,0.40049,0.0049679,4.457,1.809,1.686,0.000108093,0.00371631
1.52E+18,11.1223,0.70699,-0.875231,0.0614212,0.0533706,-261.496,-135.268,555.795,0.39137,0.0533706,4.83057,1.7797,1.39433,11.1524,0.561683,-1.03803,0.0706609,0.00690652,-261.422,-135.398,555.634,0.400463,0.00690652,4.457,1.809,1.686,0.000110144,0.00282966
1.52E+18,11.11,0.705409,-0.871297,0.0670487,0.0642173,-261.507,-135.274,555.8,0.396997,0.0642173,4.83201,1.78047,1.39412,11.1519,0.562084,-1.03748,0.0706893,0.00594138,-261.423,-135.398,555.634,0.400491,0.00594138,4.457,1.809,1.686,0.00012813,0.00233266
1.52E+18,11.1111,0.706303,-0.881164,0.0671995,0.0523323,-261.506,-135.273,555.79,0.397148,0.0523323,4.8355,1.77756,1.39549,11.1516,0.562459,-1.03687,0.0706883,0.0058258,-261.423,-135.398,555.635,0.400489,0.0058258,4.457,1.809,1.686,0.000841183,0.00296523
1.52E+18,11.1022,0.706476,-0.889741,0.0664115,0.0594517,-261.515,-135.275,555.781,0.396361,0.0594517,4.83525,1.77836,1.39482,11.1513,0.562488,-1.03641,0.0706723,0.00552268,-261.423,-135.398,555.635,0.400473,0.00552268,4.457,1.809,1.686,9.63E-05,0.00420543
1.52E+18,11.0831,0.704641,-0.877178,0.0697405,0.0808724,-261.532,-135.283,555.794,0.39969,0.0808724,4.8342,1.77776,1.39716,11.1513,0.56306,-1.03577,0.0706697,0.00456946,-261.423,-135.397,555.636,0.400472,0.00456946,4.457,1.809,1.686,0.00013162,0.00409428
1.52E+18,11.0808,0.705758,-0.888985,0.0723497,0.0723698,-261.535,-135.283,555.782,0.4023,0.0723698,4.83764,1.77739,1.39654,11.1514,0.562366,-1.03592,0.0706171,0.00573847,-261.423,-135.398,555.636,0.400421,0.00573847,4.457,1.809,1.686,0.000128955,0.00345949
1.52E+18,11.0755,0.704922,-0.88962,0.0706986,0.0689491,-261.54,-135.285,555.781,0.400648,0.0689491,4.83754,1.77853,1.39587,11.1511,0.5636,-1.03526,0.0707329,0.0067897,-261.424,-135.397,555.636,0.400534,0.0067897,4.457,1.809,1.686,0.0001097,0.00272994
1.52E+18,11.0551,0.702599,-0.880028,0.0749926,0.0920049,-261.558,-135.294,555.791,0.404943,0.0920049,4.83953,1.77608,1.39902,11.1513,0.563001,-1.03461,0.0706821,0.00721388,-261.423,-135.397,555.637,0.400485,0.00721388,4.457,1.809,1.686,0.000129841,0.00240872
1.52E+18,11.0529,0.702483,-0.883492,0.0728109,0.0805646,-261.56,-135.295,555.789,0.40276,0.0805646,4.84063,1.77477,1.39963,11.1516,0.563405,-1.0348,0.0707349,0.00534135,-261.423,-135.397,555.637,0.400538,0.00534135,4.457,1.809,1.686,0.000484204,0.00326317
1.52E+18,11.0327,0.701107,-0.882481,0.0776316,0.103274,-261.579,-135.303,555.789,0.407583,0.103274,4.84162,1.77495,1.39999,11.1518,0.563444,-1.03505,0.0706948,0.00577754,-261.423,-135.397,555.636,0.400499,0.00577754,4.457,1.809,1.686,0.00011717,0.00343459
1.52E+18,11.0262,0.702072,-0.875711,0.077195,0.0968107,-261.585,-135.304,555.797,0.407145,0.0968107,4.84144,1.7711,1.40318,11.152,0.564573,-1.03533,0.0707951,0.00551725,-261.423,-135.396,555.637,0.4006,0.00551725,4.457,1.809,1.686,0.000121659,0.00282517
1.52E+18,11.0162,0.702252,-0.884932,0.0727784,0.0965471,-261.595,-135.307,555.788,0.402728,0.0965471,4.83908,1.77147,1.40313,11.1522,0.564237,-1.03514,0.070742,0.00615224,-261.423,-135.396,555.637,0.400546,0.00615224,4.457,1.809,1.686,0.00010626,0.00296463
1.52E+18,11.0259,0.704449,-0.899284,0.0612418,0.0600578,-261.587,-135.302,555.773,0.391191,0.0600578,4.83663,1.76866,1.40319,11.1523,0.564754,-1.03475,0.0707634,0.00615224,-261.423,-135.395,555.637,0.400566,0.00615224,4.457,1.809,1.686,0.000106253,0.00235444
1.52E+18,11.0342,0.704739,-0.89973,0.0628203,0.0332186,-261.579,-135.299,555.773,0.392769,0.0332186,4.83394,1.7687,1.40382,11.1523,0.564774,-1.03405,0.0707363,0.00528015,-261.423,-135.395,555.638,0.40054,0.00528015,4.457,1.809,1.686,0.000156663,0.0035269
1.52E+18,11.0622,0.706276,-0.907324,0.062367,0.0254395,-261.553,-135.289,555.764,0.392317,0.0254395,4.83205,1.76824,1.40378,11.1524,0.565385,-1.03419,0.0707706,0.00591692,-261.423,-135.395,555.638,0.400575,0.00591692,4.457,1.809,1.686,0.00124202,0.00208962
1.52E+18,11.0743,0.706423,-0.920947,0.061271,0.0442451,-261.542,-135.285,555.751,0.391221,0.0442451,4.83224,1.76834,1.40282,11.1526,0.565176,-1.03408,0.0707005,0.00495782,-261.423,-135.395,555.638,0.400505,0.00495782,4.457,1.809,1.686,0.000121755,0.00254508
1.52E+18,11.0908,0.70712,-0.930049,0.0573905,0.0668659,-261.526,-135.279,555.742,0.38734,0.0668659,4.83256,1.76845,1.40218,11.1526,0.565861,-1.03405,0.0706826,0.00606053,-261.423,-135.394,555.638,0.400488,0.00606053,4.457,1.809,1.686,0.000126765,0.00335007
1.52E+18,11.0842,0.705041,-0.936091,0.0573527,0.0426954,-261.532,-135.283,555.736,0.387302,0.0426954,4.83299,1.76912,1.40254,11.1534,0.565961,-1.03397,0.0705426,0.0238076,-261.422,-135.394,555.639,0.400347,0.0238076,4.457,1.809,1.686,0.000277222,0.00255538
1.52E+18,11.0851,0.703648,-0.927736,0.0563867,0.0393664,-261.531,-135.284,555.744,0.386338,0.0393664,4.83349,1.7703,1.403,11.1573,0.566037,-1.0338,0.070502,0.0706771,-261.419,-135.393,555.638,0.400308,0.0706771,4.457,1.809,1.686,0.000110008,0.00352498
1.52E+18,11.1049,0.70228,-0.926342,0.0574963,0.0687198,-261.511,-135.279,555.745,0.387446,0.0687198,4.83265,1.76998,1.40249,11.1654,0.566799,-1.03397,0.0707349,0.109963,-261.411,-135.389,555.638,0.400539,0.109963,4.457,1.809,1.686,0.000228586,0.00351424
1.52E+18,11.128,0.704749,-0.934671,0.0579281,0.0970508,-261.49,-135.269,555.736,0.387878,0.0970508,4.83363,1.77121,1.40058,11.1776,0.567667,-1.03352,0.0714348,0.15171,-261.4,-135.384,555.638,0.401239,0.15171,4.457,1.809,1.686,0.00012074,0.00247513
1.52E+18,11.139,0.705855,-0.930557,0.0604946,0.098871,-261.48,-135.265,555.74,0.390444,0.098871,4.83543,1.77107,1.40034,11.1934,0.569338,-1.03256,0.072342,0.18388,-261.386,-135.378,555.639,0.402146,0.18388,4.457,1.809,1.686,0.000109938,0.00434337
1.52E+18,11.1692,0.705368,-0.941339,0.0580129,0.132363,-261.452,-135.256,555.729,0.387963,0.132363,4.83759,1.77115,1.39932,11.2121,0.571583,-1.0318,0.0733606,0.216658,-261.369,-135.37,555.639,0.403166,0.216658,4.457,1.809,1.686,0.000123977,0.0020615
1.52E+18,11.1599,0.704945,-0.913495,0.0656957,0.0875167,-261.46,-135.259,555.757,0.395646,0.0875167,4.83852,1.7709,1.39949,11.2346,0.574838,-1.03114,0.074913,0.246015,-261.348,-135.359,555.639,0.404718,0.246015,4.457,1.809,1.686,9.60E-05,0.00328396
1.52E+18,11.1605,0.703819,-0.903675,0.0650433,0.0719402,-261.459,-135.259,555.766,0.394995,0.0719402,4.8376,1.77094,1.39991,11.2598,0.578999,-1.02979,0.0766663,0.276177,-261.326,-135.347,555.64,0.406471,0.276177,4.457,1.809,1.686,0.000133285,0.00244546
1.52E+18,11.1694,0.703492,-0.878297,0.0648887,0.0746847,-261.45,-135.256,555.792,0.394839,0.0746847,4.83943,1.77114,1.39988,11.2907,0.583594,-1.02935,0.0786578,0.306014,-261.298,-135.333,555.64,0.408462,0.306014,4.457,1.809,1.686,0.000126026,0.00225909
1.52E+18,11.1576,0.702531,-0.866137,0.0701392,0.0368695,-261.461,-135.261,555.804,0.40009,0.0368695,4.83668,1.77102,1.39871,11.3214,0.589835,-1.02864,0.0811848,0.330207,-261.271,-135.317,555.64,0.410989,0.330207,4.457,1.809,1.686,0.000472282,0.0022901
1.52E+18,11.1647,0.702955,-0.854567,0.077817,0.0427053,-261.454,-135.258,555.816,0.407767,0.0427053,4.83727,1.77094,1.39817,11.3544,0.596303,-1.02731,0.0843965,0.354414,-261.242,-135.3,555.641,0.4142,0.354414,4.457,1.809,1.686,0.000115458,0.00261397
1.52E+18,11.1519,0.702374,-0.859461,0.0767442,0.0121095,-261.466,-135.263,555.811,0.406694,0.0121095,4.83527,1.7695,1.3984,11.3898,0.60381,-1.02691,0.0878646,0.38035,-261.211,-135.281,555.641,0.417668,0.38035,4.457,1.809,1.686,0.000144074,0.00326912
1.52E+18,11.1826,0.703807,-0.856877,0.0800081,0.064584,-261.438,-135.251,555.812,0.40996,0.064584,4.83599,1.7694,1.39876,11.4275,0.61208,-1.02606,0.0913542,0.408307,-261.178,-135.261,555.64,0.421158,0.408307,4.457,1.809,1.686,9.76E-05,0.00279308
1.52E+18,11.2207,0.705606,-0.863433,0.0789111,0.121237,-261.402,-135.237,555.806,0.408863,0.121237,4.83527,1.76938,1.39915,11.4681,0.621501,-1.02519,0.0952612,0.447886,-261.143,-135.239,555.641,0.425067,0.447886,4.457,1.809,1.686,9.51E-05,0.00312578
1.52E+18,11.2563,0.709286,-0.862155,0.0816131,0.162515,-261.37,-135.222,555.806,0.411564,0.162515,4.83427,1.76914,1.399,11.5131,0.63268,-1.02418,0.0997173,0.502293,-261.104,-135.214,555.641,0.429522,0.502293,4.457,1.809,1.686,9.76E-05,0.00295569
1.52E+18,11.2914,0.712179,-0.870366,0.0826983,0.197341,-261.338,-135.208,555.798,0.412649,0.197341,4.8344,1.76875,1.39913,11.5641,0.645887,-1.02329,0.104609,0.569502,-261.06,-135.185,555.642,0.434413,0.569502,4.457,1.809,1.686,0.000130264,0.0036115
1.52E+18,11.3411,0.71708,-0.866248,0.0829117,0.252658,-261.292,-135.188,555.801,0.412862,0.252658,4.83299,1.7682,1.39909,11.6221,0.660277,-1.02303,0.110684,0.642585,-261.009,-135.153,555.641,0.440489,0.642585,4.457,1.809,1.686,0.000118287,0.00276904
1.52E+18,11.3947,0.720718,-0.862472,0.0807337,0.308451,-261.242,-135.167,555.804,0.410685,0.308451,4.83039,1.76777,1.39917,11.6872,0.676944,-1.02149,0.117963,0.717467,-260.953,-135.116,555.642,0.44777,0.717467,4.457,1.809,1.686,0.000205508,0.00272915
1.52E+18,11.4531,0.725832,-0.859441,0.0840482,0.361693,-261.189,-135.143,555.806,0.414,0.361693,4.82853,1.76735,1.39916,11.7597,0.69437,-1.01989,0.125881,0.796577,-260.89,-135.076,555.641,0.455687,0.796577,4.457,1.809,1.686,0.000121877,0.00350666
1.52E+18,11.5184,0.729998,-0.845399,0.0784263,0.419333,-261.128,-135.118,555.818,0.408379,0.419333,4.82967,1.76348,1.40006,11.8408,0.713232,-1.01772,0.133746,0.880033,-260.82,-135.032,555.641,0.463551,0.880033,4.457,1.809,1.686,0.000358374,0.00286486
1.52E+18,11.5712,0.735519,-0.862043,0.0797341,0.44115,-261.08,-135.096,555.801,0.409686,0.44115,4.82989,1.76262,1.4006,11.9389,0.738754,-1.01542,0.143317,0.975625,-260.735,-134.976,555.643,0.473122,0.975625,4.457,1.809,1.686,0.00011592,0.00398457
1.52E+18,11.6306,0.739568,-0.865974,0.0772598,0.470735,-261.025,-135.073,555.796,0.407212,0.470735,4.82933,1.76149,1.40094,12.0361,0.763839,-1.0138,0.153322,1.05526,-260.651,-134.921,555.642,0.483128,1.05526,4.457,1.809,1.686,0.000137943,0.00349117
1.52E+18,11.6804,0.742089,-0.832541,0.0739179,0.47692,-260.979,-135.054,555.829,0.40387,0.47692,4.82863,1.76121,1.40052,12.1412,0.793068,-1.01244,0.164652,1.13748,-260.561,-134.859,555.642,0.494457,1.13748,4.457,1.809,1.686,0.000122214,0.00307585
1.52E+18,11.7583,0.752148,-0.829471,0.0881293,0.529624,-260.908,-135.019,555.83,0.418081,0.529624,4.82908,1.76165,1.3998,12.2529,0.826765,-1.0099,0.176609,1.20931,-260.467,-134.791,555.642,0.506412,1.20931,4.457,1.809,1.686,0.000119681,0.00282005
1.52E+18,11.8106,0.759919,-0.828422,0.0868531,0.526558,-260.861,-134.995,555.831,0.416805,0.526558,4.82729,1.76113,1.39959,12.3711,0.864517,-1.00767,0.188636,1.27947,-260.367,-134.717,555.642,0.518441,1.27947,4.457,1.809,1.686,0.000132143,0.00206963
1.52E+18,11.9072,0.779041,-0.855051,0.115143,0.600697,-260.776,-134.946,555.803,0.445096,0.600697,4.82968,1.76058,1.399,12.4952,0.906068,-1.00669,0.201029,1.35524,-260.263,-134.637,555.641,0.530835,1.35524,4.457,1.809,1.686,0.000144435,0.00312996
1.52E+18,11.9941,0.786726,-0.860065,0.1127,0.647581,-260.697,-134.91,555.796,0.442653,0.647581,4.82738,1.76056,1.39906,12.6257,0.953024,-1.00605,0.214387,1.41868,-260.155,-134.551,555.639,0.544194,1.41868,4.457,1.809,1.686,0.000127928,0.00221787
1.52E+18,12.0902,0.802233,-0.821093,0.119466,0.699024,-260.61,-134.864,555.834,0.449418,0.699024,4.82832,1.75998,1.39848,12.7609,1.0029,-1.00452,0.229803,1.46276,-260.043,-134.46,555.638,0.559609,1.46276,4.457,1.809,1.686,0.000123164,0.00242781
1.52E+18,12.2563,0.815477,-0.828854,0.109966,0.856752,-260.458,-134.798,555.823,0.439917,0.856752,4.82622,1.75931,1.39879,12.8999,1.05483,-1.00071,0.245855,1.49925,-259.928,-134.365,555.64,0.575661,1.49925,4.457,1.809,1.686,0.000126999,0.00328676
1.52E+18,12.4033,0.840625,-0.839226,0.1326,0.959661,-260.327,-134.726,555.813,0.462552,0.959661,4.82759,1.75842,1.39873,13.0421,1.10965,-0.999435,0.260772,1.5404,-259.811,-134.267,555.64,0.590582,1.5404,4.457,1.809,1.686,0.000123186,0.00264213
1.52E+18,12.5778,0.876339,-0.830895,0.164359,1.09147,-260.174,-134.636,555.824,0.494304,1.09147,4.82746,1.75747,1.39818,13.1853,1.16264,-1.00443,0.275108,1.56391,-259.693,-134.171,555.638,0.604919,1.56391,4.457,1.809,1.686,0.000117332,0.00206314
1.52E+18,12.7705,0.903658,-0.834517,0.15583,1.2299,-260,-134.548,555.827,0.485769,1.2299,4.82631,1.75224,1.40212,13.3249,1.21995,-1.01541,0.290756,1.58758,-259.58,-134.072,555.635,0.620578,1.58758,4.457,1.809,1.686,0.00010024,0.00240994
1.52E+18,13.0456,0.951646,-0.82855,0.173954,1.49163,-259.754,-134.413,555.846,0.503881,1.49163,4.8239,1.75115,1.40276,13.4562,1.2859,-1.03104,0.306751,1.6013,-259.475,-133.966,555.635,0.636588,1.6013,4.457,1.809,1.686,8.77E-05,0.0019297
1.52E+18,13.1935,0.974461,-0.816181,0.17141,1.50924,-259.612,-134.337,555.883,0.501548,1.50924,4.82153,1.75036,1.40329,13.5884,1.36017,-1.05934,0.323622,1.60694,-259.365,-133.847,555.632,0.653708,1.60694,4.457,1.809,1.686,0.00012376,0.0020926
1.52E+18,13.4363,1.04946,-0.808891,0.220641,1.71439,-259.386,-134.175,555.916,0.551123,1.71439,4.82389,1.74962,1.40381,13.6928,1.4269,-1.08654,0.338365,1.60193,-259.267,-133.738,555.633,0.668833,1.60193,4.457,1.809,1.686,0.000125092,0.00315882
1.52E+18,13.6424,1.1156,-0.828375,0.253811,1.8535,-259.18,-134.027,555.916,0.584779,1.8535,4.82274,1.74959,1.40378,13.7826,1.4934,-1.10807,0.353735,1.60501,-259.171,-133.627,555.632,0.684714,1.60501,4.457,1.809,1.686,0.000105745,0.00357686
1.52E+18,13.8226,1.20696,-0.829671,0.283814,1.96948,-258.985,-133.855,555.918,0.615303,1.96948,4.82503,1.75004,1.40347,13.8575,1.55895,-1.11398,0.369518,1.59837,-259.068,-133.514,555.631,0.701023,1.59837,4.457,1.809,1.686,0.00012175,0.00335945
1.52E+18,13.9462,1.29484,-0.838141,0.311007,1.9913,-258.832,-133.696,555.917,0.643383,1.9913,4.82863,1.75083,1.40285,13.9146,1.62212,-1.12443,0.38487,1.58933,-258.969,-133.399,555.628,0.717273,1.58933,4.457,1.809,1.686,9.01E-05,0.00195355
1.52E+18,14.0373,1.39917,-0.866874,0.359203,1.99677,-258.699,-133.519,555.918,0.692841,1.99677,4.83303,1.75182,1.40213,13.951,1.68018,-1.15449,0.398833,1.57697,-258.872,-133.285,555.628,0.732527,1.57697,4.457,1.809,1.686,0.000107809,0.00324266
1.52E+18,14.0876,1.50802,-0.883551,0.413797,1.98412,-258.584,-133.341,555.936,0.748861,1.98412,4.83521,1.75214,1.4014,13.9619,1.73672,-1.18943,0.411774,1.57149,-258.777,-133.169,555.628,0.746925,1.57149,4.457,1.809,1.686,0.000117102,0.00343071
1.52E+18,14.1079,1.65774,-0.886294,0.496397,2.02013,-258.479,-133.111,555.964,0.833622,2.02013,4.84022,1.75242,1.40089,13.9472,1.78682,-1.21734,0.424166,1.55705,-258.672,-133.045,555.632,0.761504,1.55705,4.457,1.809,1.686,0.000103708,0.00275959
1.52E+18,14.0589,1.75814,-0.885689,0.529765,1.92473,-258.411,-132.951,555.948,0.868797,1.92473,4.84115,1.75339,1.40058,13.9138,1.83988,-1.20152,0.436943,1.53704,-258.575,-132.925,555.632,0.776074,1.53704,4.457,1.809,1.686,0.000143505,0.00340414
1.52E+18,14.0147,1.85681,-0.794943,0.568843,1.84247,-258.342,-132.802,555.967,0.909008,1.84247,4.84227,1.75326,1.40064,13.8771,1.90093,-1.12512,0.450433,1.53492,-258.487,-132.81,555.638,0.790621,1.53492,4.457,1.809,1.686,0.000636886,0.00276899
1.52E+18,14.0018,2.00441,-0.778552,0.61958,1.88294,-258.253,-132.596,555.92,0.960879,1.88294,4.83864,1.75617,1.40219,13.8439,1.96434,-1.05974,0.463512,1.55824,-258.39,-132.69,555.641,0.804753,1.55824,4.457,1.809,1.686,0.000109304,0.00327013
1.52E+18,13.9433,2.07144,-0.775435,0.605391,1.76799,-258.192,-132.473,555.917,0.948526,1.76799,4.83823,1.75663,1.40031,13.8136,2.02244,-1.04536,0.475692,1.61284,-258.3,-132.567,555.649,0.818759,1.61284,4.457,1.809,1.686,0.000124686,0.00327645
1.52E+18,13.8862,2.16797,-0.796181,0.635048,1.71515,-258.135,-132.317,555.922,0.980304,1.71515,4.83762,1.75729,1.40038,13.7844,2.08497,-1.06751,0.488514,1.69482,-258.204,-132.433,555.652,0.833735,1.69482,4.457,1.809,1.686,0.000107678,0.00320045
1.52E+18,13.8042,2.27815,-0.814216,0.670169,1.64392,-258.099,-132.162,555.922,1.01705,1.64392,4.83741,1.75849,1.40001,13.7552,2.16473,-1.08565,0.503599,1.77659,-258.108,-132.288,555.652,0.850462,1.77659,4.457,1.809,1.686,0.000127585,0.00238792
1.52E+18,13.7357,2.37281,-0.797306,0.687454,1.60693,-258.037,-132.024,555.945,1.03535,1.60693,4.83671,1.75871,1.39989,13.7251,2.25589,-1.09217,0.520193,1.82489,-258.009,-132.14,555.651,0.868087,1.82489,4.457,1.809,1.686,0.000101552,0.00183286
1.52E+18,13.6593,2.48064,-0.796041,0.712883,1.57844,-257.99,-131.871,555.924,1.06206,1.57844,4.83404,1.75624,1.40137,13.6968,2.35573,-1.06388,0.537951,1.88041,-257.914,-131.978,555.656,0.887091,1.88041,4.457,1.809,1.686,0.0016688,0.00206855
1.52E+18,13.6469,2.59355,-0.739436,0.737511,1.61092,-257.909,-131.712,555.924,1.08711,1.61092,4.83398,1.75602,1.401,13.6799,2.46836,-1.00568,0.554912,1.90268,-257.838,-131.822,555.659,0.904383,1.90268,4.457,1.809,1.686,0.000107711,0.00287868
1.52E+18,13.6485,2.67175,-0.685983,0.711342,1.58198,-257.815,-131.606,555.942,1.06002,1.58198,4.83189,1.75679,1.40105,13.6755,2.59742,-0.967013,0.573745,1.97466,-257.768,-131.671,555.661,0.922228,1.97466,4.457,1.809,1.686,0.000114528,0.00370273
1.52E+18,13.6557,2.78283,-0.669251,0.70724,1.5922,-257.739,-131.455,555.96,1.05614,1.5922,4.83124,1.75732,1.4007,13.6858,2.71922,-0.962226,0.592314,2.06747,-257.692,-131.51,555.668,0.941021,2.06747,4.457,1.809,1.686,0.000108574,0.00263752
1.52E+18,13.6551,2.86856,-0.677574,0.718215,1.61331,-257.665,-131.295,555.971,1.06992,1.61331,4.83225,1.7575,1.40048,13.7103,2.8168,-0.980163,0.609473,2.14613,-257.599,-131.329,555.668,0.961031,2.14613,4.457,1.809,1.686,0.000118941,0.0043899
1.52E+18,13.6647,2.9688,-0.691317,0.727178,1.66946,-257.574,-131.125,555.983,1.08079,1.66946,4.83,1.75757,1.40107,13.7327,2.93764,-1.00671,0.627411,2.22663,-257.502,-131.136,555.667,0.980913,2.22663,4.457,1.809,1.686,0.000114637,0.0028253
1.52E+18,13.6458,3.09661,-0.718008,0.737938,1.69224,-257.498,-130.961,555.976,1.09151,1.69224,4.82968,1.75746,1.40061,13.7483,3.08926,-1.0273,0.644982,2.30014,-257.401,-130.936,555.666,0.998472,2.30014,4.457,1.809,1.686,0.000145982,0.0024349
1.52E+18,13.6111,3.23109,-0.721396,0.7714,1.71023,-257.441,-130.782,555.98,1.12584,1.71023,4.82906,1.75741,1.4003,13.7653,3.23188,-1.03377,0.66099,2.37019,-257.298,-130.732,555.666,1.01535,2.37019,4.457,1.809,1.686,0.000147761,0.00395304
1.52E+18,13.6076,3.35657,-0.72444,0.774758,1.78678,-257.358,-130.582,555.975,1.13146,1.78678,4.82876,1.75711,1.39998,13.7849,3.36387,-1.02889,0.677418,2.42806,-257.196,-130.518,555.668,1.03404,2.42806,4.457,1.809,1.686,9.52E-05,0.00273197
1.52E+18,13.5889,3.48353,-0.732127,0.791547,1.82999,-257.284,-130.388,555.967,1.15034,1.82999,4.82823,1.75708,1.39956,13.8015,3.50571,-1.02282,0.693905,2.48506,-257.095,-130.296,555.674,1.05262,2.48506,4.457,1.809,1.686,0.000119456,0.00354392
1.52E+18,13.5614,3.62661,-0.739064,0.805726,1.87792,-257.205,-130.19,555.975,1.16551,1.87792,4.82545,1.75781,1.39911,13.8124,3.66694,-1.02991,0.710258,2.55959,-256.986,-130.068,555.681,1.06999,2.55959,4.457,1.809,1.686,0.000237098,0.00547859
1.52E+18,13.538,3.78452,-0.759259,0.826859,1.93412,-257.13,-129.978,555.967,1.18761,1.93412,4.82383,1.75841,1.39874,13.8191,3.83222,-1.03966,0.725818,2.62793,-256.886,-129.837,555.684,1.08653,2.62793,4.457,1.809,1.686,8.96E-05,0.00295434
1.52E+18,13.4969,3.93572,-0.725082,0.855629,1.98987,-257.057,-129.763,556.006,1.21795,1.98987,4.82187,1.75831,1.39844,13.8223,3.9973,-1.04368,0.742557,2.68466,-256.776,-129.594,555.684,1.10484,2.68466,4.457,1.809,1.686,0.000124973,0.00255331
1.52E+18,13.4505,4.08231,-0.778178,0.893082,2.01212,-256.992,-129.558,555.948,1.257,2.01212,4.82144,1.75979,1.39739,13.8138,4.174,-1.03906,0.758923,2.7396,-256.687,-129.346,555.683,1.12279,2.7396,4.457,1.809,1.686,0.000136431,0.00352595
1.52E+18,13.4018,4.2401,-0.765352,0.884713,2.05635,-256.921,-129.341,555.947,1.24997,2.05635,4.81816,1.75972,1.39694,13.796,4.36403,-1.02265,0.776646,2.77793,-256.599,-129.088,555.685,1.14184,2.77793,4.457,1.809,1.686,0.000108849,0.00295138
1.52E+18,13.3531,4.43629,-0.753926,0.915667,2.14487,-256.856,-129.091,555.938,1.28191,2.14487,4.81552,1.76088,1.39584,13.7732,4.56455,-0.996512,0.796368,2.81328,-256.512,-128.824,555.689,1.16252,2.81328,4.457,1.809,1.686,8.72E-05,0.00238479
1.52E+18,13.3112,4.6532,-0.724253,0.917111,2.24654,-256.788,-128.822,555.948,1.28403,2.24654,4.81213,1.76166,1.39499,13.7501,4.77096,-0.972519,0.815591,2.85951,-256.423,-128.558,555.692,1.18239,2.85951,4.457,1.809,1.686,0.000151503,0.00464497
1.52E+18,13.3064,4.86302,-0.7283,0.910464,2.37694,-256.685,-128.542,555.918,1.27845,2.37694,4.80995,1.7621,1.39449,13.7283,4.97615,-0.945101,0.832603,2.8888,-256.335,-128.288,555.694,1.20043,2.8888,4.457,1.809,1.686,0.000101222,0.00171344
1.52E+18,13.2508,5.05664,-0.709408,0.939817,2.40921,-256.627,-128.291,555.908,1.30916,2.40921,4.80841,1.76214,1.39429,13.7073,5.18315,-0.914334,0.849921,2.92555,-256.25,-128.011,555.693,1.21905,2.92555,4.457,1.809,1.686,0.000134404,0.00254479
1.52E+18,13.2171,5.23982,-0.690098,0.921731,2.43846,-256.542,-128.047,555.91,1.29201,2.43846,4.80621,1.76182,1.39398,13.6779,5.40859,-0.897222,0.868863,2.96223,-256.177,-127.726,555.692,1.23889,2.96223,4.457,1.809,1.686,0.000108964,0.00251184
1.52E+18,13.1361,5.40994,-0.685313,0.921393,2.37872,-256.488,-127.842,555.919,1.29175,2.37872,4.80595,1.7603,1.39297,13.6356,5.67535,-0.902521,0.890641,2.99126,-256.122,-127.417,555.69,1.26076,2.99126,4.457,1.809,1.686,0.000665662,0.00388433
1.52E+18,13.0861,5.63263,-0.72732,0.915668,2.45405,-256.404,-127.571,555.888,1.28597,2.45405,4.80456,1.76006,1.39265,13.5926,5.92677,-0.914054,0.911198,2.99616,-256.041,-127.117,555.689,1.28128,2.99616,4.457,1.809,1.686,0.000126139,0.00335497
1.52E+18,13.1043,5.87607,-0.743004,0.889595,2.57777,-256.306,-127.267,555.887,1.26027,2.57777,4.80162,1.7601,1.39221,13.5487,6.17612,-0.933456,0.9313,3.01243,-256.003,-126.829,555.686,1.30179,3.01243,4.457,1.809,1.686,0.000141598,0.00306246
1.52E+18,13.0802,6.09848,-0.785796,0.882746,2.67143,-256.202,-126.972,555.86,1.25459,2.67143,4.80065,1.75997,1.39204,13.5052,6.41641,-0.949106,0.950319,3.02097,-255.924,-126.523,555.687,1.322,3.02097,4.457,1.809,1.686,0.000110296,0.0049066
1.52E+18,13.0585,6.32159,-0.800656,0.871517,2.71378,-256.123,-126.686,555.85,1.2443,2.71378,4.7999,1.76049,1.39201,13.4552,6.6598,-0.955674,0.968876,3.02581,-255.879,-126.229,555.686,1.3415,3.02581,4.457,1.809,1.686,0.00011638,0.00328902
1.52E+18,13.0301,6.61678,-0.817115,0.906254,2.85738,-256.059,-126.334,555.834,1.27968,2.85738,4.7995,1.76096,1.392,13.3955,6.90889,-0.955266,0.98836,3.03932,-255.827,-125.93,555.687,1.36163,3.03932,4.457,1.809,1.686,0.000112084,0.00176971
1.52E+18,13.0056,6.89909,-0.807084,0.924581,2.96333,-255.991,-125.989,555.839,1.29886,2.96333,4.79827,1.76104,1.39196,13.3291,7.15868,-0.950708,1.00727,3.05643,-255.786,-125.632,555.688,1.38139,3.05643,4.457,1.809,1.686,0.000130982,0.00371066
1.52E+18,12.9782,7.17693,-0.807846,0.942465,3.04215,-255.933,-125.646,555.832,1.31818,3.04215,4.79774,1.76133,1.39205,13.2575,7.4087,-0.944654,1.02508,3.08515,-255.76,-125.33,555.688,1.40063,3.08515,4.457,1.809,1.686,0.000108433,0.00176679
1.52E+18,12.859,7.50004,-0.801352,1.04088,3.08912,-255.966,-125.285,555.84,1.41843,3.08912,4.79578,1.76146,1.39184,13.1823,7.65811,-0.947923,1.04182,3.10091,-255.726,-125.021,555.687,1.4192,3.10091,4.457,1.809,1.686,0.000113333,0.0038076
1.52E+18,12.7939,7.76558,-0.804979,1.06542,3.12761,-255.937,-124.95,555.846,1.44551,3.12761,4.79518,1.76157,1.39183,13.1038,7.90484,-0.963032,1.05668,3.12699,-255.703,-124.708,555.682,1.43661,3.12699,4.457,1.809,1.686,0.000121765,0.00326326
1.52E+18,12.7298,8.00437,-0.845285,1.07624,3.12013,-255.9,-124.641,555.843,1.45888,3.12013,4.79493,1.76156,1.39191,13.0195,8.15372,-1.00244,1.07076,3.14787,-255.69,-124.396,555.68,1.4533,3.14787,4.457,1.809,1.686,0.000341253,0.00293559
1.52E+18,12.6397,8.26634,-0.869699,1.10786,3.13344,-255.891,-124.315,555.835,1.49306,3.13344,4.79391,1.75966,1.3922,12.9281,8.40398,-1.01998,1.08511,3.16786,-255.677,-124.081,555.68,1.47023,3.16786,4.457,1.809,1.686,0.00117705,0.00241036
1.52E+18,12.5742,8.52002,-0.884767,1.11115,3.16263,-255.869,-123.982,555.818,1.49972,3.16263,4.79342,1.75923,1.39261,12.8423,8.64066,-1.022,1.09672,3.18538,-255.668,-123.77,555.676,1.48519,3.18538,4.457,1.809,1.686,0.000116276,0.00470323
1.52E+18,12.495,8.79014,-0.891151,1.14062,3.23482,-255.87,-123.618,555.795,1.53403,3.23482,4.79261,1.75806,1.39319,12.7615,8.86686,-1.0027,1.1047,3.19629,-255.655,-123.446,555.679,1.49799,3.19629,4.457,1.809,1.686,9.44E-05,0.00310791
1.52E+18,12.4199,9.01536,-0.879836,1.15078,3.22498,-255.864,-123.298,555.794,1.5491,3.22498,4.79006,1.76097,1.39263,12.6826,9.08847,-0.99048,1.11192,3.20936,-255.652,-123.13,555.678,1.51011,3.20936,4.457,1.809,1.686,0.00011061,0.00321407
1.52E+18,12.3427,9.25314,-0.920343,1.15925,3.24349,-255.856,-122.964,555.795,1.56253,3.24349,4.79182,1.75949,1.39191,12.5973,9.31469,-1.03144,1.11881,3.21665,-255.648,-122.809,555.679,1.522,3.21665,4.457,1.809,1.686,0.000112406,0.00313596
1.52E+18,12.2776,9.47639,-0.93008,1.14929,3.26498,-255.847,-122.626,555.8,1.55876,3.26498,4.79208,1.7592,1.39293,12.5207,9.52062,-1.0457,1.12367,3.22809,-255.643,-122.49,555.681,1.53307,3.22809,4.457,1.809,1.686,9.54E-05,0.00199068
1.52E+18,12.2167,9.69205,-0.88853,1.16176,3.29572,-255.847,-122.28,555.808,1.57866,3.29572,4.79155,1.7589,1.39284,12.4502,9.71186,-1.01124,1.12609,3.23422,-255.644,-122.169,555.682,1.54288,3.23422,4.457,1.809,1.686,0.000221131,0.00571143
1.52E+18,12.1499,9.86659,-0.901595,1.17409,3.27495,-255.859,-121.962,555.817,1.5999,3.27495,4.79196,1.75881,1.39331,12.3942,9.88608,-1.03298,1.12553,3.2392,-255.646,-121.845,555.682,1.55125,3.2392,4.457,1.809,1.686,0.000100702,0.00285054
1.52E+18,12.1076,10.0242,-0.980087,1.15732,3.27381,-255.876,-121.633,555.797,1.5944,3.27381,4.79177,1.75851,1.39319,12.3644,10.0299,-1.09294,1.12208,3.24842,-255.647,-121.52,555.68,1.55913,3.24842,4.457,1.809,1.686,0.000138701,0.00275486
1.52E+18,12.0786,10.1365,-1.01364,1.15144,3.26732,-255.888,-121.308,555.796,1.60269,3.26732,4.79074,1.75832,1.39257,12.3504,10.1622,-1.1241,1.11682,3.26012,-255.657,-121.167,555.682,1.56807,3.26012,4.457,1.809,1.686,0.00090862,0.00281865
1.52E+18,12.0523,10.2439,-1.02216,1.13768,3.20883,-255.9,-121.015,555.809,1.60105,3.20883,4.78966,1.75834,1.39184,12.3343,10.2871,-1.14329,1.11104,3.27439,-255.669,-120.851,555.684,1.57443,3.27439,4.457,1.809,1.686,0.000114515,0.00277419
1.52E+18,12.0379,10.3571,-1.02801,1.13977,3.22234,-255.934,-120.685,555.814,1.61808,3.22234,4.78918,1.75798,1.39192,12.3496,10.375,-1.14467,1.10119,3.29794,-255.668,-120.525,555.692,1.57954,3.29794,4.457,1.809,1.686,9.52E-05,0.00217103
1.52E+18,12.0918,10.4028,-0.985556,1.10685,3.26173,-255.932,-120.337,555.812,1.60481,3.26173,4.78844,1.75811,1.39205,12.3963,10.4271,-1.10006,1.08669,3.30947,-255.678,-120.171,555.693,1.58463,3.30947,4.457,1.809,1.686,0.000120061,0.00296054
1.52E+18,12.1495,10.4933,-0.951399,1.09704,3.29497,-255.956,-119.99,555.81,1.61184,3.29497,4.78977,1.7574,1.39304,12.4541,10.4702,-1.06546,1.07064,3.33399,-255.682,-119.861,555.691,1.58536,3.33399,4.457,1.809,1.686,8.34E-05,0.00317852
1.52E+18,12.1885,10.5024,-0.953487,1.08725,3.27947,-255.988,-119.669,555.805,1.62354,3.27947,4.78956,1.75831,1.39294,12.5326,10.4958,-1.06434,1.05197,3.3467,-255.691,-119.5,555.688,1.58816,3.3467,4.457,1.809,1.686,0.000122299,0.00307843
1.52E+18,12.2632,10.5372,-0.948209,1.0662,3.30005,-256.006,-119.329,555.805,1.62227,3.30005,4.78916,1.75927,1.39256,12.6193,10.5167,-1.05898,1.03173,3.36008,-255.694,-119.159,555.688,1.5877,3.36008,4.457,1.809,1.686,0.00140091,0.00275522
1.52E+18,12.3248,10.5641,-0.981838,1.03622,3.28905,-256.041,-119.004,555.799,1.61206,3.28905,4.7885,1.75895,1.39252,12.7166,10.527,-1.08428,1.01009,3.3584,-255.694,-118.822,555.691,1.58586,3.3584,4.457,1.809,1.686,8.50E-05,0.00228273
1.52E+18,12.4261,10.5851,-1.03196,1.046,3.3362,-256.084,-118.647,555.8,1.64414,3.3362,4.78705,1.75831,1.39204,12.8431,10.5005,-1.13289,0.9852,3.3621,-255.694,-118.482,555.692,1.58332,3.3621,4.457,1.809,1.686,9.93E-05,0.00263133
1.52E+18,12.5371,10.5175,-1.06963,1.01434,3.28054,-256.104,-118.344,555.799,1.6366,3.28054,4.78707,1.75842,1.392,12.9881,10.4442,-1.17092,0.958098,3.36696,-255.696,-118.141,555.69,1.58038,3.36696,4.457,1.809,1.686,0.000160775,0.00256048
1.52E+18,12.6506,10.424,-1.04478,0.970552,3.21316,-256.114,-118.052,555.838,1.6172,3.21316,4.78737,1.7585,1.39279,13.1372,10.3748,-1.19036,0.93038,3.36195,-255.699,-117.799,555.685,1.57705,3.36195,4.457,1.809,1.686,8.85E-05,0.00230254
1.52E+18,12.75,10.3292,-1.00597,0.923968,3.14749,-256.13,-117.766,555.887,1.59448,3.14749,4.78643,1.75818,1.39317,13.2839,10.2971,-1.20195,0.903386,3.36132,-255.695,-117.46,555.683,1.57393,3.36132,4.457,1.809,1.686,0.000119643,0.0026953
1.52E+18,12.9046,10.2504,-1.00827,0.895874,3.19879,-256.139,-117.42,555.857,1.59149,3.19879,4.78572,1.75798,1.39268,13.4481,10.1873,-1.17246,0.873618,3.37247,-255.684,-117.121,555.685,1.56923,3.37247,4.457,1.809,1.686,0.000112164,0.00215333
1.52E+18,13.0722,10.1352,-1.01706,0.883028,3.22997,-256.154,-117.083,555.84,1.60562,3.22997,4.78576,1.758,1.39275,13.6349,10.0389,-1.15741,0.841068,3.37291,-255.671,-116.783,555.691,1.56363,3.37291,4.457,1.809,1.686,9.27E-05,0.0033404
1.52E+18,13.2827,9.97998,-1.05032,0.83357,3.28221,-256.149,-116.725,555.828,1.58525,3.28221,4.78527,1.75797,1.39236,13.8341,9.86581,-1.17347,0.807277,3.39916,-255.67,-116.432,555.695,1.55894,3.39916,4.457,1.809,1.686,0.000122897,0.00259377
1.52E+18,13.5121,9.81495,-1.05219,0.775546,3.32653,-256.114,-116.366,555.843,1.55464,3.32653,4.78451,1.75788,1.39197,14.0313,9.68574,-1.18408,0.773141,3.43607,-255.657,-116.094,555.702,1.55223,3.43607,4.457,1.809,1.686,0.000159899,0.00267801
1.52E+18,13.7222,9.62463,-1.04715,0.731005,3.34727,-256.091,-116.021,555.837,1.53822,3.34727,4.78419,1.75782,1.39204,14.2333,9.48956,-1.17216,0.738126,3.46696,-255.642,-115.745,555.703,1.54532,3.46696,4.457,1.809,1.686,0.00258237,0.0030352
1.52E+18,13.9596,9.3879,-1.05919,0.675108,3.37106,-256.052,-115.671,555.829,1.51212,3.37106,4.78392,1.75777,1.39207,14.4532,9.25097,-1.17541,0.699928,3.46614,-255.622,-115.397,555.702,1.53693,3.46614,4.457,1.809,1.686,0.000104618,0.00390085
1.52E+18,14.2151,9.11521,-1.03541,0.58603,3.40593,-255.999,-115.314,555.836,1.45374,3.40593,4.78362,1.75781,1.39187,14.6784,8.98429,-1.16047,0.661001,3.45924,-255.602,-115.046,555.7,1.52866,3.45924,4.457,1.809,1.686,0.000120666,0.00303279
1.52E+18,14.508,8.80166,-1.00282,0.506363,3.47097,-255.884,-114.941,555.829,1.40375,3.47097,4.78336,1.75786,1.39201,14.8902,8.71168,-1.12196,0.622712,3.44081,-255.578,-114.699,555.702,1.51999,3.44081,4.457,1.809,1.686,0.000119916,0.00295825
1.52E+18,14.7561,8.50718,-0.992293,0.461569,3.51449,-255.833,-114.573,555.82,1.38927,3.51449,4.78299,1.75784,1.39201,15.1052,8.4046,-1.09893,0.583183,3.41822,-255.543,-114.356,555.706,1.51074,3.41822,4.457,1.809,1.686,0.000103933,0.00364159
1.52E+18,15.0206,8.18244,-0.975501,0.401024,3.5824,-255.786,-114.189,555.816,1.36072,3.5824,4.78256,1.75763,1.39205,15.3255,8.05562,-1.07341,0.541118,3.40419,-255.51,-114.014,555.71,1.50064,3.40419,4.457,1.809,1.686,0.000550999,0.00347354
1.52E+18,15.2606,7.80448,-0.976932,0.350295,3.58042,-255.716,-113.839,555.816,1.34161,3.58042,4.78261,1.75764,1.39206,15.5322,7.69867,-1.07473,0.498517,3.38547,-255.481,-113.671,555.712,1.48965,3.38547,4.457,1.809,1.686,9.47E-05,0.00236468
1.52E+18,15.4778,7.43004,-1.01175,0.305414,3.57597,-255.641,-113.492,555.815,1.32676,3.57597,4.7826,1.75763,1.39207,15.7196,7.34433,-1.10927,0.457293,3.36914,-255.444,-113.331,555.712,1.4785,3.36914,4.457,1.809,1.686,8.80E-05,0.00232896
1.52E+18,15.6821,7.0856,-1.01272,0.275892,3.59698,-255.589,-113.125,555.827,1.32626,3.59698,4.78238,1.75759,1.39205,15.8912,6.98482,-1.12254,0.416562,3.35312,-255.4,-112.994,555.712,1.46681,3.35312,4.457,1.809,1.686,0.000155692,0.00364238
1.52E+18,15.8568,6.75938,-1.03066,0.262556,3.60937,-255.589,-112.75,555.835,1.34297,3.60937,4.78242,1.75766,1.39201,16.0552,6.60116,-1.1464,0.373657,3.33707,-255.359,-112.65,555.713,1.45398,3.33707,4.457,1.809,1.686,0.000119832,0.00276573
1.52E+18,16.0491,6.36697,-1.06223,0.229835,3.60993,-255.517,-112.397,555.821,1.33882,3.60993,4.78243,1.75754,1.39207,16.2095,6.19398,-1.15922,0.329142,3.31908,-255.293,-112.331,555.718,1.43805,3.31908,4.457,1.809,1.686,0.000104151,0.00362175
1.52E+18,16.2154,5.9882,-1.05637,0.216472,3.61136,-255.478,-112.034,555.822,1.35436,3.61136,4.78259,1.75745,1.39211,16.3484,5.77096,-1.15179,0.283602,3.29941,-255.227,-112.005,555.721,1.4214,3.29941,4.457,1.809,1.686,0.000719107,0.00275637
1.52E+18,16.3628,5.60382,-1.04307,0.216529,3.59569,-255.449,-111.678,555.82,1.38331,3.59569,4.78251,1.75773,1.39229,16.4759,5.32622,-1.13628,0.236946,3.28451,-255.152,-111.684,555.721,1.40361,3.28451,4.457,1.809,1.686,9.82E-05,0.001427
1.52E+18,16.4938,5.14857,-1.0017,0.17653,3.55747,-255.37,-111.348,555.83,1.37223,3.55747,4.78287,1.75773,1.3923,16.5884,4.86766,-1.10643,0.189699,3.26905,-255.076,-111.363,555.719,1.38523,3.26905,4.457,1.809,1.686,8.19E-05,0.00224918
1.52E+18,16.5893,4.67824,-0.994142,0.125367,3.49409,-255.263,-111.041,555.836,1.34813,3.49409,4.78319,1.7578,1.39232,16.6764,4.42637,-1.10593,0.14375,3.25571,-254.999,-111.046,555.718,1.36634,3.25571,4.457,1.809,1.686,0.000245307,0.00413832
1.52E+18,16.6569,4.24505,-0.999967,0.0935677,3.42486,-255.192,-110.733,555.831,1.34261,3.42486,4.78372,1.75812,1.39239,16.7472,3.97582,-1.1038,0.0977337,3.23965,-254.91,-110.734,555.72,1.34661,3.23965,4.457,1.809,1.686,9.39E-05,0.00187294
1.52E+18,16.7085,3.85431,-0.961963,0.0858525,3.37078,-255.16,-110.412,555.839,1.36067,3.37078,4.78395,1.75828,1.39234,16.7991,3.51885,-1.06813,0.0520768,3.22789,-254.816,-110.425,555.724,1.32667,3.22789,4.457,1.809,1.686,0.00010011,0.004308
1.52E+18,16.7523,3.4144,-0.845063,0.0652069,3.34018,-255.084,-110.1,555.859,1.3654,3.34018,4.78514,1.75843,1.39243,16.8334,3.04328,-0.970516,0.00593541,3.21189,-254.708,-110.123,555.725,1.30574,3.21189,4.457,1.809,1.686,0.000141652,0.00287844
1.52E+18,16.7781,2.93534,-0.709499,0.0416796,3.36476,-255.003,-109.761,555.869,1.36897,3.36476,4.78493,1.75829,1.39238,16.8489,2.51313,-0.848545,-0.0450444,3.20194,-254.579,-109.798,555.723,1.28166,3.20194,4.457,1.809,1.686,0.00331143,0.00290961
1.52E+18,16.8219,2.53466,-0.630197,0.0200715,3.33072,-254.921,-109.453,555.882,1.36925,3.33072,4.78575,1.7586,1.3924,16.8449,2.02513,-0.782959,-0.0921729,3.1982,-254.422,-109.547,555.723,1.25631,3.1982,4.457,1.809,1.686,0.000134273,0.00444303
1.52E+18,16.7799,2.05046,-0.5929,0.00543278,3.29833,-254.852,-109.144,555.887,1.38165,3.29833,4.78615,1.75871,1.39282,16.825,1.53766,-0.761278,-0.139959,3.19834,-254.344,-109.205,555.71,1.23551,3.19834,4.457,1.809,1.686,0.000205702,0.0033149
1.52E+18,16.8349,1.46442,-0.588332,-0.117005,3.3993,-254.585,-108.807,555.892,1.28086,3.3993,4.78636,1.75905,1.39312,16.7881,1.06999,-0.769455,-0.186329,3.19992,-254.209,-108.927,555.705,1.21082,3.19992,4.457,1.809,1.686,0.00012064,0.00307523
1.52E+18,16.7752,1.05512,-0.59378,-0.159093,3.32169,-254.5,-108.519,555.906,1.25973,3.32169,4.78718,1.75936,1.39339,16.7353,0.6172,-0.789723,-0.231024,3.20627,-254.079,-108.63,555.7,1.18714,3.20627,4.457,1.809,1.686,0.000118328,0.00281473
1.52E+18,16.7191,0.594271,-0.600837,-0.211856,3.29399,-254.331,-108.233,555.91,1.22558,3.29399,4.78777,1.75963,1.39364,16.6669,0.180005,-0.805478,-0.274066,3.21168,-253.933,-108.345,555.697,1.16274,3.21168,4.457,1.809,1.686,0.000116245,0.00286647
1.52E+18,16.6862,0.172335,-0.592171,-0.256993,3.30653,-254.177,-107.925,555.916,1.19753,3.30653,4.7876,1.76012,1.3936,16.5846,-0.265117,-0.805867,-0.316976,3.22468,-253.759,-108.083,555.697,1.13691,3.22468,4.457,1.809,1.686,0.000110326,0.00278925
1.52E+18,16.5956,-0.245318,-0.569346,-0.279668,3.26422,-254.052,-107.639,555.926,1.19308,3.26422,4.78758,1.7605,1.3937,16.4876,-0.714987,-0.79597,-0.359563,3.24013,-253.601,-107.799,555.693,1.11254,3.24013,4.457,1.809,1.686,0.000113534,0.00223652
1.52E+18,16.4977,-0.687914,-0.550781,-0.335421,3.22309,-253.86,-107.377,555.952,1.15268,3.22309,4.7888,1.76065,1.39348,16.38,-1.14211,-0.807297,-0.400823,3.26003,-253.422,-107.539,555.692,1.08665,3.26003,4.457,1.809,1.686,0.00013655,0.00400395
1.52E+18,16.415,-1.13014,-0.575135,-0.398466,3.28117,-253.654,-107.071,555.947,1.10434,3.28117,4.79041,1.76009,1.39394,16.2608,-1.55486,-0.832303,-0.441455,3.27762,-253.245,-107.261,555.688,1.06075,3.27762,4.457,1.809,1.686,0.000205244,0.00218138
1.52E+18,16.2923,-1.47803,-0.602821,-0.417381,3.22929,-253.511,-106.804,555.947,1.09804,3.22929,4.79048,1.76028,1.39376,16.1327,-1.94755,-0.861678,-0.480628,3.30589,-253.055,-106.996,555.685,1.03424,3.30589,4.457,1.809,1.686,9.68E-05,0.00259681
1.52E+18,16.1704,-1.86243,-0.634763,-0.468093,3.21264,-253.315,-106.543,555.93,1.05893,3.21264,4.79198,1.75888,1.39458,15.9935,-2.33581,-0.880845,-0.52007,3.33648,-252.854,-106.747,555.68,1.00643,3.33648,4.457,1.809,1.686,0.000102732,0.00328581
1.52E+18,16.025,-2.2835,-0.687435,-0.532659,3.24698,-253.075,-106.278,555.896,1.00546,3.24698,4.79357,1.75856,1.39525,15.8475,-2.71497,-0.906527,-0.558303,3.36952,-252.653,-106.474,555.674,0.979335,3.36952,4.457,1.809,1.686,0.000115684,0.00317308
1.52E+18,15.8564,-2.61375,-0.754705,-0.578058,3.17857,-252.885,-106.052,555.867,0.96861,3.17857,4.79408,1.75849,1.39526,15.6939,-3.07328,-0.947046,-0.593965,3.38345,-252.433,-106.229,555.669,0.95228,3.38345,4.457,1.809,1.686,0.000177042,0.00315265
1.52E+18,15.6745,-3.00263,-0.792571,-0.628373,3.18695,-252.621,-105.823,555.873,0.925845,3.18695,4.7956,1.75869,1.39552,15.5274,-3.41916,-0.993405,-0.628187,3.37278,-252.21,-105.981,555.668,0.925669,3.37278,4.457,1.809,1.686,0.000134207,0.00246862
1.52E+18,15.4693,-3.35528,-0.850368,-0.692392,3.16757,-252.373,-105.611,555.843,0.868122,3.16757,4.79659,1.75856,1.39575,15.3473,-3.75627,-1.01653,-0.661854,3.36121,-251.976,-105.74,555.673,0.898324,3.36121,4.457,1.809,1.686,0.000116842,0.00372251
1.52E+18,15.2083,-3.69304,-0.854602,-0.72885,3.11551,-252.124,-105.426,555.838,0.837143,3.11551,4.7976,1.75884,1.3957,15.1334,-4.10763,-1.00381,-0.697654,3.36533,-251.712,-105.505,555.684,0.867994,3.36533,4.457,1.809,1.686,0.000108621,0.0030194
1.52E+18,15.0304,-4.02539,-0.841438,-0.773071,3.17069,-251.849,-105.199,555.843,0.796478,3.17069,4.7981,1.75892,1.39587,14.9283,-4.41401,-0.98616,-0.728233,3.36465,-251.462,-105.304,555.695,0.840957,3.36465,4.457,1.809,1.686,0.000341096,0.00221066
1.52E+18,14.764,-4.35309,-0.827266,-0.808681,3.19692,-251.575,-104.988,555.848,0.764311,3.19692,4.79817,1.75892,1.39582,14.71,-4.71742,-0.970502,-0.759193,3.38274,-251.213,-105.044,555.701,0.813429,3.38274,4.457,1.809,1.686,0.000211353,0.00176533
1.52E+18,14.5268,-4.64801,-0.807373,-0.855562,3.18876,-251.313,-104.797,555.865,0.719474,3.18876,4.79894,1.7587,1.39566,14.4834,-5.01212,-0.966947,-0.78994,3.3884,-250.951,-104.842,555.701,0.784719,3.3884,4.457,1.809,1.686,0.000150668,0.0022187
1.52E+18,14.3083,-4.92164,-0.775025,-0.889069,3.23375,-251.049,-104.575,555.886,0.68659,3.23375,4.79829,1.75849,1.39554,14.2559,-5.28992,-0.959528,-0.819093,3.39238,-250.683,-104.629,555.697,0.756168,3.39238,4.457,1.809,1.686,9.94E-05,0.00306605
1.52E+18,14.0385,-5.17706,-0.753351,-0.914284,3.18703,-250.784,-104.414,555.891,0.660697,3.18703,4.79736,1.75737,1.39651,14.0257,-5.55438,-0.944444,-0.84514,3.39094,-250.409,-104.429,555.695,0.729391,3.39094,4.457,1.809,1.686,0.00120013,0.00335827
1.52E+18,13.808,-5.40369,-0.732047,-0.906866,3.19531,-250.536,-104.202,555.893,0.666677,3.19531,4.79672,1.75717,1.39598,13.7915,-5.8119,-0.923273,-0.868473,3.38781,-250.13,-104.222,555.697,0.704568,3.38781,4.457,1.809,1.686,0.000106975,0.00255838
1.52E+18,13.5568,-5.6735,-0.677498,-0.960307,3.2051,-250.246,-104.039,555.93,0.611915,3.2051,4.79655,1.75717,1.39549,13.5522,-6.07263,-0.89371,-0.892749,3.37247,-249.849,-104.048,555.709,0.678942,3.37247,4.457,1.809,1.686,0.000129408,0.00217934
1.52E+18,13.2997,-5.91029,-0.658092,-1.00286,3.19535,-249.969,-103.878,555.942,0.566809,3.19535,4.79637,1.75716,1.39546,13.3177,-6.31462,-0.874373,-0.915244,3.37348,-249.568,-103.866,555.719,0.65389,3.37348,4.457,1.809,1.686,0.000146895,0.00355848
1.52E+18,13.0163,-6.14536,-0.661139,-1.05991,3.16778,-249.674,-103.76,555.95,0.505751,3.16778,4.79607,1.75707,1.39538,13.0909,-6.54144,-0.878857,-0.933969,3.37832,-249.281,-103.693,555.725,0.631181,3.37832,4.457,1.809,1.686,0.000111922,0.00300443
1.52E+18,12.7138,-6.35949,-0.673942,-1.0968,3.10583,-249.381,-103.677,555.938,0.463329,3.10583,4.79602,1.75702,1.39538,12.8772,-6.75284,-0.877593,-0.949503,3.39165,-248.989,-103.523,555.724,0.61012,3.39165,4.457,1.809,1.686,0.000105603,0.00234293
1.52E+18,12.4827,-6.57527,-0.670185,-1.13066,3.14732,-249.076,-103.535,555.956,0.4231,3.14732,4.79465,1.75669,1.39497,12.6752,-6.95665,-0.893321,-0.963028,3.40901,-248.695,-103.354,555.722,0.59023,3.40901,4.457,1.809,1.686,0.000974135,0.00249321
1.52E+18,12.2636,-6.7644,-0.678961,-1.1432,3.15151,-248.792,-103.392,555.977,0.403849,3.15151,4.79335,1.75638,1.39468,12.483,-7.1605,-0.922263,-0.974023,3.42457,-248.395,-103.188,555.724,0.572565,3.42457,4.457,1.809,1.686,0.000124987,0.00332077
1.52E+18,11.9437,-6.97146,-0.7087,-1.22463,3.08744,-248.487,-103.367,555.971,0.31504,3.08744,4.79221,1.75592,1.3946,12.3064,-7.35605,-0.940616,-0.981808,3.44517,-248.094,-103.021,555.727,0.557426,3.44517,4.457,1.809,1.686,0.00012698,0.00302007
1.52E+18,11.6489,-7.16143,-0.715882,-1.27317,3.03188,-248.196,-103.329,555.959,0.258837,3.03188,4.79094,1.75548,1.39448,12.1263,-7.56666,-0.928172,-0.987883,3.46247,-247.775,-102.872,555.732,0.543689,3.46247,4.457,1.809,1.686,0.000147297,0.00316314
1.52E+18,11.3314,-7.3985,-0.696953,-1.34492,3.11251,-247.828,-103.309,555.975,0.176833,3.11251,4.78894,1.75546,1.39334,11.9867,-7.73931,-0.923056,-0.990923,3.48204,-247.458,-102.676,555.73,0.530349,3.48204,4.457,1.809,1.686,0.000103915,0.00268155
1.52E+18,11.1626,-7.56761,-0.655737,-1.31718,3.15701,-247.518,-103.18,556.016,0.193744,3.15701,4.78753,1.75516,1.393,11.8615,-7.90531,-0.92174,-0.992677,3.50271,-247.142,-102.509,555.73,0.517741,3.50271,4.457,1.809,1.686,0.000122536,0.00300413
1.52E+18,11.1365,-7.68051,-0.679798,-1.21406,3.16522,-247.263,-102.921,556.014,0.286679,3.16522,4.78497,1.75462,1.39251,11.7404,-8.07859,-0.944965,-0.993731,3.52828,-246.826,-102.353,555.732,0.506526,3.52828,4.457,1.809,1.686,0.000138549,0.00302984
1.52E+18,11.1652,-7.79226,-0.697841,-1.10313,3.19157,-247.001,-102.631,556.016,0.387168,3.19157,4.78328,1.75449,1.3922,11.6354,-8.2445,-0.966348,-0.992937,3.55528,-246.515,-102.204,555.734,0.496912,3.55528,4.457,1.809,1.686,0.000137463,0.00277093
1.52E+18,11.0839,-7.93306,-0.631159,-1.05385,3.23415,-246.693,-102.455,556.076,0.424316,3.23415,4.78103,1.75502,1.39151,11.5542,-8.39708,-0.958704,-0.99035,3.60922,-246.191,-102.036,555.734,0.487377,3.60922,4.457,1.809,1.686,0.00020917,0.00404149
1.52E+18,11.0531,-8.05391,-0.625853,-0.992491,3.2802,-246.389,-102.258,556.071,0.472462,3.2802,4.78042,1.75396,1.39138,11.5023,-8.53223,-0.954486,-0.984115,3.64369,-245.87,-101.869,555.728,0.480381,3.64369,4.457,1.809,1.686,0.000121335,0.00233882
1.52E+18,11.1125,-8.12634,-0.616205,-0.907577,3.32444,-246.11,-101.998,556.061,0.543065,3.32444,4.78035,1.75164,1.39052,11.4733,-8.65003,-0.938139,-0.976354,3.65531,-245.551,-101.71,555.725,0.47381,3.65531,4.457,1.809,1.686,0.000213741,0.00313047
1.52E+18,11.1675,-8.19355,-0.592092,-0.832532,3.39823,-245.815,-101.741,556.061,0.602602,3.39823,4.78005,1.75052,1.39014,11.4466,-8.76863,-0.915635,-0.969509,3.65472,-245.212,-101.55,555.724,0.465119,3.65472,4.457,1.809,1.686,0.00013308,0.00317143
1.52E+18,11.1551,-8.30018,-0.61374,-0.834465,3.44712,-245.488,-101.581,556.046,0.584795,3.44712,4.77988,1.75043,1.38967,11.4263,-8.88161,-0.914159,-0.961219,3.6612,-244.877,-101.408,555.734,0.457502,3.6612,4.457,1.809,1.686,0.000100771,0.00221408
1.52E+18,11.2242,-8.37728,-0.579535,-0.786192,3.54716,-245.162,-101.357,556.06,0.616059,3.54716,4.7786,1.74978,1.38897,11.4231,-8.98111,-0.885763,-0.950709,3.66769,-244.537,-101.27,555.743,0.450962,3.66769,4.457,1.809,1.686,0.000110304,0.00255509
1.52E+18,11.2784,-8.50215,-0.550736,-0.796014,3.66934,-244.782,-101.172,556.068,0.588807,3.66934,4.7784,1.74989,1.38823,11.4406,-9.06901,-0.861327,-0.938628,3.68638,-244.199,-101.126,555.749,0.445556,3.68638,4.457,1.809,1.686,0.000160053,0.00334879
1.52E+18,11.3947,-8.64142,-0.530903,-0.795914,3.84713,-244.368,-100.957,556.071,0.570861,3.84713,4.77795,1.7497,1.38758,11.4938,-9.12875,-0.840993,-0.924799,3.72485,-243.874,-100.968,555.755,0.441285,3.72485,4.457,1.809,1.686,0.000114396,0.00295876
1.52E+18,11.5096,-8.78269,-0.508867,-0.832432,4.00366,-243.923,-100.772,556.063,0.51434,4.00366,4.77705,1.74917,1.38725,11.5772,-9.16553,-0.815928,-0.910089,3.74947,-243.539,-100.8,555.75,0.435977,3.74947,4.457,1.809,1.686,0.000115567,0.00353884
1.52E+18,11.6213,-8.93104,-0.508919,-0.859951,4.1324,-243.466,-100.609,556.049,0.466716,4.1324,4.77662,1.74907,1.38693,11.6693,-9.19667,-0.810029,-0.892451,3.76993,-243.202,-100.636,555.744,0.43351,3.76993,4.457,1.809,1.686,0.000293608,0.00357806
1.52E+18,11.7516,-8.97153,-0.518428,-0.861629,4.13059,-243.088,-100.436,556.033,0.443138,4.13059,4.7764,1.74888,1.38703,11.7748,-9.21344,-0.807826,-0.870155,3.80114,-242.854,-100.486,555.741,0.433897,3.80114,4.457,1.809,1.686,0.000112243,0.00341291
1.52E+18,11.8983,-8.97774,-0.509452,-0.849663,4.1176,-242.719,-100.267,556.027,0.431869,4.1176,4.77533,1.74823,1.3872,11.894,-9.21746,-0.790869,-0.847759,3.8316,-242.495,-100.348,555.744,0.433057,3.8316,4.457,1.809,1.686,0.000120961,0.0017179
1.52E+18,12.0523,-8.98286,-0.5127,-0.84149,4.1115,-242.34,-100.107,556.027,0.416646,4.1115,4.7752,1.7481,1.38728,12.0417,-9.20988,-0.790929,-0.825148,3.84309,-242.132,-100.195,555.747,0.432276,3.84309,4.457,1.809,1.686,0.000127926,0.00308676
1.52E+18,12.202,-8.98353,-0.543487,-0.846084,4.10416,-241.949,-99.9791,556.008,0.387189,4.10416,4.77491,1.74778,1.38724,12.2128,-9.16499,-0.793007,-0.801999,3.85783,-241.778,-100.036,555.757,0.430558,3.85783,4.457,1.809,1.686,0.00011601,0.00163449
1.52E+18,12.3201,-8.93704,-0.541063,-0.866022,4.05393,-241.561,-99.8976,556.004,0.338878,4.05393,4.77453,1.74726,1.38772,12.41,-9.08916,-0.778876,-0.774378,3.88128,-241.391,-99.8748,555.763,0.429836,3.88128,4.457,1.809,1.686,0.000103061,0.00175957
1.52E+18,12.5067,-8.8798,-0.561969,-0.851988,4.05044,-241.179,-99.7629,555.995,0.32628,4.05044,4.7744,1.74716,1.38774,12.6236,-8.99288,-0.789761,-0.745215,3.89859,-241.034,-99.7044,555.763,0.432395,3.89859,4.457,1.809,1.686,0.000106179,0.00280337
1.52E+18,12.7325,-8.78022,-0.577003,-0.811747,4.03429,-240.811,-99.6094,555.978,0.339218,4.03429,4.77455,1.7472,1.3878,12.8591,-8.86286,-0.788783,-0.716843,3.92098,-240.688,-99.533,555.762,0.433488,3.92098,4.457,1.809,1.686,0.000191489,0.0033058
1.52E+18,12.9785,-8.63025,-0.587378,-0.765265,4.01393,-240.453,-99.4444,555.963,0.356823,4.01393,4.77478,1.74728,1.38789,13.105,-8.71471,-0.783312,-0.688649,3.95487,-240.325,-99.3722,555.763,0.432831,3.95487,4.457,1.809,1.686,0.000120664,0.00258625
1.52E+18,13.2044,-8.50563,-0.600866,-0.751914,4.01241,-240.065,-99.3258,555.958,0.340846,4.01241,4.77512,1.74729,1.388,13.3593,-8.54937,-0.787894,-0.65844,3.98611,-239.958,-99.213,555.766,0.433736,3.98611,4.457,1.809,1.686,0.00225935,0.00303597
1.52E+18,13.4732,-8.33153,-0.584648,-0.71266,4.03336,-239.682,-99.1705,555.953,0.349961,4.03336,4.77528,1.74738,1.388,13.6259,-8.35419,-0.761664,-0.626789,4.00441,-239.591,-99.0523,555.771,0.435275,4.00441,4.457,1.809,1.686,0.000130407,0.00341176
1.52E+18,13.7586,-8.10937,-0.561818,-0.646473,4.03293,-239.316,-98.9897,555.946,0.385901,4.03293,4.77532,1.74743,1.38798,13.8994,-8.13644,-0.727572,-0.596049,4.02266,-239.224,-98.8865,555.776,0.435756,4.02266,4.457,1.809,1.686,0.000175686,0.004117
1.52E+18,14.0422,-7.87042,-0.533234,-0.588258,4.03024,-238.955,-98.8023,555.937,0.414547,4.03024,4.77543,1.74743,1.38803,14.1718,-7.90704,-0.688197,-0.566342,4.02965,-238.858,-98.7164,555.777,0.435856,4.02965,4.457,1.809,1.686,0.000164213,0.00192754
1.52E+18,14.3617,-7.5811,-0.503515,-0.528693,4.0538,-238.595,-98.5787,555.952,0.4438,4.0538,4.77529,1.74732,1.388,14.4545,-7.64727,-0.67524,-0.535372,4.03312,-238.492,-98.5434,555.777,0.436515,4.03312,4.457,1.809,1.686,0.000123422,0.00183862
1.52E+18,14.6584,-7.27084,-0.588515,-0.494424,4.03921,-238.233,-98.4058,555.95,0.44542,4.03921,4.77524,1.74727,1.38795,14.7568,-7.34261,-0.761742,-0.501827,4.04361,-238.121,-98.3727,555.774,0.437471,4.04361,4.457,1.809,1.686,0.000118815,0.0034123
1.52E+18,14.9462,-6.93961,-0.652035,-0.461286,4.02103,-237.876,-98.2329,555.959,0.446457,4.02103,4.77516,1.74723,1.38797,15.0528,-7.02944,-0.838911,-0.469245,4.06075,-237.743,-98.2074,555.769,0.438146,4.06075,4.457,1.809,1.686,9.42E-05,0.00243798
1.52E+18,15.1727,-6.69748,-0.713847,-0.461696,3.99996,-237.489,-98.139,555.967,0.416231,3.99996,4.77519,1.74716,1.38796,15.3314,-6.72904,-0.913164,-0.439992,4.07531,-237.366,-98.0392,555.765,0.437767,4.07531,4.457,1.809,1.686,0.00014057,0.00248987
1.52E+18,15.4559,-6.30915,-0.811317,-0.387171,3.97308,-237.175,-97.8952,555.96,0.4623,3.97308,4.7751,1.74682,1.38836,15.6032,-6.42648,-1.00758,-0.412136,4.08993,-236.992,-97.8635,555.761,0.437295,4.08993,4.457,1.809,1.686,0.000133396,0.00191909
1.52E+18,15.7317,-5.93428,-0.89815,-0.318847,3.98101,-236.828,-97.6865,555.942,0.501263,3.98101,4.77508,1.74676,1.38867,15.8765,-6.09426,-1.07456,-0.383036,4.09832,-236.614,-97.6901,555.763,0.437142,4.09832,4.457,1.809,1.686,7.92E-05,0.00209801
1.52E+18,15.97,-5.57627,-0.937643,-0.289764,3.963,-236.477,-97.5197,555.934,0.501262,3.963,4.77529,1.74667,1.38867,16.1401,-5.7523,-1.09897,-0.354304,4.10415,-236.234,-97.5223,555.771,0.436842,4.10415,4.457,1.809,1.686,0.000131708,0.00211688
1.52E+18,16.2354,-5.13751,-0.988473,-0.225011,3.97559,-236.157,-97.2579,555.937,0.538365,3.97559,4.77493,1.74669,1.38811,16.3878,-5.41555,-1.14039,-0.327523,4.11318,-235.855,-97.353,555.784,0.435999,4.11318,4.457,1.809,1.686,0.00114355,0.00290838
1.52E+18,16.4351,-4.77187,-1.10052,-0.225856,3.94011,-235.814,-97.0959,555.927,0.509923,3.94011,4.7749,1.7469,1.38813,16.6267,-5.06363,-1.22926,-0.301144,4.12265,-235.476,-97.1831,555.798,0.434833,4.12265,4.457,1.809,1.686,9.23E-05,0.00224884
1.52E+18,16.6049,-4.48826,-1.16714,-0.244711,3.92159,-235.422,-97.0145,555.932,0.463851,3.92159,4.77514,1.74701,1.38802,16.8518,-4.70194,-1.28986,-0.275543,4.13344,-235.095,-97.0151,555.81,0.43325,4.13344,4.457,1.809,1.686,0.000168394,0.00266018
1.52E+18,16.7976,-4.21083,-1.16941,-0.268076,3.96952,-235.003,-96.9121,555.944,0.414366,3.96952,4.7752,1.74693,1.38759,17.0607,-4.34567,-1.29686,-0.251128,4.14644,-234.714,-96.8496,555.817,0.431538,4.14644,4.457,1.809,1.686,0.000119044,0.00171871
1.52E+18,16.9841,-3.84141,-1.12978,-0.237712,3.98258,-234.641,-96.7331,555.935,0.419541,3.98258,4.77516,1.74688,1.38755,17.2579,-3.9906,-1.24726,-0.227974,4.16397,-234.333,-96.6829,555.817,0.429476,4.16397,4.457,1.809,1.686,8.93E-05,0.00310776
1.52E+18,17.146,-3.48415,-1.0473,-0.218858,3.98258,-234.276,-96.5716,555.935,0.41387,3.98258,4.77516,1.74688,1.38755,17.4407,-3.6323,-1.1672,-0.205864,4.17832,-233.951,-96.5156,555.813,0.427049,4.17832,4.457,1.809,1.686,0.000115057,6.67E-05
1.52E+18,17.3109,-3.19194,-1.01533,-0.236374,4.03815,-233.852,-96.456,555.934,0.372226,4.03815,4.77495,1.74673,1.38734,17.6057,-3.26783,-1.13592,-0.184338,4.19924,-233.568,-96.3483,555.812,0.424459,4.19924,4.457,1.809,1.686,0.000104967,0.00223723
1.52E+18,17.431,-2.88236,-1.01289,-0.254117,4.03558,-233.459,-96.348,555.946,0.330744,4.03558,4.77489,1.74673,1.38737,17.754,-2.90181,-1.14221,-0.163414,4.21873,-233.181,-96.1841,555.815,0.421656,4.21873,4.457,1.809,1.686,9.20E-05,0.00250526
1.52E+18,17.5561,-2.60002,-1.04786,-0.26487,4.07768,-233.036,-96.2481,555.931,0.296928,4.07768,4.7759,1.74704,1.38721,17.8963,-2.49972,-1.15161,-0.140763,4.24256,-232.802,-95.9806,555.829,0.421236,4.24256,4.457,1.809,1.686,0.000100421,0.00169441
1.52E+18,17.6241,-2.20376,-1.02395,-0.245778,4.0834,-232.661,-96.0868,555.95,0.291676,4.0834,4.77617,1.74713,1.38721,18.0081,-2.14524,-1.13064,-0.120588,4.26281,-232.362,-95.8389,555.842,0.417042,4.26281,4.457,1.809,1.686,0.000169663,0.00256184
1.52E+18,17.7423,-1.88044,-0.982724,-0.211441,4.0828,-232.295,-95.8982,555.942,0.307736,4.0828,4.77604,1.74705,1.38727,18.1018,-1.81406,-1.06443,-0.102422,4.28065,-232.017,-95.6615,555.859,0.416918,4.28065,4.457,1.809,1.686,0.000108679,0.00517887
1.52E+18,17.8044,-1.46981,-0.937117,-0.139075,4.11413,-231.921,-95.6664,555.93,0.359495,4.11413,4.77604,1.74707,1.38729,18.1803,-1.50239,-1.00766,-0.0861283,4.30153,-231.576,-95.5146,555.855,0.412608,4.30153,4.457,1.809,1.686,9.00E-05,0.00220263
1.52E+18,17.8829,-1.24632,-0.88685,-0.109155,4.1075,-231.536,-95.5274,555.946,0.37461,4.1075,4.77597,1.74704,1.38729,18.2429,-1.22728,-0.970896,-0.0719906,4.32083,-231.228,-95.3422,555.858,0.411987,4.32083,4.457,1.809,1.686,0.000132986,0.00272187
1.52E+18,17.9729,-0.887671,-0.859415,-0.0462236,4.17321,-231.157,-95.2445,555.965,0.422848,4.17321,4.77614,1.74717,1.38721,18.2932,-0.972906,-0.962959,-0.0586094,4.3416,-230.835,-95.1745,555.855,0.410717,4.3416,4.457,1.809,1.686,0.000140756,0.00495693
1.52E+18,17.9932,-0.51526,-0.868504,0.0205868,4.21487,-230.785,-94.9724,555.979,0.47436,4.21487,4.77593,1.74714,1.38713,18.332,-0.729311,-0.981241,-0.0457339,4.36494,-230.389,-95.0143,555.857,0.40838,4.36494,4.457,1.809,1.686,0.000119235,0.00218496
1.52E+18,18.0639,-0.302317,-0.914407,0.050258,4.24467,-230.39,-94.7854,555.974,0.492779,4.24467,4.77579,1.74713,1.38707,18.3603,-0.507339,-1.02572,-0.0343355,4.38455,-230.036,-94.8417,555.855,0.408525,4.38455,4.457,1.809,1.686,9.36E-05,0.00186123
1.52E+18,17.9943,-0.0349761,-0.948837,0.0756005,4.21685,-230.026,-94.6051,555.961,0.50456,4.21685,4.77568,1.74709,1.38704,18.3772,-0.293827,-1.03247,-0.0230342,4.40422,-229.572,-94.6801,555.869,0.406159,4.40422,4.457,1.809,1.686,0.000129156,0.00356682
1.52E+18,18.0389,0.108283,-0.88051,0.0600719,4.28516,-229.577,-94.4724,555.958,0.478133,4.28516,4.77531,1.74698,1.387,18.384,-0.0963506,-0.953143,-0.0122131,4.42538,-229.18,-94.5189,555.878,0.405983,4.42538,4.457,1.809,1.686,9.11E-05,0.00259457
1.52E+18,18.1001,0.273727,-0.766828,0.0870486,4.32923,-229.162,-94.2802,556.007,0.497068,4.32923,4.77502,1.74692,1.38696,18.3842,0.0566,-0.873618,-0.00397175,4.44493,-228.817,-94.3655,555.892,0.406205,4.44493,4.457,1.809,1.686,0.000187015,0.00295807
1.52E+18,18.0616,0.502301,-0.70953,0.141724,4.3711,-228.798,-93.9866,556.029,0.54658,4.3711,4.77481,1.74685,1.38698,18.3792,0.140718,-0.835609,-1.83E-05,4.46267,-228.367,-94.1921,555.888,0.405209,4.46267,4.457,1.809,1.686,0.000118718,0.00204656
1.52E+18,18.0663,0.516431,-0.703052,0.0930542,4.40525,-228.358,-93.8295,556.059,0.495975,4.40525,4.7746,1.7468,1.38696,18.3735,0.188119,-0.86123,0.0019174,4.48189,-227.952,-94.0077,555.885,0.405403,4.48189,4.457,1.809,1.686,0.000113365,0.00313013
1.52E+18,18.1182,0.510022,-0.730093,0.0621813,4.40357,-227.931,-93.6931,556.078,0.463295,4.40357,4.7744,1.74671,1.38695,18.3655,0.24114,-0.921633,0.00416374,4.49842,-227.604,-93.8396,555.874,0.405845,4.49842,4.457,1.809,1.686,9.86E-05,0.00282002
1.52E+18,18.1056,0.446446,-0.79952,0.00168336,4.46461,-227.431,-93.6129,556.1,0.399714,4.46461,4.7742,1.74663,1.38697,18.3535,0.298735,-1.00937,0.00694146,4.52082,-227.15,-93.6491,555.884,0.405333,4.52082,4.457,1.809,1.686,8.50E-05,0.00288706
1.52E+18,18.0913,0.465661,-0.969236,-0.0144673,4.48816,-226.993,-93.4629,556.083,0.38065,4.48816,4.77412,1.74658,1.387,18.3399,0.342037,-1.14493,0.0097618,4.54398,-226.717,-93.4797,555.905,0.405012,4.54398,4.457,1.809,1.686,9.53E-05,0.00301376
1.52E+18,18.1089,0.411294,-1.03698,-0.0284197,4.54446,-226.535,-93.3065,556.075,0.367822,4.54446,4.77381,1.74647,1.38698,18.3256,0.309682,-1.19492,0.00853344,4.56575,-226.296,-93.3159,555.917,0.404882,4.56575,4.457,1.809,1.686,0.000122445,0.00336195
1.52E+18,18.1138,0.363302,-0.999019,-0.0131445,4.55981,-226.126,-93.0934,556.06,0.387697,4.55981,4.77376,1.74642,1.38704,18.3107,0.230318,-1.1305,0.00414741,4.58847,-225.894,-93.1378,555.926,0.405131,4.58847,4.457,1.809,1.686,0.00012733,0.00400501
1.52E+18,18.1052,0.360522,-0.892224,0.00459504,4.5979,-225.707,-92.8634,556.056,0.408242,4.5979,4.77354,1.74636,1.38697,18.2933,0.19626,-1.01634,0.00128731,4.61027,-225.472,-92.9381,555.925,0.405308,4.61027,4.457,1.809,1.686,0.000109964,0.00321789
1.52E+18,18.1534,0.370139,-0.801342,0.00253237,4.60512,-225.286,-92.6725,556.056,0.406303,4.60512,4.77346,1.74632,1.38697,18.2746,0.19965,-0.911499,0.000986134,4.63496,-225.111,-92.7788,555.938,0.405381,4.63496,4.457,1.809,1.686,0.000108238,0.00223088
1.52E+18,18.149,0.40252,-0.742921,0.0208471,4.62721,-224.865,-92.457,556.071,0.42461,4.62721,4.77323,1.7463,1.38687,18.2566,0.195137,-0.876754,0.00110334,4.65588,-224.688,-92.6023,555.928,0.405496,4.65588,4.457,1.809,1.686,0.000102375,0.00282815
1.52E+18,18.1257,0.402086,-0.759983,0.0358673,4.61675,-224.452,-92.2615,556.085,0.440487,4.61675,4.77314,1.74627,1.3868,18.2402,0.16948,-0.912905,0.000624555,4.67937,-224.26,-92.4277,555.924,0.40567,4.67937,4.457,1.809,1.686,0.000168568,0.0033447
1.52E+18,18.0727,0.345717,-0.822863,0.0265523,4.64357,-224.01,-92.0865,556.085,0.433239,4.64357,4.77303,1.74621,1.38682,18.2243,0.122036,-0.968723,-0.00113439,4.70431,-223.785,-92.2302,555.933,0.405815,4.70431,4.457,1.809,1.686,0.000115971,0.00229392
1.52E+18,18.0934,0.323804,-0.847429,0.0326918,4.63169,-223.605,-91.8712,556.091,0.442395,4.63169,4.77308,1.74626,1.38678,18.207,0.04725,-0.9972,-0.00510676,4.72995,-223.393,-92.0781,555.936,0.4048,4.72995,4.457,1.809,1.686,9.93E-05,0.00260775
1.52E+18,18.0637,0.248,-0.843062,0.0229615,4.62283,-223.189,-91.6798,556.096,0.437128,4.62283,4.77297,1.74623,1.38674,18.1887,-0.0426812,-0.991191,-0.00956382,4.75784,-222.961,-91.8939,555.942,0.404832,4.75784,4.457,1.809,1.686,0.000119665,0.00247772
1.52E+18,17.9921,0.159037,-0.832695,0.0166204,4.63509,-222.761,-91.4878,556.095,0.435615,4.63509,4.77304,1.74627,1.38671,18.1692,-0.128037,-0.977003,-0.0135852,4.78082,-222.485,-91.6758,555.942,0.405726,4.78082,4.457,1.809,1.686,0.00055212,0.00273474
1.52E+18,18.0092,0.00524377,-0.838076,-0.0320749,4.63716,-222.301,-91.3772,556.086,0.390438,4.63716,4.77297,1.74626,1.38664,18.1493,-0.20871,-0.974527,-0.01735,4.80545,-222.089,-91.5126,555.943,0.405521,4.80545,4.457,1.809,1.686,9.45E-05,0.00163671
1.52E+18,17.9772,0.00202705,-0.840917,-0.0133147,4.64175,-221.899,-91.1321,556.084,0.41236,4.64175,4.77273,1.74618,1.38652,18.1274,-0.278743,-0.971453,-0.0206988,4.83168,-221.649,-91.3237,555.945,0.405321,4.83168,4.457,1.809,1.686,0.00012784,0.00289557
1.52E+18,17.8853,-0.230928,-0.827983,-0.0963586,4.64396,-221.402,-91.1028,556.092,0.332112,4.64396,4.77309,1.74631,1.38657,18.104,-0.341959,-0.97273,-0.0234546,4.85897,-221.161,-91.111,555.942,0.405312,4.85897,4.457,1.809,1.686,0.000497984,0.00228175
1.52E+18,17.8897,-0.227449,-0.820898,-0.0776381,4.64469,-220.999,-90.8707,556.108,0.352878,4.64469,4.77299,1.7463,1.38646,18.079,-0.40025,-0.983523,-0.025334,4.88815,-220.759,-90.9469,555.94,0.405433,4.88815,4.457,1.809,1.686,0.000159248,0.00225239
1.52E+18,17.781,-0.411432,-0.831143,-0.138344,4.63657,-220.525,-90.8079,556.109,0.294393,4.63657,4.77301,1.74633,1.38653,18.0521,-0.455553,-0.995263,-0.027175,4.91677,-220.264,-90.7325,555.94,0.405794,4.91677,4.457,1.809,1.686,0.000103331,0.00255202
1.52E+18,17.7304,-0.370899,-0.825692,-0.115611,4.66535,-220.119,-90.5383,556.123,0.318913,4.66535,4.77283,1.74625,1.38623,18.0237,-0.504593,-1.00148,-0.0291646,4.94699,-219.8,-90.5343,555.941,0.405594,4.94699,4.457,1.809,1.686,0.000103383,0.00319897
1.52E+18,17.7489,-0.391472,-0.81011,-0.115549,4.67736,-219.689,-90.338,556.127,0.320121,4.67736,4.77263,1.74618,1.38615,17.995,-0.545258,-0.991558,-0.0308452,4.97765,-219.405,-90.3715,555.939,0.405078,4.97765,4.457,1.809,1.686,0.000129544,0.00211713
1.52E+18,17.6559,-0.443329,-0.782581,-0.101011,4.71056,-219.234,-90.1677,556.148,0.335427,4.71056,4.77239,1.74615,1.38591,17.967,-0.575195,-0.986128,-0.0313516,5.00929,-218.901,-90.1534,555.937,0.405346,5.00929,4.457,1.809,1.686,0.000117737,0.0025244
1.52E+18,17.6342,-0.456429,-0.782863,-0.067765,4.78584,-218.758,-89.964,556.142,0.368487,4.78584,4.77172,1.7457,1.38574,17.9396,-0.591632,-0.981894,-0.0309893,5.0371,-218.429,-89.9554,555.935,0.405519,5.0371,4.457,1.809,1.686,0.000177609,0.0023062
1.52E+18,17.616,-0.347128,-0.779132,-0.0181634,4.81779,-218.338,-89.6569,556.143,0.417689,4.81779,4.77119,1.74433,1.38598,17.9138,-0.601963,-0.979806,-0.0302376,5.06904,-217.965,-89.7601,555.933,0.405864,5.06904,4.457,1.809,1.686,0.000622533,0.00291039
1.52E+18,17.6431,-0.273746,-0.77291,0.0153796,4.9175,-217.871,-89.372,556.137,0.450611,4.9175,4.77058,1.74298,1.38613,17.8893,-0.608031,-0.969518,-0.0286775,5.09633,-217.512,-89.5694,555.93,0.406808,5.09633,4.457,1.809,1.686,0.000123778,0.00269867
1.52E+18,17.6148,-0.284118,-0.760406,4.62E-05,4.96328,-217.391,-89.182,556.14,0.43423,4.96328,4.77113,1.7433,1.38497,17.8675,-0.605318,-0.96366,-0.0256122,5.13364,-217.031,-89.3652,555.926,0.408823,5.13364,4.457,1.809,1.686,0.000123967,0.00308872
1.52E+18,17.5998,-0.36379,-0.761958,-0.0636149,5.00121,-216.88,-89.0571,556.133,0.369427,5.00121,4.77097,1.74292,1.38481,17.8492,-0.598057,-0.963098,-0.0223685,5.16474,-216.56,-89.1632,555.922,0.41093,5.16474,4.457,1.809,1.686,0.000124859,0.00233502
1.52E+18,17.5927,-0.562481,-0.765874,-0.164147,5.06146,-216.31,-89.0363,556.12,0.267836,5.06146,4.77098,1.74267,1.38465,17.8325,-0.589388,-0.962104,-0.0202796,5.1956,-216.086,-88.9587,555.918,0.411944,5.1956,4.457,1.809,1.686,8.99E-05,0.00290093
1.52E+18,17.5851,-0.661789,-0.757824,-0.178709,5.1114,-215.779,-88.9336,556.114,0.251747,5.1114,4.77102,1.74274,1.38437,17.8186,-0.572746,-0.956794,-0.018412,5.2242,-215.609,-88.7537,555.912,0.412282,5.2242,4.457,1.809,1.686,0.000109672,0.0027496
1.52E+18,17.5858,-0.669336,-0.748889,-0.166447,5.13395,-215.288,-88.7592,556.115,0.261997,5.13395,4.77097,1.74274,1.38428,17.8085,-0.543939,-0.956019,-0.0152916,5.24555,-215.143,-88.551,555.906,0.413392,5.24555,4.457,1.809,1.686,0.000391418,0.00307747
1.52E+18,17.5638,-0.631308,-0.741544,-0.137299,5.14981,-214.809,-88.5494,556.128,0.28875,5.14981,4.77085,1.74275,1.38415,17.8002,-0.508533,-0.966576,-0.0118702,5.2709,-214.65,-88.3382,555.901,0.414408,5.2709,4.457,1.809,1.686,9.03E-05,0.0024749
1.52E+18,17.6043,-0.542579,-0.767682,-0.076593,5.2316,-214.303,-88.2784,556.105,0.346812,5.2316,4.77071,1.74281,1.384,17.7941,-0.465282,-0.973857,-0.00841799,5.29215,-214.167,-88.1286,555.896,0.415193,5.29215,4.457,1.809,1.686,0.000106431,0.00249572
1.52E+18,17.6711,-0.24931,-0.782715,0.0501727,5.27668,-213.869,-87.822,556.089,0.470664,5.27668,4.77067,1.74285,1.38389,17.7907,-0.413114,-0.974893,-0.00485677,5.31967,-213.698,-87.9214,555.892,0.415848,5.31967,4.457,1.809,1.686,0.000109903,0.00394718
1.52E+18,17.6744,-0.0866473,-0.779558,0.104811,5.30943,-213.406,-87.506,556.089,0.522038,5.30943,4.77048,1.7428,1.38386,17.7897,-0.357095,-0.973053,-0.000955485,5.3449,-213.196,-87.7052,555.889,0.416481,5.3449,4.457,1.809,1.686,0.00128409,0.00227325
1.52E+18,17.699,0.080823,-0.789043,0.153403,5.36011,-212.942,-87.1782,556.078,0.567722,5.36011,4.77029,1.74273,1.38387,17.7906,-0.301183,-0.973152,0.00308921,5.37412,-212.709,-87.4898,555.886,0.417617,5.37412,4.457,1.809,1.686,9.50E-05,0.0023549
1.52E+18,17.6993,0.20209,-0.785668,0.165196,5.36981,-212.477,-86.9061,556.083,0.576451,5.36981,4.77028,1.74272,1.38386,17.7928,-0.239276,-0.978727,0.0072754,5.4006,-212.22,-87.272,555.88,0.418738,5.4006,4.457,1.809,1.686,8.80E-05,0.00285602
1.52E+18,17.7036,0.355454,-0.796766,0.193748,5.39587,-212.018,-86.6055,556.078,0.601792,5.39587,4.77021,1.74274,1.38386,17.7963,-0.175664,-0.986629,0.0111413,5.4331,-211.727,-87.055,555.878,0.419384,5.4331,4.457,1.809,1.686,0.000103038,0.00210813
1.52E+18,17.7049,0.456347,-0.81356,0.195139,5.37952,-211.554,-86.3551,556.071,0.600309,5.37952,4.77027,1.74272,1.38389,17.8014,-0.115383,-0.99816,0.0146589,5.46392,-211.245,-86.8412,555.875,0.420034,5.46392,4.457,1.809,1.686,0.000104897,0.00186002
1.52E+18,17.7189,0.370147,-0.813695,0.106981,5.39381,-210.978,-86.255,556.08,0.509607,5.39381,4.77028,1.74273,1.38374,17.8072,-0.0590004,-1.01156,0.0180759,5.48909,-210.734,-86.6138,555.873,0.42092,5.48909,4.457,1.809,1.686,0.000107007,0.00289882
1.52E+18,17.7197,0.330922,-0.835494,0.0571325,5.37363,-210.45,-86.1128,556.073,0.45781,5.37363,4.77028,1.74276,1.38378,17.8131,-0.0123579,-1.02803,0.0206,5.51142,-210.235,-86.3911,555.873,0.421497,5.51142,4.457,1.809,1.686,0.00159147,0.0028484
1.52E+18,17.7273,0.241799,-0.848663,-0.00561014,5.34054,-209.911,-86.0072,556.069,0.393851,5.34054,4.77035,1.743,1.3837,17.8196,0.0228225,-1.03988,0.0219573,5.54148,-209.746,-86.1714,555.873,0.421653,5.54148,4.457,1.809,1.686,0.00012966,0.00273405
1.52E+18,17.704,0.179874,-0.86703,-0.0412255,5.33679,-209.385,-85.8697,556.052,0.357409,5.33679,4.77028,1.74302,1.38371,17.8255,0.0521443,-1.04442,0.0228985,5.572,-209.228,-85.9387,555.87,0.421773,5.572,4.457,1.809,1.686,0.000105505,0.00288268
1.52E+18,17.6866,0.166585,-0.864544,-0.0567044,5.33509,-208.886,-85.6856,556.051,0.341398,5.33509,4.77022,1.74301,1.38372,17.8315,0.0779579,-1.0439,0.0242108,5.599,-208.723,-85.7095,555.867,0.422569,5.599,4.457,1.809,1.686,0.000100972,0.00220359
1.52E+18,17.7023,0.0466405,-0.858999,-0.12582,5.38191,-208.327,-85.5919,556.052,0.271762,5.38191,4.77006,1.74295,1.38371,17.8374,0.103845,-1.04439,0.0252803,5.62677,-208.229,-85.485,555.865,0.423141,5.62677,4.457,1.809,1.686,0.000103769,0.00353086
1.52E+18,17.6785,0.119976,-0.864298,-0.105069,5.40425,-207.849,-85.3193,556.041,0.292121,5.40425,4.77016,1.74286,1.38378,17.8427,0.126101,-1.03806,0.0256408,5.65469,-207.704,-85.2485,555.864,0.423117,5.65469,4.457,1.809,1.686,0.000122325,0.00272665
1.52E+18,17.6567,0.108682,-0.854276,-0.108645,5.41283,-207.342,-85.1233,556.028,0.28835,5.41283,4.77019,1.74285,1.3838,17.8471,0.145399,-1.01736,0.0260952,5.67937,-207.185,-85.0141,555.862,0.423398,5.67937,4.457,1.809,1.686,9.79E-05,0.00259463
1.52E+18,17.6713,0.236803,-0.855198,-0.0553685,5.44642,-206.865,-84.789,556.006,0.341398,5.44642,4.77037,1.74286,1.38387,17.8505,0.165912,-0.994862,0.0269786,5.70002,-206.677,-84.7838,555.861,0.424054,5.70002,4.457,1.809,1.686,9.74E-05,0.0023931
1.52E+18,17.7508,0.407564,-0.838163,0.0221666,5.46743,-206.402,-84.4144,556.004,0.418725,5.46743,4.77058,1.74322,1.38389,17.852,0.18611,-0.973836,0.0275026,5.71927,-206.227,-84.5783,555.861,0.424371,5.71927,4.457,1.809,1.686,8.21E-05,0.00233407
1.52E+18,17.6731,0.519823,-0.812557,0.0716864,5.45767,-205.94,-84.0993,556.003,0.468254,5.45767,4.77062,1.74331,1.38389,17.8514,0.199845,-0.948364,0.0276168,5.7328,-205.656,-84.3243,555.856,0.424525,5.7328,4.457,1.809,1.686,0.000317365,0.00295781
1.52E+18,17.6148,0.480522,-0.779625,0.0422892,5.43858,-205.436,-83.9286,556.008,0.439012,5.43858,4.77041,1.74338,1.38385,17.8485,0.214167,-0.923663,0.0282105,5.74454,-205.123,-84.0825,555.852,0.425299,5.74454,4.457,1.809,1.686,0.000101213,0.00344602
1.52E+18,17.5962,0.470084,-0.7417,0.0434579,5.46525,-204.919,-83.72,556.03,0.440389,5.46525,4.77033,1.7433,1.38382,17.8433,0.225807,-0.908104,0.0283929,5.75727,-204.603,-83.8479,555.851,0.425737,5.75727,4.457,1.809,1.686,0.000107772,0.00269633
1.52E+18,17.6161,0.483918,-0.727466,0.0520082,5.52958,-204.39,-83.4771,556.032,0.449253,5.52958,4.77009,1.74303,1.38379,17.8377,0.23452,-0.899213,0.028098,5.7718,-204.096,-83.6194,555.848,0.425786,5.7718,4.457,1.809,1.686,8.95E-05,0.00260853
1.52E+18,17.617,0.448783,-0.726012,0.0348257,5.60311,-203.831,-83.2676,556.018,0.432697,5.60311,4.76974,1.74281,1.38373,17.8316,0.239946,-0.888708,0.0280311,5.78537,-203.558,-83.3749,555.844,0.426394,5.78537,4.457,1.809,1.686,8.57E-05,0.00193118
1.52E+18,17.6306,0.55269,-0.726477,0.0876426,5.64027,-203.343,-82.9367,555.999,0.486137,5.64027,4.76958,1.74266,1.38374,17.8252,0.24263,-0.870285,0.0279647,5.79486,-203.049,-83.145,555.841,0.427001,5.79486,4.457,1.809,1.686,0.000157721,0.00286488
1.52E+18,17.612,0.555877,-0.711252,0.0862959,5.67139,-202.815,-82.6941,555.999,0.485625,5.67139,4.76917,1.74251,1.3837,17.8175,0.243849,-0.857337,0.0272979,5.80573,-202.51,-82.8995,555.838,0.427221,5.80573,4.457,1.809,1.686,0.000200836,0.00240672
1.52E+18,17.6054,0.528362,-0.708567,0.0766394,5.68767,-202.277,-82.4825,555.997,0.476666,5.68767,4.76913,1.74243,1.38371,17.8097,0.247596,-0.853925,0.026866,5.82066,-201.985,-82.6592,555.837,0.427546,5.82066,4.457,1.809,1.686,0.000111976,0.00272531
1.52E+18,17.6194,0.512361,-0.689445,0.0854636,5.72007,-201.737,-82.2565,556.011,0.486237,5.72007,4.76908,1.7424,1.38369,17.8023,0.246,-0.850925,0.0269317,5.84068,-201.471,-82.4275,555.836,0.428425,5.84068,4.457,1.809,1.686,0.00012122,0.00251462
1.52E+18,17.5714,0.606044,-0.653417,0.117686,5.71093,-201.268,-81.9347,556.038,0.519566,5.71093,4.76805,1.74264,1.38399,17.7955,0.240985,-0.838982,0.0263808,5.85694,-200.927,-82.1795,555.834,0.429037,5.85694,4.457,1.809,1.686,8.45E-05,0.00353415
1.52E+18,17.5542,0.768886,-0.641914,0.172527,5.74065,-200.815,-81.54,556.042,0.575647,5.74065,4.76791,1.74253,1.38406,17.7906,0.233714,-0.828465,0.0252795,5.88412,-200.396,-81.9357,555.83,0.429215,5.88412,4.457,1.809,1.686,0.000112701,0.00182473
1.52E+18,17.5644,0.76353,-0.645307,0.160932,5.76104,-200.284,-81.2951,556.03,0.565217,5.76104,4.76797,1.74236,1.38403,17.7874,0.222376,-0.823139,0.0237522,5.91393,-199.874,-81.7011,555.827,0.428881,5.91393,4.457,1.809,1.686,0.000106577,0.00302679
1.52E+18,17.6505,0.61888,-0.636752,0.0880431,5.79629,-199.671,-81.1643,556.019,0.493587,5.79629,4.76803,1.74226,1.38399,17.7858,0.209779,-0.815406,0.0227535,5.93885,-199.394,-81.4832,555.822,0.429151,5.93885,4.457,1.809,1.686,8.31E-05,0.00295769
1.52E+18,17.6494,0.481938,-0.627812,0.0312304,5.78205,-199.087,-81.0346,556.01,0.438102,5.78205,4.76812,1.74229,1.38403,17.7866,0.196433,-0.808449,0.0215588,5.95635,-198.856,-81.2388,555.814,0.429323,5.95635,4.457,1.809,1.686,0.000492497,0.00346537
1.52E+18,17.649,0.329226,-0.615955,-0.0245902,5.77788,-198.495,-80.9183,556.011,0.383598,5.77788,4.76801,1.74223,1.38405,17.7884,0.181368,-0.808231,0.0203908,5.96938,-198.317,-80.9948,555.809,0.429473,5.96938,4.457,1.809,1.686,0.000107324,0.0028992
1.52E+18,17.665,0.270371,-0.653827,-0.0181168,5.82178,-197.93,-80.7037,555.977,0.391654,5.82178,4.76793,1.74215,1.38403,17.7913,0.164085,-0.815634,0.0193847,5.98024,-197.779,-80.7475,555.807,0.430053,5.98024,4.457,1.809,1.686,0.000112054,0.00285351
1.52E+18,17.6622,0.520319,-0.664512,0.122099,5.85405,-197.504,-80.2118,555.981,0.533526,5.85405,4.76774,1.74214,1.38397,17.7953,0.144488,-0.823085,0.0184462,5.99625,-197.239,-80.4996,555.804,0.430762,5.99625,4.457,1.809,1.686,0.000210325,0.00272666
1.52E+18,17.6535,0.549338,-0.667274,0.144849,5.85717,-196.995,-79.925,555.982,0.557857,5.85717,4.76776,1.74214,1.38401,17.8006,0.125218,-0.830042,0.0172249,6.01134,-196.697,-80.251,555.8,0.431074,6.01134,4.457,1.809,1.686,0.000138254,0.00343278
1.52E+18,17.6657,0.573821,-0.686242,0.155844,5.89599,-196.466,-79.6323,555.976,0.570445,5.89599,4.76769,1.74214,1.38398,17.8056,0.103592,-0.845658,0.0158764,6.02621,-196.155,-80.0031,555.796,0.431266,6.02621,4.457,1.809,1.686,0.000100998,0.00253324
1.52E+18,17.6618,0.61717,-0.69983,0.176945,5.91089,-195.957,-79.3256,555.982,0.593227,5.91089,4.76765,1.74213,1.38396,17.8098,0.0820082,-0.863571,0.014331,6.03857,-195.612,-79.752,555.796,0.431347,6.03857,4.457,1.809,1.686,0.000130827,0.0021696
1.52E+18,17.6474,0.533494,-0.712307,0.134103,5.95073,-195.332,-79.1088,555.98,0.551913,5.95073,4.76755,1.74211,1.38391,17.8128,0.0624126,-0.879008,0.0125926,6.04917,-194.996,-79.4689,555.793,0.431109,6.04917,4.457,1.809,1.686,0.000138157,0.00274265
1.52E+18,17.7202,0.422603,-0.717699,0.0750159,5.97809,-194.749,-78.9502,555.979,0.493819,5.97809,4.76753,1.74212,1.384,17.8132,0.0492139,-0.891188,0.0115812,6.05544,-194.519,-79.2504,555.792,0.431037,6.05544,4.457,1.809,1.686,8.36E-05,0.002337
1.52E+18,17.7239,0.361838,-0.699691,0.0344959,5.97626,-194.177,-78.743,556.004,0.454221,5.97626,4.76754,1.74211,1.38383,17.811,0.0359538,-0.902247,0.0109878,6.05918,-193.972,-79.0018,555.789,0.431291,6.05918,4.457,1.809,1.686,0.000105699,0.00348985
1.52E+18,17.7276,0.29235,-0.699996,-0.0035534,5.9838,-193.597,-78.545,555.998,0.416884,5.9838,4.76759,1.74209,1.38384,17.807,0.0268095,-0.902032,0.0105451,6.06914,-193.424,-78.7523,555.787,0.431487,6.06914,4.457,1.809,1.686,0.000139151,0.00246309
1.52E+18,17.7286,0.19558,-0.679604,-0.0529357,5.99425,-193.006,-78.373,556.001,0.368172,5.99425,4.76748,1.74205,1.38382,17.8005,0.0164107,-0.888825,0.00975531,6.07964,-192.875,-78.5047,555.786,0.431312,6.07964,4.457,1.809,1.686,0.000159881,0.00287149
1.52E+18,17.7086,0.0953029,-0.659344,-0.0793312,5.97429,-192.434,-78.2064,556.004,0.342736,5.97429,4.76756,1.74206,1.38386,17.7929,0.0031247,-0.875224,0.00927941,6.08994,-192.327,-78.2538,555.784,0.431741,6.08994,4.457,1.809,1.686,0.000131931,0.00261456
1.52E+18,17.6787,-0.00503296,-0.656842,-0.116772,5.95794,-191.865,-78.0451,555.989,0.30603,5.95794,4.76759,1.74205,1.38398,17.7837,-0.00607249,-0.862355,0.00979127,6.09896,-191.776,-78.0014,555.781,0.432937,6.09896,4.457,1.809,1.686,0.000271551,0.00402373
1.52E+18,17.6666,-0.0412565,-0.645911,-0.110379,5.97691,-191.303,-77.8233,555.994,0.312843,5.97691,4.76753,1.74202,1.38394,17.7734,-0.00981081,-0.86147,0.0105752,6.11134,-191.226,-77.7493,555.776,0.434098,6.11134,4.457,1.809,1.686,9.78E-05,0.00261896
1.52E+18,17.654,0.0349346,-0.668844,-0.0532834,5.97668,-190.787,-77.4949,555.982,0.37049,5.97668,4.7675,1.74199,1.38395,17.7626,-0.0129243,-0.873826,0.011307,6.1215,-190.675,-77.4926,555.773,0.435343,6.1215,4.457,1.809,1.686,0.000107223,0.00247062
1.52E+18,17.6365,0.0903714,-0.656252,-0.0177906,5.97167,-190.264,-77.1895,556.007,0.406376,5.97167,4.76739,1.74195,1.38389,17.7509,-0.0155,-0.885284,0.0122168,6.136,-190.123,-77.2377,555.773,0.436615,6.136,4.457,1.809,1.686,0.000120163,0.00278691
1.52E+18,17.6464,0.2266,-0.676177,0.0580019,6.01562,-189.75,-76.7945,555.989,0.482789,6.01562,4.76731,1.74195,1.38392,17.738,-0.0202239,-0.886238,0.0130195,6.14256,-189.571,-76.9807,555.773,0.438015,6.14256,4.457,1.809,1.686,0.000125707,0.00279911
1.52E+18,17.6131,0.254531,-0.658779,0.0808589,5.99995,-189.226,-76.5164,556.002,0.506167,5.99995,4.76719,1.74188,1.38385,17.7245,-0.0209467,-0.882444,0.0136769,6.15136,-189.018,-76.7204,555.771,0.439186,6.15136,4.457,1.809,1.686,9.37E-05,0.00160261
1.52E+18,17.5974,0.374912,-0.661248,0.131791,6.0163,-188.726,-76.1494,555.988,0.557481,6.0163,4.76714,1.74184,1.3839,17.7117,-0.0202549,-0.871839,0.0148418,6.15599,-188.466,-76.4613,555.768,0.440729,6.15599,4.457,1.809,1.686,9.64E-05,0.00274907
1.52E+18,17.5645,0.30816,-0.653002,0.111152,6.00317,-188.164,-75.9585,555.986,0.537308,6.00317,4.76702,1.74177,1.38387,17.6997,-0.0183566,-0.866295,0.0164265,6.16084,-187.913,-76.1991,555.764,0.442792,6.16084,4.457,1.809,1.686,8.86E-05,0.00182879
1.52E+18,17.5359,0.348124,-0.657337,0.12509,6.0011,-187.64,-75.6708,555.981,0.551529,6.0011,4.76699,1.74173,1.38391,17.6887,-0.0119769,-0.86848,0.0173503,6.17842,-187.359,-75.9346,555.759,0.443996,6.17842,4.457,1.809,1.686,0.000130054,0.00489254
1.52E+18,17.5035,0.385083,-0.662666,0.126102,5.98882,-187.116,-75.3945,555.982,0.552422,5.98882,4.76698,1.74171,1.38394,17.6807,0.00273315,-0.880276,0.0186266,6.20626,-186.803,-75.6685,555.753,0.445146,6.20626,4.457,1.809,1.686,0.00011764,0.0031069
1.52E+18,17.5061,0.311215,-0.670481,0.0773523,6.0184,-186.512,-75.2055,555.988,0.503488,6.0184,4.76699,1.74166,1.38385,17.6777,0.0173222,-0.902907,0.0205593,6.25356,-186.242,-75.4011,555.746,0.44691,6.25356,4.457,1.809,1.686,0.000109644,0.00293095
1.52E+18,17.5435,0.252564,-0.703877,0.0459193,6.09903,-185.89,-74.9818,555.972,0.47231,6.09903,4.76743,1.74146,1.38358,17.6794,0.0246684,-0.928785,0.022082,6.28354,-185.679,-75.1321,555.74,0.448662,6.28354,4.457,1.809,1.686,0.000207329,0.0025961
1.52E+18,17.5363,0.216319,-0.727708,0.026152,6.10008,-185.311,-74.7676,555.973,0.452108,6.10008,4.76724,1.74141,1.38355,17.6841,0.0462768,-0.958757,0.0234922,6.29713,-185.113,-74.8599,555.735,0.449693,6.29713,4.457,1.809,1.686,0.000143719,0.00514237
1.52E+18,17.5388,0.282681,-0.693059,0.036757,6.13677,-184.767,-74.4561,555.985,0.462332,6.13677,4.76718,1.74134,1.3835,17.6889,0.0674547,-0.940017,0.0248051,6.30249,-184.549,-74.5886,555.73,0.450627,6.30249,4.457,1.809,1.686,0.00012002,0.00306293
1.52E+18,17.5294,0.332813,-0.632562,0.0495056,6.13847,-184.227,-74.1623,555.981,0.474876,6.13847,4.76731,1.7406,1.38287,17.6942,0.0864349,-0.879468,0.025713,6.30972,-183.984,-74.317,555.725,0.4514,6.30972,4.457,1.809,1.686,0.000125336,0.0024932
1.52E+18,17.5416,0.350767,-0.570296,0.0389892,6.17565,-183.653,-73.8926,555.982,0.463967,6.17565,4.76719,1.74042,1.38276,17.7019,0.110041,-0.824163,0.0267863,6.31633,-183.418,-74.0438,555.717,0.452165,6.31633,4.457,1.809,1.686,0.000110562,0.00337841
1.52E+18,17.5501,0.405492,-0.548768,0.0561405,6.19335,-183.101,-73.5935,555.965,0.480635,6.19335,4.76705,1.74031,1.38278,17.7116,0.130809,-0.79374,0.0279684,6.32397,-182.851,-73.7752,555.708,0.452912,6.32397,4.457,1.809,1.686,0.000121895,0.00283955
1.52E+18,17.5783,0.420706,-0.563259,0.0604721,6.24166,-182.522,-73.3081,555.952,0.485302,6.24166,4.76681,1.74015,1.3827,17.7229,0.142206,-0.805886,0.0284984,6.33196,-182.286,-73.5,555.698,0.453796,6.33196,4.457,1.809,1.686,0.000113687,0.00261197
1.52E+18,17.6173,0.327016,-0.63717,0.00398832,6.2844,-181.887,-73.1222,555.928,0.42881,6.2844,4.76653,1.73996,1.38257,17.7364,0.158905,-0.868196,0.0291273,6.34317,-181.718,-73.2236,555.689,0.454449,6.34317,4.457,1.809,1.686,9.02E-05,0.00252131
1.52E+18,17.6034,0.348651,-0.700329,0.00811786,6.24072,-181.343,-72.8559,555.94,0.432765,6.24072,4.76655,1.74001,1.3826,17.7511,0.179783,-0.949385,0.0302108,6.35447,-181.148,-72.9451,555.683,0.455406,6.35447,4.457,1.809,1.686,0.000126064,0.00262139
1.52E+18,17.6125,0.430595,-0.761888,0.0222341,6.26004,-180.802,-72.5213,555.926,0.446838,6.26004,4.76664,1.73997,1.38269,17.7643,0.200676,-0.998242,0.031405,6.36295,-180.578,-72.6639,555.68,0.456603,6.36295,4.457,1.809,1.686,0.000110232,0.00303849
1.52E+18,17.621,0.50138,-0.752027,0.0191214,6.27237,-180.256,-72.1976,555.931,0.443698,6.27237,4.76657,1.73999,1.38268,17.776,0.22302,-0.994495,0.032192,6.37033,-180.009,-72.3828,555.676,0.457388,6.37033,4.457,1.809,1.686,0.000133952,0.00230607
1.52E+18,17.6344,0.390492,-0.712611,-0.0499032,6.28726,-179.628,-72.0398,555.922,0.374428,6.28726,4.76654,1.73997,1.38269,17.7865,0.245407,-0.956083,0.0331947,6.37524,-179.439,-72.1052,555.67,0.458157,6.37524,4.457,1.809,1.686,0.000107423,0.00182469
1.52E+18,17.6275,0.312686,-0.679838,-0.0895229,6.27072,-179.034,-71.8511,555.922,0.335107,6.27072,4.76642,1.73993,1.38268,17.7958,0.261215,-0.933007,0.0345307,6.3853,-178.869,-71.8247,555.663,0.459766,6.3853,4.457,1.809,1.686,0.000106634,0.00311944
1.52E+18,17.6331,0.212728,-0.664586,-0.140286,6.29012,-178.422,-71.6678,555.934,0.285148,6.29012,4.76645,1.73996,1.38266,17.8038,0.271374,-0.938529,0.0356986,6.38841,-178.301,-71.54,555.657,0.461695,6.38841,4.457,1.809,1.686,0.000147067,0.00291756
1.52E+18,17.6512,0.146796,-0.669642,-0.160416,6.3259,-177.813,-71.442,555.943,0.266074,6.3259,4.76641,1.73996,1.38263,17.8106,0.279835,-0.959094,0.0365481,6.396,-177.734,-71.2508,555.653,0.463574,6.396,4.457,1.809,1.686,8.32E-05,0.0025201
1.52E+18,17.6611,0.163576,-0.688868,-0.131298,6.32447,-177.246,-71.1411,555.942,0.296331,6.32447,4.76641,1.73935,1.38346,17.8155,0.282868,-0.978376,0.0374755,6.39622,-177.165,-70.9645,555.652,0.465613,6.39622,4.457,1.809,1.686,0.00141376,0.00309496
1.52E+18,17.729,0.285022,-0.723816,-0.0540816,6.39247,-176.669,-70.717,555.914,0.374816,6.39247,4.76631,1.73932,1.38345,17.8185,0.287292,-0.986063,0.0386722,6.40043,-176.598,-70.674,555.65,0.46807,6.40043,4.457,1.809,1.686,0.000115228,0.0016188
1.52E+18,17.7641,0.388141,-0.717143,0.00270717,6.40797,-176.111,-70.3272,555.918,0.432609,6.40797,4.76631,1.73936,1.38338,17.8201,0.295808,-0.98416,0.0400609,6.40307,-176.031,-70.3842,555.647,0.470441,6.40307,4.457,1.809,1.686,0.000113638,0.00277614
1.52E+18,17.7861,0.466514,-0.721098,0.0381764,6.42262,-175.553,-69.9629,555.912,0.469107,6.42262,4.76631,1.73935,1.38334,17.8206,0.302956,-0.98228,0.0417958,6.40972,-175.462,-70.0938,555.646,0.473185,6.40972,4.457,1.809,1.686,0.000125619,0.00275502
1.52E+18,17.7847,0.519898,-0.736083,0.0655431,6.40789,-175.006,-69.6296,555.899,0.497524,6.40789,4.76631,1.73937,1.38346,17.821,0.312191,-0.984189,0.0440711,6.41678,-174.894,-69.7999,555.644,0.476497,6.41678,4.457,1.809,1.686,8.92E-05,0.00159151
1.52E+18,17.7746,0.657856,-0.728811,0.128118,6.3888,-174.501,-69.222,555.902,0.561211,6.3888,4.76637,1.73944,1.38344,17.821,0.31913,-0.980246,0.0460186,6.40993,-174.326,-69.5069,555.641,0.479545,6.40993,4.457,1.809,1.686,8.55E-05,0.00224934
1.52E+18,17.7613,0.620806,-0.735519,0.103593,6.37085,-173.928,-68.9712,555.888,0.537913,6.37085,4.76654,1.73948,1.38358,17.82,0.327853,-0.974587,0.0494185,6.41058,-173.76,-69.2096,555.64,0.484155,6.41058,4.457,1.809,1.686,8.97E-05,0.00225418
1.52E+18,17.7295,0.644526,-0.716409,0.0956971,6.31993,-173.399,-68.6673,555.905,0.531566,6.31993,4.76673,1.73952,1.38368,17.818,0.335266,-0.971153,0.0529267,6.3994,-173.197,-68.9076,555.641,0.489188,6.3994,4.457,1.809,1.686,0.000100484,0.0030303
1.52E+18,17.7063,0.652844,-0.705815,0.107118,6.29668,-172.856,-68.3712,555.906,0.544585,6.29668,4.76623,1.73944,1.38364,17.8136,0.339492,-0.958539,0.0564104,6.39404,-172.635,-68.6071,555.643,0.494256,6.39404,4.457,1.809,1.686,0.000802056,0.00188597
1.52E+18,17.686,0.627262,-0.6885,0.0905988,6.27511,-172.297,-68.1029,555.902,0.529735,6.27511,4.76602,1.73938,1.38362,17.8081,0.350972,-0.936396,0.0584874,6.38655,-172.077,-68.2989,555.645,0.497977,6.38655,4.457,1.809,1.686,0.000109588,0.00231307
1.52E+18,17.6693,0.691591,-0.666986,0.110189,6.27782,-171.77,-67.7586,555.9,0.550586,6.27782,4.76615,1.73939,1.38385,17.8021,0.369105,-0.907902,0.0606102,6.39606,-171.522,-67.9917,555.648,0.501359,6.39606,4.457,1.809,1.686,7.52E-05,0.00215889
1.52E+18,17.6577,0.700974,-0.623657,0.0954581,6.28363,-171.217,-67.4587,555.92,0.537242,6.28363,4.76606,1.73936,1.38383,17.7957,0.388013,-0.881326,0.0639532,6.39114,-170.968,-67.6806,555.652,0.506095,6.39114,4.457,1.809,1.686,9.96E-05,0.00183288
1.52E+18,17.6731,0.602752,-0.599424,0.0351676,6.31642,-170.595,-67.2407,555.917,0.478486,6.31642,4.76593,1.73932,1.38391,17.7903,0.406271,-0.853526,0.0679085,6.40195,-170.414,-67.3661,555.655,0.511571,6.40195,4.457,1.809,1.686,9.30E-05,0.00171299
1.52E+18,17.6703,0.510974,-0.5875,-0.0061789,6.31741,-169.993,-67.0223,555.911,0.438788,6.31741,4.76579,1.73929,1.38392,17.7844,0.424078,-0.833185,0.0717937,6.39881,-169.863,-67.0501,555.66,0.517091,6.39881,4.457,1.809,1.686,9.45E-05,0.00257353
1.52E+18,17.6457,0.582615,-0.568912,0.0198046,6.30544,-169.483,-66.6583,555.925,0.466747,6.30544,4.7662,1.73934,1.38355,17.7765,0.438148,-0.820251,0.0756255,6.38562,-169.313,-66.7305,555.667,0.522892,6.38562,4.457,1.809,1.686,0.000421196,0.0023637
1.52E+18,17.6379,0.64706,-0.578701,0.0565875,6.31519,-168.959,-66.29,555.915,0.505684,6.31519,4.76621,1.73932,1.38355,17.767,0.453664,-0.812256,0.0805522,6.37973,-168.768,-66.4065,555.673,0.530011,6.37973,4.457,1.809,1.686,0.000115589,0.00257304
1.52E+18,17.6231,0.755191,-0.577722,0.1121,6.31609,-168.461,-65.8828,555.919,0.563425,6.31609,4.76625,1.73935,1.38349,17.7556,0.473708,-0.808872,0.0857307,6.37068,-168.228,-66.0765,555.677,0.537432,6.37068,4.457,1.809,1.686,0.0001247,0.00241649
1.52E+18,17.6122,0.835003,-0.586483,0.140235,6.32672,-167.949,-65.495,555.916,0.59398,6.32672,4.76628,1.73936,1.38347,17.7426,0.497314,-0.80849,0.0912009,6.3753,-167.693,-65.7395,555.682,0.545343,6.3753,4.457,1.809,1.686,8.04E-05,0.00221724
1.52E+18,17.612,0.897265,-0.59982,0.143953,6.35641,-167.418,-65.1187,555.91,0.599943,6.35641,4.76629,1.73932,1.38344,17.7292,0.526224,-0.81072,0.0959942,6.38188,-167.158,-65.3985,555.687,0.552355,6.38188,4.457,1.809,1.686,0.000116117,0.00258173
1.52E+18,17.5965,0.883056,-0.604275,0.125637,6.34338,-166.862,-64.8246,555.909,0.583353,6.34338,4.7663,1.73933,1.38346,17.7153,0.564214,-0.813148,0.100165,6.38331,-166.623,-65.0567,555.689,0.558206,6.38331,4.457,1.809,1.686,0.000106966,0.00168339
1.52E+18,17.6077,0.872487,-0.608035,0.0937412,6.37993,-166.279,-64.5203,555.903,0.552772,6.37993,4.76625,1.73932,1.38342,17.6992,0.610524,-0.809706,0.10478,6.38103,-166.088,-64.7136,555.693,0.564077,6.38103,4.457,1.809,1.686,8.65E-05,0.00225354
1.52E+18,17.5716,0.890065,-0.600048,0.100361,6.32854,-165.748,-64.2155,555.911,0.560443,6.32854,4.76628,1.73933,1.38345,17.6816,0.662924,-0.807885,0.109189,6.37364,-165.556,-64.3694,555.696,0.569485,6.37364,4.457,1.809,1.686,0.000108692,0.00268431
1.52E+18,17.5358,0.935521,-0.591144,0.124327,6.29574,-165.229,-63.8844,555.92,0.585496,6.29574,4.76639,1.73937,1.38348,17.6624,0.717456,-0.80534,0.113298,6.37143,-165.026,-64.023,555.699,0.574616,6.37143,4.457,1.809,1.686,7.53E-05,0.00217702
1.52E+18,17.52,1.09387,-0.589903,0.178219,6.32953,-164.751,-63.4326,555.919,0.641102,6.32953,4.76626,1.73933,1.38348,17.6423,0.761179,-0.800334,0.116498,6.37156,-164.499,-63.6759,555.701,0.579426,6.37156,4.457,1.809,1.686,0.000118739,0.00309059
1.52E+18,17.4843,1.23455,-0.583474,0.222879,6.32481,-164.281,-63.0028,555.927,0.687518,6.32481,4.76619,1.73932,1.38345,17.6217,0.807677,-0.797693,0.118942,6.37314,-163.973,-63.3236,555.704,0.583553,6.37314,4.457,1.809,1.686,0.000902269,0.00366254
1.52E+18,17.4842,1.19103,-0.579045,0.167793,6.33332,-163.698,-62.722,555.929,0.634155,6.33332,4.76624,1.73932,1.38347,17.6018,0.85599,-0.793893,0.120965,6.37553,-163.449,-62.9695,555.708,0.58724,6.37553,4.457,1.809,1.686,9.66E-05,0.00152547
1.52E+18,17.4521,1.30673,-0.578287,0.199311,6.32708,-163.222,-62.3045,555.923,0.66789,6.32708,4.76627,1.73932,1.38363,17.5829,0.898103,-0.784038,0.123069,6.3733,-162.927,-62.6116,555.71,0.591508,6.3733,4.457,1.809,1.686,0.000135925,0.00258713
1.52E+18,17.4281,1.38404,-0.581654,0.206011,6.32222,-162.722,-61.9191,555.921,0.676693,6.32222,4.76635,1.73932,1.38369,17.5646,0.940602,-0.785426,0.125788,6.37562,-162.405,-62.2543,555.712,0.596282,6.37562,4.457,1.809,1.686,9.30E-05,0.00242524
1.52E+18,17.3875,1.49314,-0.593054,0.232416,6.29991,-162.251,-61.5131,555.926,0.705122,6.29991,4.76644,1.73934,1.38372,17.5458,0.984997,-0.799513,0.128027,6.37254,-161.884,-61.8957,555.714,0.600508,6.37254,4.457,1.809,1.686,0.000108459,0.00378886
1.52E+18,17.4009,1.40663,-0.620099,0.171256,6.30781,-161.643,-61.2542,555.921,0.64601,6.30781,4.76657,1.73937,1.38371,17.5284,1.02684,-0.821605,0.129509,6.37156,-161.361,-61.5362,555.717,0.604013,6.37156,4.457,1.809,1.686,9.99E-05,0.00281378
1.52E+18,17.3773,1.39638,-0.641117,0.158619,6.27232,-161.106,-60.944,555.918,0.635506,6.27232,4.76671,1.73939,1.38371,17.5112,1.07522,-0.836016,0.131322,6.3698,-160.843,-61.1702,555.721,0.607981,6.3698,4.457,1.809,1.686,0.000116247,0.0027658
1.52E+18,17.3518,1.45904,-0.645779,0.165023,6.27232,-160.603,-60.5698,555.918,0.64399,6.27232,4.76671,1.73939,1.38371,17.4939,1.12247,-0.83689,0.132448,6.37134,-160.326,-60.8053,555.724,0.611192,6.37134,4.457,1.809,1.686,0.000323794,9.08E-05
1.52E+18,17.3374,1.39025,-0.614745,0.118012,6.25164,-160.035,-60.2964,555.92,0.59966,6.25164,4.76676,1.73941,1.38368,17.4766,1.15812,-0.803843,0.132767,6.37384,-159.809,-60.44,555.727,0.614156,6.37384,4.457,1.809,1.686,9.58E-05,0.00284639
1.52E+18,17.3251,1.24234,-0.544296,0.0411029,6.22855,-159.44,-60.0715,555.933,0.526474,6.22855,4.76671,1.73941,1.38254,17.4608,1.17426,-0.745252,0.132485,6.37845,-159.293,-60.0721,555.728,0.617435,6.37845,4.457,1.809,1.686,0.000104455,0.0024823
1.52E+18,17.2795,1.4254,-0.514238,0.0995141,6.23899,-159.026,-59.5763,555.928,0.588251,6.23899,4.76666,1.73934,1.38231,17.4477,1.19741,-0.710384,0.132381,6.37866,-158.775,-59.7022,555.727,0.620682,6.37866,4.457,1.809,1.686,8.52E-05,0.00230282
1.52E+18,17.265,1.41424,-0.546956,0.0894142,6.23899,-158.506,-59.232,555.928,0.581724,6.23899,4.76666,1.73934,1.38231,17.4417,1.21211,-0.750961,0.131026,6.37826,-158.259,-59.3311,555.721,0.622844,6.37826,4.457,1.809,1.686,0.000144786,9.61E-05
1.52E+18,17.195,1.65137,-0.657925,0.189848,6.19176,-158.156,-58.6955,555.934,0.685852,6.19176,4.76669,1.73937,1.38239,17.4405,1.22508,-0.87577,0.129086,6.38302,-157.74,-58.9576,555.715,0.624791,6.38302,4.457,1.809,1.686,9.21E-05,0.00285627
1.52E+18,17.2076,1.61611,-0.769444,0.157901,6.22988,-157.6,-58.3694,555.944,0.656826,6.22988,4.76658,1.73934,1.38235,17.44,1.2493,-1.0017,0.12757,6.38485,-157.222,-58.5842,555.713,0.626355,6.38485,4.457,1.809,1.686,0.00010095,0.00402871
1.52E+18,17.1888,1.56025,-0.886832,0.118967,6.20699,-157.069,-58.0658,555.908,0.621467,6.20699,4.76667,1.73934,1.38236,17.4421,1.25633,-1.0794,0.124503,6.38925,-156.701,-58.2135,555.718,0.626965,6.38925,4.457,1.809,1.686,0.000103697,0.00284016
1.52E+18,17.1151,1.61801,-0.864429,0.154346,6.12426,-156.658,-57.6664,555.906,0.661831,6.12426,4.76681,1.73936,1.38254,17.4489,1.23764,-1.05162,0.120385,6.39238,-156.181,-57.8406,555.722,0.627784,6.39238,4.457,1.809,1.686,0.000160243,0.00276069
1.52E+18,17.1628,1.39463,-0.753748,0.066424,6.18556,-156.022,-57.435,555.913,0.580148,6.18556,4.76657,1.73933,1.38242,17.4597,1.19888,-0.948014,0.115649,6.39227,-155.669,-57.4645,555.718,0.629087,6.39227,4.457,1.809,1.686,0.000164844,0.00164351
1.52E+18,17.1808,1.39853,-0.682706,0.090558,6.22758,-155.532,-57.0128,555.913,0.610906,6.22758,4.76652,1.73933,1.38241,17.474,1.15324,-0.882911,0.11056,6.39684,-155.158,-57.0854,555.711,0.630482,6.39684,4.457,1.809,1.686,0.000412051,0.00252536
1.52E+18,17.2214,1.15874,-0.688767,-0.0162344,6.25755,-154.902,-56.7948,555.919,0.510252,6.25755,4.76678,1.73904,1.38217,17.4926,1.11208,-0.899067,0.106186,6.40185,-154.646,-56.7048,555.704,0.632261,6.40185,4.457,1.809,1.686,0.000112097,0.00159927
1.52E+18,17.2215,1.16519,-0.775311,0.018556,6.25117,-154.426,-56.3922,555.918,0.550507,6.25117,4.76701,1.73892,1.38206,17.5133,1.07608,-0.989433,0.102764,6.40416,-154.13,-56.3263,555.701,0.634465,6.40416,4.457,1.809,1.686,0.000101027,0.00249935
1.52E+18,17.2312,1.06924,-0.860634,0.0028129,6.25117,-153.89,-56.0672,555.918,0.540278,6.25117,4.76701,1.73892,1.38206,17.5315,1.03794,-1.07356,0.0994434,6.4074,-153.616,-55.9453,555.702,0.636801,6.4074,4.457,1.809,1.686,0.000168072,6.40E-05
1.52E+18,17.2102,1.14845,-0.870749,0.0869372,6.20644,-153.474,-55.599,555.925,0.630256,6.20644,4.76727,1.73884,1.38196,17.5469,0.993782,-1.09076,0.0959006,6.41032,-153.105,-55.5624,555.704,0.639133,6.41032,4.457,1.809,1.686,9.54E-05,0.00253702
1.52E+18,17.2614,1.24769,-0.809066,0.126917,6.30406,-153.006,-55.071,555.936,0.67615,6.30406,4.76752,1.7388,1.38216,17.5588,0.949368,-1.04259,0.0928962,6.40874,-152.597,-55.176,555.704,0.641943,6.40874,4.457,1.809,1.686,0.000109788,0.00173175
1.52E+18,17.2633,1.21871,-0.737568,0.131153,6.30406,-152.515,-54.673,555.936,0.686409,6.30406,4.76752,1.7388,1.38216,17.5673,0.903355,-0.973257,0.0896928,6.41254,-152.092,-54.7871,555.701,0.644619,6.41254,4.457,1.809,1.686,0.000123868,8.06E-05
1.52E+18,17.2698,1.40076,-0.714675,0.232658,6.33962,-152.127,-54.0966,555.914,0.793461,6.33962,4.76819,1.73884,1.38229,17.5727,0.861795,-0.936533,0.0863656,6.41596,-151.586,-54.3981,555.696,0.646756,6.41596,4.457,1.809,1.686,0.000107672,0.00292602
1.52E+18,17.2528,1.26211,-0.760369,0.197383,6.31626,-151.581,-53.8105,555.879,0.763061,6.31626,4.7681,1.73884,1.38242,17.5765,0.825531,-0.953168,0.0836376,6.42429,-151.076,-54.0109,555.687,0.648916,6.42429,4.457,1.809,1.686,0.000104209,0.00323444
1.52E+18,17.2783,1.26202,-0.79357,0.192328,6.36668,-151.071,-53.3846,555.88,0.762636,6.36668,4.76826,1.73889,1.38262,17.5765,0.796193,-0.993234,0.0814053,6.42632,-150.57,-53.6208,555.683,0.651384,6.42632,4.457,1.809,1.686,0.000215925,0.00265473
1.52E+18,17.2739,1.03023,-0.838569,0.0811736,6.41147,-150.408,-53.1247,555.884,0.656378,6.41147,4.76824,1.73899,1.38273,17.5738,0.766172,-1.03359,0.0791165,6.4304,-150.014,-53.1878,555.688,0.654068,6.4304,4.457,1.809,1.686,0.000193381,0.0026954
1.52E+18,17.3424,1.02564,-0.852223,0.0851988,6.42403,-149.903,-52.7161,555.88,0.664288,6.42403,4.76826,1.73899,1.38276,17.5681,0.735368,-1.04054,0.0769175,6.43148,-149.556,-52.8399,555.693,0.655768,6.43148,4.457,1.809,1.686,9.74E-05,0.00309884
1.52E+18,17.2936,0.92727,-0.825634,0.0539735,6.46919,-149.338,-52.3425,555.88,0.638517,6.46919,4.76822,1.73896,1.38277,17.5616,0.695799,-1.01439,0.0744232,6.43569,-148.988,-52.3923,555.69,0.658668,6.43569,4.457,1.809,1.686,9.75E-05,0.00195971
1.52E+18,17.3311,0.637574,-0.804046,-0.0676127,6.48793,-148.663,-52.1288,555.862,0.522066,6.48793,4.76822,1.73893,1.38275,17.5548,0.649591,-0.972167,0.071236,6.43857,-148.485,-51.9986,555.689,0.660538,6.43857,4.457,1.809,1.686,8.08E-05,0.00258747
1.52E+18,17.3878,0.775133,-0.778867,0.00334301,6.46029,-148.268,-51.6066,555.864,0.597235,6.46029,4.76829,1.73897,1.38265,17.549,0.613921,-0.950412,0.0688013,6.44251,-148.047,-51.6539,555.69,0.662301,6.44251,4.457,1.809,1.686,8.97E-05,0.00142068
1.52E+18,17.2944,0.504841,-0.770424,-0.100006,6.402,-147.656,-51.4181,555.872,0.498407,6.402,4.76842,1.73901,1.38289,17.5448,0.585081,-0.949549,0.0670089,6.44308,-147.497,-51.2145,555.686,0.665054,6.44308,4.457,1.809,1.686,9.70E-05,0.00148152
1.52E+18,17.3039,0.640616,-0.783783,-0.0236377,6.43993,-147.217,-50.8753,555.867,0.578305,6.43993,4.76847,1.739,1.38288,17.5419,0.564654,-0.960829,0.0653397,6.44294,-146.98,-50.8065,555.686,0.666952,6.44294,4.457,1.809,1.686,9.12E-05,0.00518238
1.52E+18,17.3447,0.762676,-0.79659,0.0339046,6.48416,-146.754,-50.3477,555.861,0.638554,6.48416,4.76836,1.73906,1.38271,17.5415,0.555453,-0.971653,0.064357,6.44984,-146.477,-50.4094,555.682,0.668699,6.44984,4.457,1.809,1.686,8.28E-05,0.00243795
1.52E+18,17.3714,0.734767,-0.789406,0.0283028,6.48416,-146.232,-49.9612,555.861,0.635539,6.48416,4.76836,1.73906,1.38271,17.543,0.547127,-0.964746,0.0638206,6.44957,-145.986,-50.0205,555.683,0.670736,6.44957,4.457,1.809,1.686,8.61E-05,9.33E-05
1.52E+18,17.3659,0.823607,-0.766768,0.0556947,6.47006,-145.78,-49.4789,555.855,0.66562,6.47006,4.76847,1.73926,1.38273,17.5464,0.538791,-0.938094,0.0632722,6.45273,-145.472,-49.612,555.681,0.672862,6.45273,4.457,1.809,1.686,0.000108453,0.00221164
1.52E+18,17.2943,1.0791,-0.718716,0.216662,6.33215,-145.494,-48.9048,555.87,0.82943,6.33215,4.76892,1.73962,1.38286,17.5519,0.532859,-0.908078,0.0634107,6.45266,-144.973,-49.2067,555.675,0.675835,6.45266,4.457,1.809,1.686,8.91E-05,0.00219714
1.52E+18,17.2682,0.871469,-0.703353,0.123784,6.28086,-144.907,-48.6918,555.87,0.738964,6.28086,4.76903,1.73975,1.38293,17.5605,0.526795,-0.891921,0.0638913,6.45669,-144.474,-48.8075,555.673,0.678738,6.45669,4.457,1.809,1.686,0.000380725,0.00278442
1.52E+18,17.2829,0.786627,-0.694112,0.0713633,6.29243,-144.358,-48.3525,555.879,0.689016,6.29243,4.76862,1.73964,1.38322,17.5713,0.516635,-0.897408,0.0630015,6.45186,-143.972,-48.4085,555.668,0.680355,6.45186,4.457,1.809,1.686,8.37E-05,0.00257016
1.52E+18,17.2988,0.765016,-0.709532,0.0660197,6.28924,-143.862,-47.9689,555.878,0.686194,6.28924,4.76857,1.73964,1.38332,17.584,0.507794,-0.913584,0.0617562,6.4414,-143.485,-48.0151,555.665,0.681666,6.4414,4.457,1.809,1.686,0.000110754,0.00257544
1.52E+18,17.3475,0.546317,-0.705314,-0.0671708,6.35973,-143.199,-47.7066,555.888,0.5555,6.35973,4.76877,1.73962,1.38321,17.5961,0.507958,-0.922991,0.0601592,6.44227,-142.98,-47.5954,555.664,0.682593,6.44227,4.457,1.809,1.686,8.86E-05,0.00257308
1.52E+18,17.3706,0.451156,-0.714424,-0.0986627,6.35973,-142.654,-47.3792,555.888,0.526311,6.35973,4.76877,1.73962,1.38321,17.6074,0.505303,-0.931468,0.0583399,6.43479,-142.499,-47.1991,555.665,0.683098,6.43479,4.457,1.809,1.686,0.000109173,0.000102173
1.52E+18,17.2917,0.485366,-0.744879,-0.0534259,6.25093,-142.241,-46.982,555.868,0.574008,6.25093,4.76897,1.73968,1.38324,17.6178,0.491784,-0.93964,0.0555618,6.43674,-141.985,-46.7873,555.666,0.682797,6.43674,4.457,1.809,1.686,9.76E-05,0.00238431
1.52E+18,17.3387,0.596096,-0.735058,0.0302872,6.32147,-141.784,-46.4572,555.875,0.660178,6.32147,4.76873,1.73963,1.38327,17.6257,0.476735,-0.936688,0.0511038,6.43346,-141.486,-46.3866,555.666,0.68081,6.43346,4.457,1.809,1.686,0.00129765,0.00246331
1.52E+18,17.3533,0.575364,-0.72923,0.0333174,6.32147,-141.284,-46.0673,555.875,0.665445,6.32147,4.76873,1.73963,1.38327,17.6305,0.466824,-0.926901,0.0472316,6.43899,-141.002,-45.993,555.67,0.679184,6.43899,4.457,1.809,1.686,0.000136757,7.65E-05
1.52E+18,17.3328,0.549446,-0.721881,0.0359795,6.32147,-140.787,-45.6749,555.875,0.670713,6.32147,4.76873,1.73963,1.38327,17.6312,0.453937,-0.913241,0.0455075,6.42568,-140.495,-45.5766,555.676,0.680077,6.42568,4.457,1.809,1.686,9.01E-05,5.82E-05
1.52E+18,17.3051,0.652685,-0.714967,0.12565,6.30016,-140.381,-45.1872,555.876,0.763004,6.30016,4.76878,1.73962,1.38329,17.6272,0.433813,-0.900167,0.0442308,6.40871,-139.997,-45.1732,555.681,0.68141,6.40871,4.457,1.809,1.686,0.00127385,0.00317535
1.52E+18,17.29,0.690931,-0.705602,0.149067,6.30016,-139.931,-44.7449,555.876,0.78907,6.30016,4.76878,1.73962,1.38329,17.6192,0.410052,-0.884695,0.0425895,6.40468,-139.504,-44.7753,555.686,0.682407,6.40468,4.457,1.809,1.686,0.000654371,8.87E-05
1.52E+18,17.2567,0.811316,-0.698336,0.184835,6.28906,-139.54,-44.2423,555.885,0.82748,6.28906,4.76872,1.73958,1.3833,17.6074,0.382553,-0.878885,0.040793,6.39352,-139.007,-44.3772,555.692,0.683244,6.39352,4.457,1.809,1.686,0.000107367,0.00185301
1.52E+18,17.242,0.884943,-0.701881,0.206504,6.28906,-139.119,-43.7729,555.885,0.851811,6.28906,4.76872,1.73958,1.3833,17.5915,0.356807,-0.875162,0.0400191,6.39562,-138.527,-43.9865,555.699,0.685139,6.39562,4.457,1.809,1.686,0.000128668,0.00077501
1.52E+18,17.2088,1.03214,-0.684407,0.246726,6.32767,-138.73,-43.2331,555.901,0.894737,6.32767,4.76863,1.73958,1.38329,17.5727,0.333607,-0.863371,0.0399664,6.39461,-138.023,-43.5721,555.707,0.687793,6.39461,4.457,1.809,1.686,7.61E-05,0.00236876
1.52E+18,17.2779,0.777212,-0.669504,0.101351,6.36659,-138.041,-42.9735,555.9,0.751815,6.36659,4.76859,1.73962,1.38329,17.5517,0.311639,-0.842317,0.0396646,6.38929,-137.545,-43.18,555.717,0.689919,6.38929,4.457,1.809,1.686,0.00011814,0.00346132
1.52E+18,17.3034,0.662068,-0.625669,0.0565985,6.42929,-137.444,-42.6049,555.923,0.709574,6.42929,4.76857,1.73962,1.3833,17.5293,0.287622,-0.815076,0.03858,6.38172,-137.042,-42.7673,555.725,0.691305,6.38172,4.457,1.809,1.686,9.55E-05,0.00262964
1.52E+18,17.2914,0.565522,-0.620102,0.0293023,6.40552,-136.906,-42.2504,555.906,0.685029,6.40552,4.76864,1.73961,1.38338,17.5075,0.26071,-0.791896,0.0376174,6.37614,-136.554,-42.3624,555.726,0.693064,6.37614,4.457,1.809,1.686,0.000105648,0.00220122
1.52E+18,17.3008,0.479681,-0.592708,-0.00424116,6.3987,-136.369,-41.8882,555.92,0.653945,6.3987,4.76856,1.73958,1.38338,17.4863,0.23952,-0.774959,0.0369821,6.37779,-136.08,-41.9671,555.731,0.694887,6.37779,4.457,1.809,1.686,0.000103341,0.00269582
1.52E+18,17.265,0.527537,-0.594839,0.0129848,6.39839,-135.924,-41.4308,555.917,0.673442,6.39839,4.76861,1.73957,1.38345,17.467,0.226208,-0.768044,0.0363974,6.37435,-135.585,-41.5469,555.736,0.696586,6.37435,4.457,1.809,1.686,9.66E-05,0.00392802
1.52E+18,17.2442,0.493779,-0.600165,0.00292555,6.39839,-135.423,-41.0339,555.917,0.665482,6.39839,4.76861,1.73957,1.38345,17.4493,0.214225,-0.769251,0.0360558,6.37442,-135.094,-41.1302,555.74,0.698354,6.37442,4.457,1.809,1.686,0.00154397,0.000745497
1.52E+18,17.2332,0.383992,-0.58822,-0.0321278,6.37185,-134.881,-40.7052,555.929,0.632398,6.37185,4.7686,1.73955,1.38353,17.4319,0.202117,-0.766784,0.0359585,6.37401,-134.618,-40.7278,555.743,0.700258,6.37401,4.457,1.809,1.686,7.47E-05,0.0026505
1.52E+18,17.2193,0.34736,-0.590751,-0.0516791,6.37097,-134.382,-40.3138,555.922,0.614837,6.37097,4.76862,1.73881,1.38459,17.4159,0.191074,-0.757843,0.0357421,6.37143,-134.136,-40.3169,555.747,0.70204,6.37143,4.457,1.809,1.686,0.000105999,0.00403137
1.52E+18,17.2148,0.438795,-0.571512,-0.00114222,6.35528,-133.966,-39.8279,555.929,0.667203,6.35528,4.76862,1.73887,1.38455,17.4006,0.180526,-0.742105,0.0352064,6.37002,-133.666,-39.9173,555.751,0.703325,6.37002,4.457,1.809,1.686,0.000213719,0.00175978
1.52E+18,17.1911,0.339824,-0.57402,-0.0274883,6.3616,-133.425,-39.4822,555.915,0.642736,6.3616,4.76865,1.73885,1.38466,17.3862,0.174269,-0.724566,0.0351188,6.37151,-133.174,-39.4924,555.758,0.705107,6.37151,4.457,1.809,1.686,0.00011208,0.00291233
1.52E+18,17.1895,0.341354,-0.571247,-0.0164658,6.37941,-132.939,-39.0531,555.907,0.655504,6.37941,4.76861,1.73881,1.38471,17.3744,0.168372,-0.71062,0.0352813,6.36977,-132.691,-39.075,555.761,0.706998,6.36977,4.457,1.809,1.686,0.000116604,0.00390732
1.52E+18,17.1882,0.412714,-0.556252,0.0157688,6.37546,-132.509,-38.57,555.9,0.689858,6.37546,4.76861,1.73873,1.3848,17.3636,0.152571,-0.682579,0.0343651,6.37479,-132.214,-38.6655,555.765,0.708156,6.37479,4.457,1.809,1.686,9.24E-05,0.00319861
1.52E+18,17.1879,0.497029,-0.522657,0.0602814,6.34854,-132.104,-38.0786,555.907,0.73693,6.34854,4.76865,1.73873,1.38484,17.3553,0.129369,-0.650462,0.0332098,6.38205,-131.747,-38.2623,555.77,0.70953,6.38205,4.457,1.809,1.686,0.000828705,0.00338379
1.52E+18,17.2042,0.356366,-0.496655,-0.00877802,6.42007,-131.497,-37.7585,555.907,0.668638,6.42007,4.76842,1.73867,1.38479,17.351,0.143747,-0.626991,0.0338383,6.39396,-131.254,-37.8333,555.768,0.711101,6.39396,4.457,1.809,1.686,0.000227798,0.00305882
1.52E+18,17.2228,0.294292,-0.475868,-0.00878121,6.44557,-130.958,-37.3844,555.94,0.669509,6.44557,4.76819,1.73863,1.38464,17.3517,0.153794,-0.642399,0.0337759,6.38681,-130.776,-37.4141,555.767,0.711951,6.38681,4.457,1.809,1.686,0.000345757,0.00310967
1.52E+18,17.2494,0.440482,-0.507906,0.0953625,6.48331,-130.556,-36.833,555.957,0.775123,6.48331,4.76807,1.73855,1.38463,17.3551,0.150875,-0.692944,0.0336536,6.38135,-130.298,-36.9938,555.766,0.713188,6.38135,4.457,1.809,1.686,8.81E-05,0.00226794
1.52E+18,17.259,0.500592,-0.591487,0.112508,6.47498,-130.096,-36.3851,555.974,0.791821,6.47498,4.76803,1.73854,1.38466,17.3618,0.173387,-0.789531,0.0358545,6.38018,-129.814,-36.5777,555.773,0.714922,6.38018,4.457,1.809,1.686,0.000136725,0.00452969
1.52E+18,17.2942,0.516433,-0.675694,0.119937,6.47496,-129.609,-35.9593,555.981,0.799762,6.47496,4.76803,1.73853,1.38463,17.371,0.179189,-0.88246,0.0370979,6.37743,-129.341,-36.1752,555.772,0.716801,6.37743,4.457,1.809,1.686,0.000125926,0.00349226
1.52E+18,17.2615,0.618181,-0.719143,0.170294,6.43539,-129.241,-35.4453,555.98,0.853695,6.43539,4.76806,1.73851,1.38462,17.3812,0.141707,-0.918305,0.0345796,6.38423,-128.85,-35.7407,555.777,0.717913,6.38423,4.457,1.809,1.686,0.000470138,0.0052221
1.52E+18,17.2778,0.684839,-0.6875,0.176474,6.41939,-128.83,-34.9612,555.987,0.86252,6.41939,4.76806,1.7385,1.38455,17.3924,0.124683,-0.888445,0.0327742,6.39442,-128.39,-35.3235,555.782,0.718734,6.39442,4.457,1.809,1.686,8.52E-05,0.00214541
1.52E+18,17.2916,0.568709,-0.637021,0.0922296,6.40988,-128.258,-34.6234,556.006,0.778999,6.40988,4.76714,1.73839,1.38362,17.4043,0.136332,-0.854619,0.033553,6.40047,-127.9,-34.8887,555.785,0.720155,6.40047,4.457,1.809,1.686,0.000106979,0.00172697
1.52E+18,17.3381,0.364947,-0.63123,-0.0241522,6.40796,-127.615,-34.3496,556.016,0.662848,6.40796,4.76666,1.73832,1.38305,17.4162,0.151537,-0.85885,0.03537,6.40146,-127.422,-34.4684,555.788,0.722153,6.40146,4.457,1.809,1.686,8.51E-05,0.00214624
1.52E+18,17.3496,0.34901,-0.676718,-0.0422648,6.37698,-127.129,-33.9608,556.033,0.645037,6.37698,4.76657,1.73829,1.38282,17.4271,0.161605,-0.923276,0.0367934,6.40136,-126.952,-34.0603,555.787,0.723936,6.40136,4.457,1.809,1.686,9.19E-05,0.00300859
1.52E+18,17.3326,0.212819,-0.767218,-0.0998701,6.35658,-126.57,-33.6491,556.034,0.58854,6.35658,4.76644,1.73827,1.38267,17.4354,0.163193,-1.00773,0.0376108,6.40772,-126.46,-33.6255,555.793,0.725974,6.40772,4.457,1.809,1.686,0.000132457,0.0035319
1.52E+18,17.3624,0.165521,-0.833746,-0.109181,6.38781,-126.053,-33.258,556.034,0.580379,6.38781,4.76649,1.73818,1.38285,17.439,0.17339,-1.0701,0.0390648,6.40803,-126,-33.2057,555.797,0.728655,6.40803,4.457,1.809,1.686,0.000108887,0.00285152
1.52E+18,17.3529,0.121376,-0.850781,-0.125082,6.41042,-125.538,-32.8679,556.029,0.565455,6.41042,4.76661,1.73819,1.38297,17.438,0.187447,-1.0722,0.0409082,6.40101,-125.515,-32.7648,555.806,0.731478,6.40101,4.457,1.809,1.686,8.43E-05,0.0016149
1.52E+18,17.3534,0.0954123,-0.801051,-0.13466,6.41398,-125.04,-32.4636,556.032,0.557028,6.41398,4.76667,1.73808,1.38317,17.4331,0.198573,-1.01726,0.0432184,6.39766,-125.045,-32.3356,555.815,0.734874,6.39766,4.457,1.809,1.686,0.000118651,0.00202948
1.52E+18,17.3604,0.20477,-0.727113,-0.0641958,6.4027,-124.62,-31.9506,556.045,0.628511,6.4027,4.76614,1.73754,1.38384,17.4253,0.213875,-0.950079,0.0457645,6.40427,-124.578,-31.9047,555.822,0.738361,6.40427,4.457,1.809,1.686,0.000194156,0.00245628
1.52E+18,17.3497,0.414942,-0.695452,0.0463699,6.33638,-124.278,-31.3721,556.059,0.73995,6.33638,4.76648,1.7376,1.38392,17.4174,0.235455,-0.926913,0.0490099,6.40679,-124.113,-31.4698,555.827,0.742447,6.40679,4.457,1.809,1.686,8.48E-05,0.00266697
1.52E+18,17.3402,0.445459,-0.698041,0.0502248,6.33773,-123.813,-30.9394,556.07,0.744009,6.33773,4.76649,1.73755,1.38401,17.41,0.265279,-0.93731,0.0540888,6.41965,-123.646,-31.0364,555.831,0.747736,6.41965,4.457,1.809,1.686,9.08E-05,0.00269648
1.52E+18,17.3302,0.589598,-0.718967,0.130356,6.34155,-123.423,-30.4145,556.06,0.824581,6.34155,4.76678,1.73761,1.384,17.4012,0.292788,-0.943197,0.0581998,6.4194,-123.18,-30.6006,555.837,0.752279,6.4194,4.457,1.809,1.686,8.87E-05,0.00252396
1.52E+18,17.3169,0.676233,-0.72221,0.159965,6.31924,-123.02,-29.9376,556.056,0.855253,6.31924,4.76687,1.73762,1.38406,17.3917,0.311154,-0.935399,0.0609105,6.41759,-122.73,-30.1738,555.845,0.756034,6.41759,4.457,1.809,1.686,9.35E-05,0.00288906
1.52E+18,17.2716,0.830406,-0.710484,0.219975,6.32151,-122.664,-29.4007,556.053,0.916822,6.32151,4.76695,1.73762,1.38403,17.3812,0.326369,-0.918009,0.0644939,6.4063,-122.258,-29.7209,555.85,0.761142,6.4063,4.457,1.809,1.686,0.000113865,0.00236634
1.52E+18,17.2592,0.855824,-0.68434,0.20629,6.35753,-122.211,-28.9407,556.061,0.905003,6.35753,4.76698,1.73761,1.38394,17.3713,0.335356,-0.899035,0.0680085,6.40142,-121.791,-29.2716,555.851,0.766481,6.40142,4.457,1.809,1.686,0.000113084,0.0027342
1.52E+18,17.266,0.820188,-0.70449,0.177711,6.35018,-121.72,-28.5336,556.039,0.878137,6.35018,4.76707,1.73766,1.38395,17.364,0.347433,-0.894337,0.0706925,6.4094,-121.342,-28.8359,555.854,0.770869,6.4094,4.457,1.809,1.686,9.06E-05,0.00243253
1.52E+18,17.2401,0.884003,-0.716097,0.182607,6.32442,-121.308,-28.0711,556.054,0.88422,6.32442,4.76711,1.73763,1.38394,17.3611,0.371619,-0.916242,0.073649,6.4183,-120.885,-28.3887,555.86,0.775049,6.4183,4.457,1.809,1.686,0.000116677,0.00298897
1.52E+18,17.2339,0.908578,-0.746724,0.178002,6.28791,-120.874,-27.6368,556.041,0.880963,6.28791,4.76736,1.73768,1.38395,17.3622,0.392939,-0.930292,0.0764034,6.42254,-120.443,-27.9515,555.864,0.779176,6.42254,4.457,1.809,1.686,0.000107221,0.00302371
1.52E+18,17.2135,0.864972,-0.762992,0.144078,6.26937,-120.394,-27.2313,556.033,0.849214,6.26937,4.76748,1.73767,1.38402,17.3663,0.406467,-0.93317,0.0787024,6.42344,-119.98,-27.4857,555.87,0.783661,6.42344,4.457,1.809,1.686,0.000109818,0.00281708
1.52E+18,17.2796,0.715368,-0.759488,0.076705,6.33412,-119.79,-26.8678,556.039,0.783748,6.33412,4.76744,1.73764,1.38399,17.3741,0.427925,-0.926272,0.0816044,6.42533,-119.532,-27.0291,555.877,0.788459,6.42533,4.457,1.809,1.686,0.000142208,0.00166014
1.52E+18,17.3302,0.674078,-0.71816,0.0524762,6.37229,-119.28,-26.4471,556.049,0.761107,6.37229,4.76742,1.73763,1.38403,17.3835,0.455313,-0.889402,0.0843689,6.42635,-119.097,-26.5829,555.881,0.792741,6.42635,4.457,1.809,1.686,8.23E-05,0.00235299
1.52E+18,17.3247,0.67305,-0.634259,0.0551891,6.37419,-118.813,-26.0121,556.057,0.765341,6.37419,4.76745,1.73765,1.38404,17.3939,0.488128,-0.809221,0.0874646,6.42961,-118.641,-26.1121,555.884,0.797201,6.42961,4.457,1.809,1.686,0.000213847,0.00256783
1.52E+18,17.3133,0.804359,-0.6128,0.109934,6.35873,-118.451,-25.4938,556.048,0.821264,6.35873,4.76745,1.73764,1.38417,17.4059,0.522087,-0.778266,0.090682,6.43256,-118.197,-25.6524,555.887,0.80153,6.43256,4.457,1.809,1.686,0.000134282,0.00175624
1.52E+18,17.3359,0.825413,-0.63037,0.0998899,6.38307,-117.993,-25.0356,556.055,0.81258,6.38307,4.76751,1.73766,1.38407,17.4183,0.555147,-0.799454,0.0936053,6.43555,-117.754,-25.1917,555.891,0.80587,6.43555,4.457,1.809,1.686,0.000119657,0.00284639
1.52E+18,17.4159,0.854317,-0.647113,0.116607,6.37209,-117.555,-24.5827,556.071,0.830648,6.37209,4.76746,1.73767,1.38386,17.4301,0.584865,-0.840349,0.0961043,6.44064,-117.367,-24.7831,555.885,0.809798,6.44064,4.457,1.809,1.686,0.000218199,0.00314282
1.52E+18,17.3537,0.932616,-0.727286,0.146326,6.37559,-117.158,-24.0814,556.078,0.862666,6.37559,4.76745,1.73767,1.38377,17.441,0.612681,-0.91518,0.09838,6.44713,-116.881,-24.2701,555.896,0.814537,6.44713,4.457,1.809,1.686,0.000103283,0.00258522
1.52E+18,17.3998,1.02031,-0.790376,0.185143,6.35667,-116.775,-23.588,556.063,0.903226,6.35667,4.76746,1.73766,1.38385,17.4487,0.648163,-0.958819,0.100852,6.44825,-116.492,-23.8401,555.902,0.818838,6.44825,4.457,1.809,1.686,0.000106268,0.00293739
1.52E+18,17.3695,1.12341,-0.769813,0.216535,6.32202,-116.401,-23.0994,556.066,0.935505,6.32202,4.76751,1.73767,1.38389,17.4526,0.700128,-0.929189,0.104303,6.45522,-116.059,-23.3674,555.915,0.823147,6.45522,4.457,1.809,1.686,0.000111461,0.00194072
1.52E+18,17.3371,1.03123,-0.696247,0.159792,6.35416,-115.85,-22.7149,556.074,0.879577,6.35416,4.76749,1.73761,1.38395,17.454,0.752413,-0.862194,0.107769,6.46066,-115.578,-22.8528,555.914,0.827299,6.46066,4.457,1.809,1.686,0.000105948,0.0028553
1.52E+18,17.3718,1.09072,-0.65739,0.155014,6.31572,-115.445,-22.2529,556.078,0.875746,6.31572,4.76764,1.73763,1.38396,17.4553,0.795508,-0.827133,0.110624,6.4638,-115.186,-22.4256,555.916,0.831035,6.4638,4.457,1.809,1.686,0.000102164,0.00359493
1.52E+18,17.3794,1.07462,-0.672772,0.116388,6.32754,-114.971,-21.8168,556.061,0.838754,6.32754,4.76785,1.73765,1.38398,17.4573,0.836621,-0.820758,0.113122,6.47194,-114.755,-21.9492,555.919,0.835159,6.47194,4.457,1.809,1.686,8.19E-05,0.00300723
1.52E+18,17.3773,1.09903,-0.672627,0.127096,6.33897,-114.536,-21.3484,556.058,0.851417,6.33897,4.76784,1.73764,1.38395,17.4581,0.874554,-0.814587,0.115158,6.47859,-114.326,-21.4683,555.922,0.839159,6.47859,4.457,1.809,1.686,0.000123931,0.00258857
1.52E+18,17.3735,1.12621,-0.669561,0.133723,6.35026,-114.108,-20.8731,556.071,0.860381,6.35026,4.76789,1.73763,1.38395,17.4591,0.907287,-0.820912,0.116945,6.50057,-113.897,-20.9855,555.925,0.843306,6.50057,4.457,1.809,1.686,0.000107422,0.00288736
1.52E+18,17.3628,1.17567,-0.712891,0.128413,6.35836,-113.709,-20.3761,556.048,0.858118,6.35836,4.76783,1.73759,1.384,17.4624,0.921284,-0.845003,0.117466,6.49768,-113.464,-20.5041,555.923,0.846924,6.49768,4.457,1.809,1.686,7.94E-05,0.00229477
1.52E+18,17.3823,1.11811,-0.753058,0.0728023,6.39229,-113.215,-19.9359,556.055,0.805456,6.39229,4.76794,1.73759,1.38404,17.4652,0.941388,-0.891311,0.118518,6.49366,-113.034,-20.0167,555.921,0.851036,6.49366,4.457,1.809,1.686,0.0001274,0.00321088
1.52E+18,17.3644,1.13421,-0.786672,0.0706405,6.3748,-112.8,-19.4652,556.064,0.80624,6.3748,4.768,1.73759,1.38405,17.4657,0.969022,-0.92938,0.119032,6.49591,-112.612,-19.5246,555.926,0.854597,6.49591,4.457,1.809,1.686,0.000119056,0.00187606
1.52E+18,17.3583,1.00413,-0.806322,-0.000198226,6.35765,-112.275,-19.0943,556.074,0.73808,6.35765,4.76804,1.73761,1.38404,17.4644,0.995452,-0.942867,0.119833,6.50347,-112.189,-19.0343,555.936,0.858146,6.50347,4.457,1.809,1.686,0.000105445,0.00358722
1.52E+18,17.3363,1.00839,-0.761592,-0.00230728,6.33996,-111.854,-18.6322,556.102,0.738819,6.33996,4.76799,1.7376,1.38408,17.4626,1.02006,-0.918233,0.120769,6.50925,-111.767,-18.544,555.944,0.861859,6.50925,4.457,1.809,1.686,0.00151362,0.00294893
1.52E+18,17.3526,1.10587,-0.694633,0.0351128,6.39888,-111.481,-18.0632,556.103,0.779923,6.39888,4.76787,1.73761,1.38403,17.4632,1.02659,-0.854348,0.119005,6.5137,-111.344,-18.0527,555.944,0.863616,6.5137,4.457,1.809,1.686,0.000155881,0.00273054
1.52E+18,17.3372,1.16791,-0.646804,0.0516925,6.3858,-111.117,-17.5314,556.097,0.800834,6.3858,4.7679,1.73762,1.38407,17.4641,1.02703,-0.802171,0.117826,6.51911,-110.927,-17.5544,555.944,0.866628,6.51911,4.457,1.809,1.686,9.63E-05,0.00286957
1.52E+18,17.349,1.12768,-0.644229,0.0498234,6.4111,-110.664,-17.0587,556.13,0.803125,6.4111,4.76783,1.73726,1.38368,17.4652,1.03222,-0.826702,0.116844,6.517,-110.512,-17.0558,555.948,0.86986,6.517,4.457,1.809,1.686,0.000124683,0.00399749
1.52E+18,17.3517,1.23217,-0.706507,0.103086,6.42271,-110.321,-16.4828,556.125,0.860738,6.42271,4.76771,1.73703,1.38345,17.4672,1.0343,-0.881072,0.116189,6.51331,-110.099,-16.5532,555.955,0.873682,6.51331,4.457,1.809,1.686,0.000152887,0.00558225
1.52E+18,17.3608,1.40271,-0.74808,0.172036,6.45685,-110.017,-15.8566,556.115,0.933741,6.45685,4.76763,1.73676,1.3833,17.4681,1.03346,-0.913904,0.116112,6.50184,-109.683,-16.0551,555.96,0.877725,6.50184,4.457,1.809,1.686,0.000110328,0.00219776
1.52E+18,17.3671,1.41501,-0.747911,0.165104,6.48462,-109.603,-15.3485,556.116,0.930474,6.48462,4.76794,1.73676,1.38339,17.4689,1.03675,-0.910955,0.114825,6.51884,-109.265,-15.5559,555.964,0.880089,6.51884,4.457,1.809,1.686,9.19E-05,0.00254296
1.52E+18,17.393,1.38552,-0.717438,0.153509,6.53146,-109.152,-14.8532,556.127,0.922789,6.53146,4.76805,1.73676,1.38347,17.4718,1.03848,-0.886543,0.112936,6.52426,-108.852,-15.0532,555.968,0.882054,6.52426,4.457,1.809,1.686,0.000117588,0.00255916
1.52E+18,17.3803,1.39567,-0.699527,0.155891,6.53404,-108.75,-14.3399,556.122,0.929348,6.53404,4.7679,1.73676,1.38348,17.4765,1.04135,-0.8586,0.113153,6.52635,-108.432,-14.5316,555.972,0.886385,6.52635,4.457,1.809,1.686,9.93E-05,0.00258106
1.52E+18,17.4376,1.23753,-0.689889,0.0743334,6.53601,-108.213,-13.9277,556.127,0.851927,6.53601,4.76746,1.73676,1.38354,17.4846,1.04161,-0.846915,0.112881,6.52462,-108.041,-14.0398,555.976,0.890218,6.52462,4.457,1.809,1.686,0.001192,0.00296309
1.52E+18,17.4479,1.20744,-0.686307,0.0714162,6.52771,-107.797,-13.4337,556.133,0.853795,6.52771,4.76747,1.73677,1.38353,17.4961,1.02867,-0.845199,0.11078,6.52119,-107.635,-13.5319,555.979,0.892889,6.52119,4.457,1.809,1.686,0.000179424,0.0025434
1.52E+18,17.4335,1.23967,-0.673352,0.0877563,6.48586,-107.452,-12.9071,556.151,0.875313,6.48586,4.76764,1.73681,1.38351,17.5097,1.00337,-0.848542,0.108364,6.52071,-107.229,-13.0256,555.981,0.895651,6.52071,4.457,1.809,1.686,0.000131323,0.00263905
1.52E+18,17.4265,1.25434,-0.673264,0.120068,6.45694,-107.092,-12.3854,556.157,0.912836,6.45694,4.7676,1.7368,1.38356,17.5255,0.977457,-0.851142,0.105979,6.52766,-106.825,-12.5151,555.986,0.898486,6.52766,4.457,1.809,1.686,0.000100484,0.00297533
1.52E+18,17.4043,1.17938,-0.673957,0.0961519,6.42627,-106.668,-11.9262,556.166,0.893956,6.42627,4.76752,1.73682,1.38356,17.5425,0.955764,-0.853549,0.10394,6.53179,-106.41,-11.9892,555.991,0.901487,6.53179,4.457,1.809,1.686,0.000260358,0.00281386
1.52E+18,17.4142,1.11684,-0.664434,0.068413,6.38948,-106.254,-11.4644,556.182,0.870885,6.38948,4.76761,1.7368,1.38363,17.5599,0.93637,-0.853579,0.102399,6.5331,-106.022,-11.4911,555.995,0.904611,6.5331,4.457,1.809,1.686,0.000171057,0.00344522
1.52E+18,17.441,1.06083,-0.664916,0.0424362,6.41914,-105.822,-10.969,556.182,0.849674,6.41914,4.76756,1.73691,1.38357,17.5775,0.917247,-0.849348,0.10128,6.53644,-105.623,-10.9756,555.999,0.90825,6.53644,4.457,1.809,1.686,0.000123598,0.00229886
1.52E+18,17.4464,0.987507,-0.667667,0.0364283,6.4114,-105.392,-10.4995,556.182,0.848171,6.4114,4.76762,1.7369,1.38359,17.5943,0.896857,-0.847219,0.0999417,6.53159,-105.223,-10.4605,556.002,0.911421,6.53159,4.457,1.809,1.686,0.000109887,0.0021885
1.52E+18,17.4599,1.04351,-0.654041,0.0754777,6.43185,-105.047,-9.93571,556.194,0.891513,6.43185,4.76751,1.73687,1.38329,17.6085,0.88016,-0.844753,0.0987028,6.53118,-104.825,-9.94564,556.005,0.914468,6.53118,4.457,1.809,1.686,9.73E-05,0.00239238
1.52E+18,17.4471,1.0952,-0.673558,0.124472,6.40388,-104.716,-9.39505,556.184,0.944687,6.40388,4.76755,1.73689,1.38345,17.62,0.868338,-0.851573,0.0974154,6.52536,-104.431,-9.42897,556.009,0.917369,6.52536,4.457,1.809,1.686,0.000110505,0.00236393
1.52E+18,17.4329,0.815796,-0.670993,-0.00124424,6.34861,-104.145,-9.0752,556.205,0.823194,6.34861,4.7669,1.73682,1.38303,17.6289,0.852868,-0.859292,0.0957631,6.51908,-104.038,-8.912,556.012,0.919951,6.51908,4.457,1.809,1.686,0.000101827,0.00241976
1.52E+18,17.4211,0.877609,-0.68264,0.0316335,6.34701,-103.823,-8.51864,556.199,0.860325,6.34701,4.76726,1.73687,1.38336,17.6341,0.839863,-0.862695,0.0944613,6.50601,-103.651,-8.39262,556.016,0.922904,6.50601,4.457,1.809,1.686,8.38E-05,0.00236055
1.52E+18,17.3867,1.0788,-0.681622,0.143871,6.33831,-103.606,-7.8763,556.195,0.976357,6.33831,4.76763,1.73689,1.38363,17.6356,0.832547,-0.857591,0.0935849,6.4961,-103.255,-7.86329,556.021,0.925817,6.4961,4.457,1.809,1.686,0.000105695,0.00229282
1.52E+18,17.3954,1.22844,-0.66824,0.194645,6.37203,-103.327,-7.2645,556.177,1.03028,6.37203,4.76779,1.73685,1.38388,17.6332,0.837366,-0.824086,0.09357,6.48888,-102.877,-7.35488,556.025,0.928864,6.48888,4.457,1.809,1.686,0.000276018,0.00394165
1.52E+18,17.4084,1.15817,-0.657407,0.164156,6.41407,-102.887,-6.77664,556.157,1.00353,6.41407,4.7678,1.73683,1.38401,17.6298,0.826547,-0.790193,0.0924759,6.48378,-102.492,-6.83745,556.027,0.931442,6.48378,4.457,1.809,1.686,8.83E-05,0.00255862
1.52E+18,17.4318,1.03497,-0.659085,0.109446,6.44582,-102.411,-6.30536,556.162,0.95317,6.44582,4.76763,1.73682,1.38398,17.6263,0.805313,-0.796832,0.0910622,6.47921,-102.11,-6.3171,556.026,0.934395,6.47921,4.457,1.809,1.686,0.000199489,0.00314864
1.52E+18,17.4331,0.927902,-0.673798,0.0498267,6.43388,-101.954,-5.84682,556.184,0.897098,6.43388,4.76752,1.73681,1.38392,17.6212,0.797978,-0.832026,0.0909348,6.47477,-101.731,-5.79693,556.025,0.937895,6.47477,4.457,1.809,1.686,7.33E-05,0.00227856
1.52E+18,17.4181,0.907483,-0.728755,0.0317442,6.41772,-101.575,-5.33671,556.193,0.882924,6.41772,4.76751,1.7368,1.3839,17.6151,0.77844,-0.89459,0.0902395,6.46767,-101.347,-5.27847,556.027,0.941239,6.46767,4.457,1.809,1.686,9.09E-05,0.00273206
1.52E+18,17.4128,1.09922,-0.781054,0.122162,6.45727,-101.363,-4.66628,556.183,0.978415,6.45727,4.7675,1.73677,1.38394,17.6073,0.755022,-0.934029,0.0887622,6.46745,-100.975,-4.74844,556.034,0.944872,6.46745,4.457,1.809,1.686,0.000166042,0.00391587
1.52E+18,17.4195,1.13032,-0.762658,0.140437,6.48928,-101.015,-4.10144,556.168,1.00077,6.48928,4.76741,1.73671,1.384,17.5982,0.743789,-0.897197,0.0881286,6.46782,-100.605,-4.22126,556.037,0.948234,6.46782,4.457,1.809,1.686,8.91E-05,0.00265225
1.52E+18,17.4121,1.09564,-0.711114,0.128903,6.47659,-100.632,-3.58485,556.166,0.993321,6.47659,4.7674,1.73672,1.38398,17.5882,0.72344,-0.844687,0.0873973,6.46498,-100.234,-3.69633,556.037,0.951497,6.46498,4.457,1.809,1.686,8.41E-05,0.00387295
1.52E+18,17.3983,1.10071,-0.678563,0.124848,6.45909,-100.279,-3.05321,556.164,0.992789,6.45909,4.76743,1.73673,1.38372,17.5797,0.709909,-0.81654,0.0873952,6.46553,-99.8622,-3.17199,556.033,0.954971,6.46553,4.457,1.809,1.686,0.000103722,0.00267439
1.52E+18,17.3979,0.953337,-0.69893,0.0739771,6.44198,-99.8019,-2.60965,556.165,0.945579,6.44198,4.76743,1.73675,1.38373,17.5732,0.694044,-0.838126,0.0873175,6.47206,-99.4894,-2.64704,556.03,0.958601,6.47206,4.457,1.809,1.686,0.000101499,0.0022582
1.52E+18,17.3757,1.03012,-0.743684,0.128336,6.42812,-99.5342,-2.02098,556.184,1.00523,6.42812,4.76751,1.73673,1.38391,17.5681,0.657264,-0.900602,0.0853591,6.46059,-99.1232,-2.11604,556.033,0.962045,6.46059,4.457,1.809,1.686,7.96E-05,0.00285181
1.52E+18,17.3586,1.13617,-0.756007,0.17774,6.42871,-99.2716,-1.42245,556.176,1.0587,6.42871,4.7675,1.7367,1.38411,17.5604,0.647015,-0.902687,0.0853358,6.45582,-98.7648,-1.5821,556.038,0.966078,6.45582,4.457,1.809,1.686,0.000356688,0.00236245
1.52E+18,17.3927,1.05382,-0.729593,0.150631,6.48848,-98.8225,-0.91176,556.169,1.03478,6.48848,4.76772,1.73696,1.38414,17.5525,0.646807,-0.865028,0.0859076,6.4531,-98.4057,-1.05013,556.04,0.969762,6.4531,4.457,1.809,1.686,9.27E-05,0.00281404
1.52E+18,17.4091,0.894966,-0.676222,0.0669895,6.47601,-98.3212,-0.46781,556.186,0.953728,6.47601,4.76884,1.73639,1.38348,17.5459,0.656221,-0.826207,0.0874338,6.45515,-98.0487,-0.517669,556.04,0.973807,6.45515,4.457,1.809,1.686,9.24E-05,0.0029019
1.52E+18,17.4281,0.97695,-0.667046,0.0900604,6.52229,-98.001,0.124144,556.181,0.979021,6.52229,4.76885,1.73635,1.38355,17.5424,0.668926,-0.81559,0.0892206,6.45247,-97.6885,0.0136753,556.039,0.977801,6.45247,4.457,1.809,1.686,9.15E-05,0.002809
1.52E+18,17.4269,0.999197,-0.686546,0.103192,6.52869,-97.6469,0.6729,556.191,0.994681,6.52869,4.7689,1.7364,1.38369,17.5429,0.680484,-0.844131,0.090586,6.46001,-97.3245,0.557681,556.041,0.981766,6.46001,4.457,1.809,1.686,0.000124102,0.00182822
1.52E+18,17.4478,0.926546,-0.735724,0.0811578,6.5103,-97.2256,1.16512,556.189,0.975551,6.5103,4.76894,1.73637,1.38364,17.5452,0.689001,-0.886579,0.0911646,6.45717,-96.9778,1.08765,556.043,0.985332,6.45717,4.457,1.809,1.686,0.000104574,0.00177563
1.52E+18,17.4535,0.907145,-0.721688,0.0701231,6.49835,-96.8487,1.68653,556.216,0.967287,6.49835,4.76891,1.73638,1.38375,17.5477,0.703895,-0.89579,0.0928386,6.45385,-96.6294,1.62817,556.046,0.989782,6.45385,4.457,1.809,1.686,0.000124888,0.00291162
1.52E+18,17.4528,0.929802,-0.697666,0.0805577,6.4843,-96.5126,2.23075,556.232,0.980568,6.4843,4.7689,1.73635,1.38384,17.5507,0.717491,-0.884761,0.0947674,6.45773,-96.2837,2.16985,556.048,0.994533,6.45773,4.457,1.809,1.686,0.000131216,0.00302435
1.52E+18,17.4535,0.91079,-0.67998,0.0622714,6.45907,-96.1436,2.74905,556.238,0.965012,6.45907,4.76893,1.73631,1.38396,17.5542,0.732396,-0.871417,0.0972401,6.46285,-95.9395,2.7117,556.049,0.999703,6.46285,4.457,1.809,1.686,8.48E-05,0.00256982
1.52E+18,17.4535,0.89022,-0.665263,0.0437105,6.44339,-95.775,3.26772,556.247,0.94919,6.44339,4.76891,1.73629,1.38405,17.5583,0.746505,-0.8641,0.0994543,6.46535,-95.5955,3.25523,556.05,1.00464,6.46535,4.457,1.809,1.686,8.81E-05,0.00240185
1.52E+18,17.4618,0.866161,-0.673851,0.0372598,6.44115,-95.4044,3.79272,556.247,0.945708,6.44115,4.76905,1.73629,1.38409,17.5631,0.758379,-0.870295,0.101267,6.4691,-95.2554,3.80011,556.052,1.00944,6.4691,4.457,1.809,1.686,9.07E-05,0.00426062
1.52E+18,17.4677,0.863801,-0.679036,0.0404067,6.44001,-95.0543,4.33194,556.253,0.951927,6.44001,4.76896,1.73627,1.3841,17.5672,0.77146,-0.879277,0.102832,6.47284,-94.9185,4.34785,556.054,1.01409,6.47284,4.457,1.809,1.686,8.62E-05,0.00245902
1.52E+18,17.4543,1.01834,-0.689015,0.115525,6.44241,-94.8326,4.96445,556.252,1.03005,6.44241,4.76887,1.73629,1.38405,17.5704,0.787896,-0.889444,0.104658,6.47145,-94.5771,4.90976,556.056,1.01895,6.47145,4.457,1.809,1.686,0.000125727,0.00250955
1.52E+18,17.4603,1.08581,-0.701188,0.134012,6.42608,-94.5442,5.53642,556.251,1.05134,6.42608,4.76888,1.73628,1.38406,17.5722,0.805967,-0.901345,0.106759,6.47348,-94.2519,5.44919,556.056,1.02387,6.47348,4.457,1.809,1.686,0.000127924,0.00263154
1.52E+18,17.462,1.06174,-0.691533,0.12892,6.42491,-94.178,6.06267,556.262,1.04897,6.42491,4.7689,1.73627,1.38409,17.573,0.824848,-0.900034,0.108534,6.47712,-93.9199,6.0011,556.058,1.02837,6.47712,4.457,1.809,1.686,0.000116948,0.00521072
1.52E+18,17.49,1.0033,-0.696838,0.114173,6.46597,-93.7687,6.59028,556.257,1.037,6.46597,4.76888,1.73626,1.3841,17.5722,0.84613,-0.896009,0.110349,6.48151,-93.5915,6.55478,556.061,1.03295,6.48151,4.457,1.809,1.686,0.000155324,0.00191349
1.52E+18,17.494,1.09294,-0.681953,0.145716,6.477,-93.4948,7.19014,556.257,1.07138,6.477,4.76884,1.73625,1.38406,17.5714,0.866339,-0.882387,0.111629,6.48031,-93.2651,7.10946,556.061,1.03704,6.48031,4.457,1.809,1.686,9.34E-05,0.00271007
1.52E+18,17.4753,1.12503,-0.662525,0.167772,6.44196,-93.1924,7.74009,556.263,1.09637,6.44196,4.76898,1.73626,1.38403,17.5704,0.886471,-0.869782,0.113257,6.48399,-92.9421,7.66666,556.061,1.04157,6.48399,4.457,1.809,1.686,0.000108733,0.00255295
1.52E+18,17.4697,1.16086,-0.65361,0.173521,6.43624,-92.8859,8.3041,556.262,1.10506,6.43624,4.76897,1.73624,1.38407,17.5691,0.905988,-0.860403,0.114873,6.48614,-92.6197,8.225,556.06,1.04611,6.48614,4.457,1.809,1.686,0.000100613,0.00259535
1.52E+18,17.4525,1.20535,-0.652754,0.190843,6.41572,-92.5972,8.86631,556.252,1.1255,6.41572,4.76899,1.73624,1.38406,17.5675,0.921179,-0.851274,0.115826,6.48081,-92.2981,8.78339,556.059,1.05015,6.48081,4.457,1.809,1.686,8.26E-05,0.00262693
1.52E+18,17.4713,1.23102,-0.642562,0.195585,6.4555,-92.2784,9.44902,556.265,1.13358,6.4555,4.76897,1.73622,1.38407,17.566,0.935623,-0.856185,0.116611,6.47886,-91.9818,9.34354,556.059,1.05429,6.47886,4.457,1.809,1.686,0.000118257,0.00250586
1.52E+18,17.4645,1.15805,-0.65942,0.155592,6.41457,-91.9003,9.95662,556.259,1.09721,6.41457,4.76994,1.73563,1.38341,17.5649,0.944553,-0.864472,0.117443,6.47692,-91.6664,9.90532,556.058,1.05875,6.47692,4.457,1.809,1.686,0.000141008,0.00278946
1.52E+18,17.4455,1.23195,-0.660939,0.170952,6.39995,-91.6509,10.542,556.256,1.11618,6.39995,4.76982,1.73566,1.3835,17.5623,0.952068,-0.865395,0.118284,6.47043,-91.3533,10.4661,556.058,1.06321,6.47043,4.457,1.809,1.686,0.000133221,0.00188999
1.52E+18,17.4529,1.28347,-0.65229,0.185057,6.42955,-91.3696,11.137,556.257,1.13394,6.42955,4.76981,1.73557,1.38342,17.5597,0.962303,-0.859312,0.118928,6.47211,-91.0441,11.0299,556.057,1.06748,6.47211,4.457,1.809,1.686,0.000106748,0.0033163
1.52E+18,17.4463,1.33538,-0.637212,0.197623,6.43411,-91.0927,11.7193,556.264,1.14979,6.43411,4.76976,1.73554,1.3834,17.5566,0.978594,-0.852191,0.119704,6.47469,-90.7359,11.5951,556.057,1.07152,6.47469,4.457,1.809,1.686,0.00011061,0.00286333
1.52E+18,17.4517,1.28606,-0.62272,0.145278,6.42525,-90.7266,12.2522,556.262,1.10067,6.42525,4.76973,1.73556,1.38342,17.5522,0.999484,-0.83336,0.120576,6.47002,-90.4327,12.1618,556.057,1.07556,6.47002,4.457,1.809,1.686,9.52E-05,0.00226014
1.52E+18,17.4833,1.20384,-0.625238,0.103276,6.4515,-90.3182,12.7873,556.259,1.0617,6.4515,4.76951,1.73564,1.38319,17.5481,1.01824,-0.831448,0.121055,6.46692,-90.1274,12.7268,556.057,1.07907,6.46692,4.457,1.809,1.686,0.000541646,0.00224628
1.52E+18,17.4773,1.35199,-0.652271,0.165829,6.47578,-90.1312,13.4302,556.252,1.12793,6.47578,4.76954,1.73562,1.38316,17.5449,1.02947,-0.8538,0.121054,6.46925,-89.8264,13.295,556.057,1.08278,6.46925,4.457,1.809,1.686,0.000118153,0.0025993
1.52E+18,17.4803,1.37557,-0.667589,0.154411,6.47987,-89.8446,14.0134,556.262,1.12042,6.47987,4.76945,1.73567,1.38311,17.5424,1.03338,-0.881458,0.120538,6.46417,-89.5258,13.8634,556.056,1.08623,6.46417,4.457,1.809,1.686,9.40E-05,0.00229371
1.52E+18,17.4595,1.1989,-0.684974,0.0685083,6.39328,-89.4137,14.4696,556.287,1.03877,6.39328,4.76964,1.73577,1.38335,17.5411,1.0312,-0.917718,0.119415,6.46524,-89.2267,14.4354,556.058,1.08944,6.46524,4.457,1.809,1.686,0.000112099,0.00399726
1.52E+18,17.4737,1.17179,-0.720852,0.0382717,6.42776,-89.0959,15.0418,556.284,1.01324,6.42776,4.76953,1.73578,1.38312,17.5408,1.02281,-0.944739,0.118088,6.46584,-88.9325,15.0076,556.063,1.09286,6.46584,4.457,1.809,1.686,8.85E-05,0.00225194
1.52E+18,17.4776,1.10523,-0.713247,0.0133441,6.42776,-88.7504,15.5835,556.284,0.992807,6.42776,4.76953,1.73578,1.38312,17.5408,1.02033,-0.931899,0.116956,6.4589,-88.6425,15.5826,556.066,1.09619,6.4589,4.457,1.809,1.686,0.000101114,7.06E-05
1.52E+18,17.4633,0.964754,-0.698407,-0.0271515,6.38125,-88.3521,16.0661,556.288,0.956403,6.38125,4.76969,1.7358,1.38314,17.542,1.02065,-0.915965,0.115837,6.45758,-88.3528,16.1562,556.068,1.09913,6.45758,4.457,1.809,1.686,9.87E-05,0.00334886
1.52E+18,17.4425,1.27043,-0.670753,0.113212,6.36536,-88.3308,16.7909,556.301,1.10077,6.36536,4.76989,1.73575,1.38364,17.5443,1.01939,-0.909974,0.114848,6.45903,-88.0623,16.7304,556.067,1.10215,6.45903,4.457,1.809,1.686,0.000120753,0.00283998
1.52E+18,17.4217,1.2732,-0.676069,0.111815,6.32787,-88.063,17.3487,556.303,1.10354,6.32787,4.76994,1.73575,1.3837,17.5476,1.01284,-0.917189,0.113879,6.45802,-87.7728,17.3043,556.067,1.10537,6.45802,4.457,1.809,1.686,9.90E-05,0.00322613
1.52E+18,17.4381,1.08962,-0.736652,0.0283855,6.34689,-87.6263,17.8392,556.26,1.02469,6.34689,4.77,1.73573,1.3837,17.5509,0.998831,-0.928469,0.112127,6.44853,-87.4859,17.8785,556.069,1.10824,6.44853,4.457,1.809,1.686,0.000109793,0.00310456
1.52E+18,17.4327,1.13053,-0.738134,0.0600116,6.34858,-87.3951,18.4389,556.259,1.06118,6.34858,4.77006,1.73574,1.38377,17.5529,0.9853,-0.927324,0.11028,6.45106,-87.2053,18.4561,556.072,1.11124,6.45106,4.457,1.809,1.686,0.000132672,0.00285063
1.52E+18,17.3996,1.1367,-0.694978,0.0897161,6.30169,-87.1473,18.9947,556.296,1.09533,6.30169,4.77011,1.73571,1.3838,17.5538,0.977187,-0.918885,0.108978,6.44657,-86.9269,19.0325,556.074,1.11435,6.44657,4.457,1.809,1.686,0.000111225,0.00242576
1.52E+18,17.4326,1.21246,-0.678818,0.119363,6.37584,-86.9249,19.644,556.301,1.12954,6.37584,4.77013,1.73573,1.38381,17.5551,0.966612,-0.91032,0.107609,6.44396,-86.6489,19.6101,556.074,1.1175,6.44396,4.457,1.809,1.686,0.000146027,0.00261699
1.52E+18,17.4093,1.34096,-0.664373,0.187164,6.35847,-86.7764,20.2754,556.296,1.20157,6.35847,4.77016,1.73575,1.38379,17.555,0.956868,-0.89417,0.106075,6.44277,-86.3706,20.1891,556.073,1.12016,6.44277,4.457,1.809,1.686,7.76E-05,0.00213358
1.52E+18,17.4276,1.16571,-0.678494,0.0966545,6.37177,-86.3428,20.7769,556.293,1.11486,6.37177,4.77014,1.73574,1.38381,17.5537,0.953849,-0.901304,0.105388,6.44705,-86.0935,20.7662,556.073,1.12328,6.44705,4.457,1.809,1.686,0.000146791,0.0048436
1.52E+18,17.4244,1.08421,-0.682531,0.036762,6.35764,-86.0019,21.3133,556.309,1.05879,6.35764,4.77001,1.7357,1.38379,17.5523,0.949504,-0.919269,0.104839,6.44535,-85.8173,21.3449,556.073,1.12659,6.44535,4.457,1.809,1.686,0.000123438,0.00285018
1.52E+18,17.4121,1.08056,-0.674972,0.0383012,6.34972,-85.7367,21.8869,556.312,1.06432,6.34972,4.77004,1.73572,1.38374,17.5492,0.940811,-0.915139,0.103641,6.44341,-85.543,21.9244,556.073,1.12938,6.44341,4.457,1.809,1.686,0.000106267,0.00171732
1.52E+18,17.4132,1.00187,-0.670567,0.00761471,6.35838,-85.3982,22.4334,556.33,1.03757,6.35838,4.76999,1.73571,1.38371,17.5451,0.936771,-0.925405,0.102833,6.44668,-85.2717,22.5054,556.074,1.13249,6.44668,4.457,1.809,1.686,0.000137312,0.00409236
1.52E+18,17.4218,0.950799,-0.669497,-0.000959473,6.38422,-85.0852,23.0047,556.325,1.03304,6.38422,4.76993,1.73572,1.38361,17.5405,0.928653,-0.918554,0.102036,6.44746,-85.0027,23.088,556.074,1.13572,6.44746,4.457,1.809,1.686,9.14E-05,0.00322545
1.52E+18,17.4152,0.909177,-0.666434,-0.0116537,6.38075,-84.7883,23.5685,556.308,1.02632,6.38075,4.76996,1.73569,1.38365,17.5353,0.919511,-0.897963,0.101146,6.44572,-84.734,23.6701,556.074,1.13876,6.44572,4.457,1.809,1.686,0.000119502,0.00174133
1.52E+18,17.4059,1.07173,-0.649492,0.0761864,6.37846,-84.6748,24.2353,556.298,1.11829,6.37846,4.76994,1.73566,1.3837,17.5307,0.905594,-0.876952,0.0999718,6.45095,-84.4663,24.252,556.072,1.14166,6.45095,4.457,1.809,1.686,0.000108296,0.00258757
1.52E+18,17.3911,1.13947,-0.638143,0.105893,6.3632,-84.4918,24.8522,556.3,1.15254,6.3632,4.76987,1.73564,1.38373,17.5264,0.885769,-0.871778,0.0986863,6.44933,-84.2026,24.8351,556.069,1.1449,6.44933,4.457,1.809,1.686,9.32E-05,0.00337778
1.52E+18,17.3819,1.13349,-0.638581,0.120533,6.36057,-84.2476,25.4407,556.304,1.17191,6.36057,4.76981,1.73561,1.38377,17.5225,0.862202,-0.879886,0.096847,6.45229,-83.9404,25.4207,556.065,1.1478,6.45229,4.457,1.809,1.686,9.20E-05,0.00181604
1.52E+18,17.3656,1.2024,-0.643567,0.156774,6.36299,-84.0751,26.0634,556.305,1.21301,6.36299,4.76972,1.73558,1.38398,17.5177,0.837029,-0.890602,0.0949588,6.45717,-83.6804,26.0086,556.062,1.15077,6.45717,4.457,1.809,1.686,0.00011543,0.00243189
1.52E+18,17.3519,1.21517,-0.660542,0.166101,6.35742,-83.8537,26.6587,556.287,1.22704,6.35742,4.76949,1.73553,1.38405,17.5115,0.812023,-0.892068,0.0933169,6.45891,-83.4224,26.5945,556.06,1.15383,6.45891,4.457,1.809,1.686,0.000114649,0.00275104
1.52E+18,17.3351,1.18272,-0.653793,0.157592,6.3476,-83.594,27.2314,556.289,1.22311,6.3476,4.76941,1.73551,1.38406,17.5054,0.787155,-0.888917,0.0918197,6.4629,-83.1642,27.1821,556.057,1.15689,6.4629,4.457,1.809,1.686,0.000102152,0.00367235
1.52E+18,17.3374,1.12022,-0.664546,0.141509,6.36197,-83.303,27.8065,556.279,1.21164,6.36197,4.76934,1.73548,1.38409,17.5005,0.760169,-0.892755,0.0899247,6.47115,-82.9078,27.7701,556.053,1.1596,6.47115,4.457,1.809,1.686,0.000516197,0.00283063
1.52E+18,17.373,0.938299,-0.669354,0.0670874,6.39891,-82.8896,28.3532,556.276,1.14155,6.39891,4.76916,1.7355,1.38416,17.4986,0.737808,-0.89987,0.0886123,6.47934,-82.6524,28.3614,556.046,1.16262,6.47934,4.457,1.809,1.686,0.000108088,0.00229904
1.52E+18,17.3327,1.11781,-0.666821,0.151432,6.37577,-82.824,29.0013,556.273,1.22968,6.37577,4.76923,1.73553,1.3842,17.4985,0.726806,-0.901692,0.0881907,6.48437,-82.3999,28.9556,556.041,1.16598,6.48437,4.457,1.809,1.686,0.00136721,0.00291386
1.52E+18,17.3422,1.05419,-0.677299,0.112274,6.38762,-82.5221,29.5741,556.272,1.19415,6.38762,4.76929,1.73551,1.38416,17.5022,0.716306,-0.916046,0.0873266,6.4933,-82.1474,29.5498,556.036,1.16876,6.4933,4.457,1.809,1.686,0.00016249,0.00238944
1.52E+18,17.3713,0.936925,-0.681046,0.0537492,6.42033,-82.165,30.1371,556.272,1.13914,6.42033,4.76936,1.73548,1.38411,17.5097,0.710113,-0.926301,0.0867681,6.49586,-81.8985,30.1466,556.028,1.17172,6.49586,4.457,1.809,1.686,0.00011827,0.00327708
1.52E+18,17.3787,0.889234,-0.662986,0.0346417,6.41814,-81.8781,30.7106,556.282,1.12326,6.41814,4.76934,1.73547,1.38409,17.52,0.705282,-0.927989,0.0867762,6.49248,-81.6481,30.7428,556.017,1.17494,6.49248,4.457,1.809,1.686,9.34E-05,0.0025348
1.52E+18,17.3724,0.772411,-0.677745,-0.000930041,6.37721,-81.5377,31.2368,556.271,1.09086,6.37721,4.76936,1.73545,1.38414,17.5333,0.703021,-0.943459,0.0872214,6.48935,-81.4007,31.3399,556.003,1.17855,6.48935,4.457,1.809,1.686,9.72E-05,0.00319596
1.52E+18,17.4174,0.760967,-0.676021,0.0178475,6.44585,-81.2687,31.8582,556.286,1.11272,6.44585,4.76926,1.73559,1.38384,17.5484,0.702604,-0.970337,0.0879938,6.4854,-81.1551,31.9394,555.99,1.18244,6.4854,4.457,1.809,1.686,0.00174219,0.00286691
1.52E+18,17.4564,0.785206,-0.671399,0.0348628,6.48637,-81.0366,32.4877,556.299,1.13279,6.48637,4.76948,1.73561,1.38387,17.5628,0.70407,-0.991739,0.0890113,6.47696,-80.914,32.5365,555.978,1.18653,6.47696,4.457,1.809,1.686,0.000104559,0.00349596
1.52E+18,17.5066,0.851145,-0.699496,0.0741105,6.53939,-80.8396,33.1473,556.276,1.17512,6.53939,4.76972,1.73564,1.38389,17.5757,0.705875,-1.00989,0.0896782,6.47128,-80.6766,33.1345,555.967,1.19029,6.47128,4.457,1.809,1.686,0.000113133,0.00298305
1.52E+18,17.5225,0.909386,-0.714508,0.105895,6.5298,-80.654,33.7746,556.266,1.21007,6.5298,4.76976,1.73565,1.38384,17.587,0.705159,-1.02512,0.0902215,6.45755,-80.4404,33.7319,555.958,1.19401,6.45755,4.457,1.809,1.686,0.000106368,0.0032813
1.52E+18,17.5393,0.964706,-0.732802,0.133733,6.5301,-80.4701,34.4052,556.247,1.24126,6.5301,4.76977,1.73566,1.38377,17.5958,0.705263,-1.03504,0.0915022,6.42987,-80.2105,34.3314,555.949,1.19865,6.42987,4.457,1.809,1.686,0.000112511,0.00200273
1.52E+18,17.5272,1.05015,-0.732652,0.156046,6.49031,-80.3289,35.0264,556.244,1.26701,6.49031,4.76984,1.73563,1.38382,17.5999,0.706336,-1.04202,0.0928483,6.41848,-79.9862,34.9304,555.94,1.20343,6.41848,4.457,1.809,1.686,0.002808,0.00280555
1.52E+18,17.5625,0.982364,-0.754616,0.103725,6.51397,-80.0309,35.6237,556.223,1.21814,6.51397,4.76979,1.73559,1.3839,17.5969,0.702199,-1.04474,0.0935281,6.36747,-79.7621,35.523,555.937,1.20756,6.36747,4.457,1.809,1.686,0.000107319,0.00279904
1.52E+18,17.5622,1.06222,-0.772359,0.112758,6.49989,-79.8844,36.2575,556.196,1.23073,6.49989,4.76996,1.73562,1.38393,17.5892,0.691512,-1.03543,0.0944379,6.34203,-79.5371,36.1122,555.94,1.21201,6.34203,4.457,1.809,1.686,0.00017246,0.00329226
1.52E+18,17.5535,1.01811,-0.781527,0.0964995,6.46065,-79.6319,36.8323,556.168,1.21804,6.46065,4.77006,1.73562,1.38403,17.5761,0.682042,-1.01393,0.0945175,6.28926,-79.3175,36.6998,555.942,1.21562,6.28926,4.457,1.809,1.686,0.000115377,0.00296093
1.52E+18,17.5408,1.00713,-0.764845,0.0886811,6.42844,-79.4147,37.4223,556.169,1.21396,6.42844,4.77014,1.73564,1.38401,17.5581,0.676001,-1.00042,0.0930416,6.27131,-79.1065,37.2881,555.94,1.21785,6.27131,4.457,1.809,1.686,0.000152846,0.00284671
1.52E+18,17.5515,0.78414,-0.775025,-0.0179872,6.41659,-78.9947,37.9445,556.154,1.11092,6.41659,4.77019,1.73564,1.38402,17.5348,0.671248,-0.992259,0.0939664,6.2359,-78.8981,37.8744,555.94,1.22239,6.2359,4.457,1.809,1.686,0.00011233,0.00598226
1.52E+18,17.5246,0.753924,-0.749455,-0.0164937,6.37555,-78.7595,38.5148,556.164,1.11562,6.37555,4.77025,1.73566,1.38399,17.507,0.666085,-0.971438,0.0951576,6.21036,-78.6858,38.4545,555.945,1.22676,6.21036,4.457,1.809,1.686,0.000154194,0.00174227
1.52E+18,17.5169,0.679215,-0.741213,-0.0351254,6.37555,-78.475,39.0848,556.164,1.10007,6.37555,4.77025,1.73566,1.38399,17.4749,0.666144,-0.959874,0.0947846,6.17711,-78.4791,39.0341,555.947,1.22945,6.17711,4.457,1.809,1.686,0.000144157,0.00225004
1.52E+18,17.4634,1.14224,-0.777927,0.172801,6.30466,-78.6912,39.8359,556.118,1.31066,6.30466,4.77032,1.73566,1.384,17.4348,0.671858,-0.960468,0.0951891,6.13708,-78.2748,39.6068,555.946,1.23252,6.13708,4.457,1.809,1.686,8.98E-05,0.00215187
1.52E+18,17.4352,1.12879,-0.741168,0.146272,6.29357,-78.465,40.4115,556.143,1.28671,6.29357,4.77053,1.73552,1.38387,17.3982,0.678826,-0.951156,0.0960504,6.10458,-78.0699,40.1834,555.943,1.23593,6.10458,4.457,1.809,1.686,0.000120978,0.00224041
1.52E+18,17.4338,1.15459,-0.723062,0.157609,6.32935,-78.2699,41.0292,556.141,1.30093,6.32935,4.77056,1.73551,1.38382,17.3545,0.681763,-0.932427,0.0957377,6.06463,-77.871,40.7542,555.944,1.23847,6.06463,4.457,1.809,1.686,0.000125474,0.00382714
1.52E+18,17.3772,1.00547,-0.702889,0.0753138,6.22518,-77.9408,41.524,556.15,1.22153,6.22518,4.77065,1.73543,1.38355,17.309,0.683917,-0.914322,0.0953013,6.03758,-77.6745,41.3223,555.947,1.2409,6.03758,4.457,1.809,1.686,0.000152304,0.00337821
1.52E+18,17.3595,0.914008,-0.673047,0.0320958,6.21513,-77.6472,42.076,556.163,1.18107,6.21513,4.77064,1.73541,1.38341,17.2617,0.69446,-0.89223,0.0946305,6.00687,-77.4857,41.8894,555.951,1.24295,6.00687,4.457,1.809,1.686,0.000119256,0.010269
1.52E+18,17.2971,0.928932,-0.66281,0.0406952,6.14484,-77.4708,42.6289,556.152,1.19236,6.14484,4.77075,1.73542,1.38342,17.2153,0.704286,-0.870576,0.0945877,5.9988,-77.2979,42.4554,555.951,1.24556,5.9988,4.457,1.809,1.686,0.000127678,0.00335912
1.52E+18,17.2353,0.906616,-0.663195,0.0397715,6.0778,-77.2629,43.1659,556.132,1.19416,6.0778,4.77093,1.73543,1.38344,17.1721,0.710059,-0.856386,0.0951182,5.98998,-77.1078,43.0215,555.945,1.24878,5.98998,4.457,1.809,1.686,0.000136297,0.00523305
1.52E+18,17.1624,0.897734,-0.654157,0.0475945,6.00362,-77.0732,43.6972,556.124,1.20469,6.00362,4.77118,1.73545,1.38349,17.132,0.716279,-0.85269,0.0946927,5.98581,-76.9184,43.5891,555.93,1.25104,5.98581,4.457,1.809,1.686,0.000262626,0.0028465
1.52E+18,17.0988,0.891737,-0.641287,0.0385217,5.9487,-76.8824,44.233,556.113,1.1982,5.9487,4.77172,1.73549,1.38381,17.0915,0.727077,-0.848043,0.0942626,5.9662,-76.7338,44.1528,555.91,1.25314,5.9662,4.457,1.809,1.686,0.000120062,0.00393303
1.52E+18,16.9982,0.812228,-0.60807,-0.00154283,5.83377,-76.6431,44.7079,556.113,1.16086,5.83377,4.77231,1.73554,1.38415,17.0488,0.734275,-0.829011,0.0927048,5.90979,-76.5513,44.7147,555.892,1.25424,5.90979,4.457,1.809,1.686,0.000189396,0.00253782
1.52E+18,16.9223,0.955255,-0.580082,0.0605169,5.7921,-76.6032,45.2914,556.099,1.22578,5.7921,4.77263,1.73559,1.38443,16.9995,0.734294,-0.795919,0.092633,5.83785,-76.3698,45.2664,555.884,1.25695,5.83785,4.457,1.809,1.686,0.000115346,0.00307469
1.52E+18,16.8916,0.873607,-0.53428,0.0238375,5.82384,-76.3428,45.8279,556.109,1.192,5.82384,4.77249,1.73554,1.38436,16.9448,0.734915,-0.761824,0.0921696,5.78059,-76.1944,45.8128,555.882,1.25932,5.78059,4.457,1.809,1.686,0.000188174,0.00287204
1.52E+18,16.8794,0.795206,-0.503913,-0.0036703,5.88322,-76.0832,46.3843,556.112,1.16757,5.88322,4.77268,1.73588,1.38456,16.8893,0.730759,-0.73846,0.0906958,5.75121,-76.0201,46.358,555.878,1.26089,5.75121,4.457,1.809,1.686,0.000105449,0.00296943
1.52E+18,16.8398,0.706596,-0.515387,-0.0165443,5.87614,-75.8388,46.9107,556.074,1.15845,5.87614,4.77201,1.73561,1.3855,16.8349,0.717174,-0.719509,0.0902764,5.7382,-75.8506,46.901,555.87,1.26418,5.7382,4.457,1.809,1.686,0.000111468,0.00254163
1.52E+18,16.795,0.732332,-0.504126,-0.00723196,5.85504,-75.7091,47.4787,556.07,1.17181,5.85504,4.77182,1.73541,1.38549,16.7813,0.701822,-0.707548,0.0907948,5.71802,-75.6863,47.4452,555.868,1.26873,5.71802,4.457,1.809,1.686,0.000140655,0.00281636
1.52E+18,16.7316,0.651595,-0.517742,-0.0249431,5.83816,-75.4781,48.0057,556.052,1.15785,5.83816,4.77181,1.7354,1.38557,16.7287,0.691182,-0.695014,0.0904955,5.68744,-75.5159,48.0099,555.874,1.27219,5.68744,4.457,1.809,1.686,0.000188693,0.00209209
1.52E+18,16.7459,0.795143,-0.505265,0.0615269,5.87087,-75.4371,48.6425,556.048,1.2475,5.87087,4.77181,1.7353,1.38566,16.6741,0.68275,-0.677722,0.0878179,5.63264,-75.3597,48.5261,555.88,1.27269,5.63264,4.457,1.809,1.686,0.000110225,0.00288918
1.52E+18,16.711,0.876707,-0.526355,0.0991241,5.8502,-75.3558,49.2293,556.028,1.28854,5.8502,4.77185,1.7353,1.38567,16.6179,0.669198,-0.679093,0.0850238,5.57309,-75.1975,49.0589,555.883,1.27337,5.57309,4.457,1.809,1.686,0.000120342,0.00263486
1.52E+18,16.6481,0.847883,-0.557156,0.0926194,5.77911,-75.1886,49.747,555.992,1.28547,5.77911,4.77201,1.73534,1.38562,16.5592,0.648612,-0.672569,0.0825355,5.52128,-75.0355,49.5857,555.885,1.27435,5.52128,4.457,1.809,1.686,0.000151038,0.00360844
1.52E+18,16.5505,0.927051,-0.568165,0.149702,5.65687,-75.1391,50.2701,555.953,1.34597,5.65687,4.77219,1.73533,1.38557,16.4974,0.626504,-0.64516,0.0787823,5.45131,-74.8778,50.1073,555.888,1.274,5.45131,4.457,1.809,1.686,0.000104327,0.00287933
1.52E+18,16.4752,1.03554,-0.617007,0.199535,5.59987,-75.1025,50.8159,555.969,1.39943,5.59987,4.77226,1.73534,1.38548,16.4377,0.615064,-0.706914,0.0762446,5.39614,-74.7237,50.6249,555.89,1.27521,5.39614,4.457,1.809,1.686,0.000122359,0.00240629
1.52E+18,16.3947,1.06246,-0.724271,0.208406,5.52604,-75.0073,51.3269,555.994,1.41236,5.52604,4.77233,1.73534,1.38556,16.3822,0.589529,-0.837596,0.0733305,5.3532,-74.5697,51.1419,555.889,1.27665,5.3532,4.457,1.809,1.686,0.000170157,0.00649254
1.52E+18,16.3406,0.883867,-0.835528,0.119291,5.49043,-74.71,51.8018,555.99,1.32733,5.49043,4.77251,1.73535,1.3856,16.3245,0.561352,-0.94345,0.0682779,5.29886,-74.4134,51.6694,555.888,1.27588,5.29886,4.457,1.809,1.686,0.000156502,0.00504605
1.52E+18,16.2388,0.961094,-0.957626,0.129542,5.36597,-74.6526,52.2827,555.978,1.33988,5.36597,4.77275,1.73536,1.38563,16.2639,0.551192,-1.05073,0.0643893,5.23064,-74.2594,52.1598,555.891,1.27448,5.23064,4.457,1.809,1.686,0.000135493,0.00273229
1.52E+18,16.1873,0.85529,-0.993942,0.0745478,5.33106,-74.3982,52.7562,555.996,1.28669,5.33106,4.77289,1.73538,1.3857,16.2004,0.540892,-1.09708,0.0601526,5.1604,-74.0977,52.6562,555.899,1.27217,5.1604,4.457,1.809,1.686,0.00012317,0.00221183
1.52E+18,16.0787,0.922377,-0.924503,0.105628,5.23409,-74.3459,53.2358,555.973,1.32095,5.23409,4.77308,1.73537,1.38575,16.1333,0.517707,-1.00115,0.0565853,5.08695,-73.9469,53.1444,555.902,1.27157,5.08695,4.457,1.809,1.686,0.000111358,0.00220843
1.52E+18,16.0405,0.603193,-0.821124,-0.0324155,5.18509,-73.9034,53.6411,555.956,1.18554,5.18509,4.77321,1.73533,1.38586,16.0614,0.508357,-0.878368,0.0540786,4.9917,-73.807,53.6263,555.9,1.27144,4.9917,4.457,1.809,1.686,0.000126798,0.00300643
1.52E+18,15.9148,0.767628,-0.749207,0.0585081,5.10843,-73.9464,54.1414,555.962,1.2793,5.10843,4.77323,1.73532,1.38592,15.9888,0.489467,-0.815393,0.0510092,4.92583,-73.6596,54.1134,555.897,1.27107,4.92583,4.457,1.809,1.686,0.000161763,0.0019457
1.52E+18,15.8665,0.715387,-0.735052,0.0424722,5.07683,-73.7757,54.605,555.966,1.26635,5.07683,4.77332,1.73534,1.38593,15.9171,0.462898,-0.803467,0.0482448,4.8639,-73.5212,54.5645,555.899,1.27138,4.8639,4.457,1.809,1.686,0.000129176,0.00357759
1.52E+18,15.8036,0.779523,-0.785913,0.0862121,5.04954,-73.708,55.0981,555.955,1.31244,5.04954,4.7734,1.73525,1.38602,15.8469,0.449486,-0.843549,0.0465936,4.80135,-73.383,55.0257,555.898,1.27216,4.80135,4.457,1.809,1.686,0.00012619,0.00311237
1.52E+18,15.711,0.645918,-0.835726,0.0240068,4.94569,-73.4601,55.4902,555.971,1.25224,4.94569,4.77369,1.73528,1.3861,15.7779,0.439036,-0.90776,0.0458103,4.75086,-73.2431,55.4819,555.898,1.27351,4.75086,4.457,1.809,1.686,0.000144314,0.00330543
1.52E+18,15.6267,0.664816,-0.854435,0.0443366,4.88629,-73.3626,55.9396,555.984,1.27486,4.88629,4.7738,1.73538,1.38593,15.7039,0.420826,-0.936614,0.0452504,4.63682,-73.1072,55.9289,555.901,1.2753,4.63682,4.457,1.809,1.686,0.000413082,0.00436491
1.52E+18,15.5488,0.619761,-0.878338,0.0349668,4.82304,-73.1988,56.3665,555.976,1.26732,4.82304,4.77414,1.73558,1.38565,15.622,0.402352,-0.937927,0.0466369,4.54465,-72.9695,56.3619,555.917,1.27855,4.54465,4.457,1.809,1.686,0.000160827,0.00280046
1.52E+18,15.482,0.613585,-0.865468,0.044858,4.79714,-73.0686,56.815,555.98,1.27902,4.79714,4.77422,1.73558,1.38572,15.5366,0.383545,-0.905965,0.0482072,4.47337,-72.8334,56.7895,555.941,1.28191,4.47337,4.457,1.809,1.686,0.000135201,0.00234391
1.52E+18,15.4006,0.694499,-0.784528,0.0908947,4.74737,-73.0427,57.2774,555.978,1.32789,4.74737,4.77425,1.73549,1.38591,15.4456,0.357285,-0.800429,0.0474618,4.41325,-72.7094,57.209,555.965,1.28383,4.41325,4.457,1.809,1.686,0.000126972,0.00408129
1.52E+18,15.3543,0.601411,-0.60503,0.0673189,4.74969,-72.8525,57.7171,555.986,1.30805,4.74969,4.77432,1.73557,1.38587,15.3496,0.332491,-0.611825,0.0477547,4.3701,-72.5997,57.6252,555.981,1.28749,4.3701,4.457,1.809,1.686,0.0001466,0.00319839
1.52E+18,15.2946,0.452544,-0.354555,0.0263492,4.71584,-72.6116,58.1269,556.016,1.27052,4.71584,4.77446,1.73568,1.38573,15.2485,0.310748,-0.386942,0.0483264,4.32835,-72.4926,58.0361,555.987,1.29099,4.32835,4.457,1.809,1.686,0.000164598,0.00260369
1.52E+18,15.2411,0.516343,-0.171272,0.0679465,4.69011,-72.5634,58.5863,555.995,1.3147,4.69011,4.77449,1.73565,1.38592,15.1463,0.295955,-0.187894,0.0499455,4.25638,-72.385,58.4254,555.985,1.29469,4.25638,4.457,1.809,1.686,0.000173773,0.00250803
1.52E+18,15.1359,0.616517,-0.0865208,0.111841,4.59485,-72.5497,59.0204,555.986,1.36031,4.59485,4.77346,1.73468,1.38779,15.0546,0.288285,-0.105132,0.0515184,4.206,-72.2647,58.838,555.974,1.29777,4.206,4.457,1.809,1.686,0.00027411,0.00269541
1.52E+18,15.055,0.555602,-0.157768,0.0870618,4.4869,-72.3918,59.3995,556.011,1.33719,4.4869,4.77364,1.7346,1.3879,14.9786,0.278659,-0.209793,0.0511124,4.1294,-72.1541,59.2365,555.964,1.29934,4.1294,4.457,1.809,1.686,0.000159888,0.00191366
1.52E+18,14.9699,0.625402,-0.378688,0.167916,4.29527,-72.3683,59.7517,555.995,1.41895,4.29527,4.77384,1.73444,1.38821,14.9099,0.284177,-0.440749,0.0512305,4.04957,-72.0641,59.5845,555.936,1.30094,4.04957,4.457,1.809,1.686,0.000126984,0.00294388
1.52E+18,14.8927,0.696738,-0.600135,0.20819,4.24925,-72.329,60.1565,556.027,1.46015,4.24925,4.77409,1.73445,1.38815,14.8399,0.291383,-0.682882,0.0524882,3.97155,-71.9612,59.9768,555.947,1.30372,3.97155,4.457,1.809,1.686,0.000161388,0.00263619
1.52E+18,14.7501,0.753562,-0.801811,0.229808,4.08421,-72.3009,60.4936,556.043,1.48295,4.08421,4.77408,1.7343,1.38846,14.7678,0.292466,-0.873336,0.0530131,3.90974,-71.8575,60.3652,555.973,1.30586,3.90974,4.457,1.809,1.686,0.000180699,0.00363203
1.52E+18,14.6405,0.802544,-0.884878,0.271408,4.00905,-72.2728,60.857,556.07,1.52699,4.00905,4.77436,1.7343,1.38851,14.6952,0.267013,-0.945803,0.0501049,3.8621,-71.7469,60.7423,556.009,1.30558,3.8621,4.457,1.809,1.686,0.000154358,0.00411462
1.52E+18,14.5602,0.793453,-0.827863,0.251968,3.97404,-72.2122,61.2342,556.086,1.51199,3.97404,4.77444,1.73426,1.38865,14.6208,0.218413,-0.875303,0.0448871,3.81758,-71.6465,61.1154,556.037,1.30471,3.81758,4.457,1.809,1.686,0.000121078,0.00300057
1.52E+18,14.4342,0.731486,-0.73588,0.205898,3.86961,-72.1089,61.5704,556.043,1.47024,3.86961,4.77472,1.73419,1.38883,14.551,0.18312,-0.754484,0.0411618,3.76724,-71.5511,61.5158,556.02,1.30505,3.76724,4.457,1.809,1.686,0.000156114,0.00262189
1.52E+18,14.3786,0.573808,-0.616135,0.106055,3.74556,-71.8651,61.8756,556.067,1.37144,3.74556,4.77476,1.73421,1.3889,14.4749,0.184053,-0.65449,0.0409641,3.71589,-71.4649,61.849,556.025,1.30569,3.71589,4.457,1.809,1.686,0.000141081,0.00242595
1.52E+18,14.3382,0.494876,-0.613581,0.0480723,3.74473,-71.6659,62.2309,556.057,1.31313,3.74473,4.77469,1.73423,1.3889,14.4008,0.200451,-0.644929,0.0413002,3.65835,-71.3666,62.201,556.024,1.30567,3.65835,4.457,1.809,1.686,0.000206876,0.00226724
1.52E+18,14.2276,0.493946,-0.686382,0.051862,3.64373,-71.5888,62.542,556.044,1.31823,3.64373,4.77482,1.73425,1.38896,14.3307,0.191938,-0.699743,0.0393242,3.60627,-71.2699,62.5495,556.028,1.30513,3.60627,4.457,1.809,1.686,0.000155924,0.00310139
1.52E+18,14.1478,0.517808,-0.752311,0.0775112,3.62632,-71.5309,62.8895,556.044,1.34542,3.62632,4.77486,1.73425,1.389,14.2596,0.182691,-0.757018,0.0377103,3.55184,-71.1777,62.8961,556.038,1.30519,3.55184,4.457,1.809,1.686,0.000113174,0.00256261
1.52E+18,14.0678,0.392342,-0.803302,0.0148268,3.5657,-71.3346,63.1898,556.05,1.28458,3.5657,4.77501,1.73426,1.38901,14.1876,0.168102,-0.802672,0.0356865,3.50637,-71.0849,63.2377,556.048,1.30512,3.50637,4.457,1.809,1.686,0.000207976,0.00273515
1.52E+18,13.9676,0.412521,-0.799451,0.0294417,3.51013,-71.2681,63.5074,556.079,1.29981,3.51013,4.77511,1.73427,1.38905,14.1134,0.165837,-0.818506,0.0349383,3.45796,-70.9894,63.5734,556.058,1.30502,3.45796,4.457,1.809,1.686,0.000102737,0.0021025
1.52E+18,13.892,0.371829,-0.782028,0.00578504,3.48687,-71.1263,63.8227,556.089,1.27592,3.48687,4.77514,1.73427,1.38907,14.038,0.173638,-0.804772,0.0353466,3.40469,-70.8937,63.903,556.064,1.30518,3.40469,4.457,1.809,1.686,0.00011268,0.003072
1.52E+18,13.7807,0.37939,-0.730944,0.0152314,3.45218,-71.0475,64.1416,556.1,1.28595,3.45218,4.77528,1.73428,1.38916,13.9585,0.171988,-0.75968,0.0344667,3.34605,-70.7967,64.2495,556.069,1.3048,3.34605,4.457,1.809,1.686,0.000136344,0.00303297
1.52E+18,13.7294,0.415694,-0.702975,0.0407066,3.43768,-71.004,64.4782,556.098,1.31305,3.43768,4.77533,1.7343,1.38924,13.8784,0.160862,-0.720301,0.0328751,3.28285,-70.7166,64.5453,556.079,1.30476,3.28285,4.457,1.809,1.686,0.000121732,0.00230854
1.52E+18,13.6836,0.364694,-0.668395,0.0217075,3.4307,-70.864,64.793,556.105,1.29486,3.4307,4.7753,1.73429,1.38924,13.8045,0.160703,-0.68391,0.0321908,3.22666,-70.6336,64.8484,556.087,1.30482,3.22666,4.457,1.809,1.686,0.000132054,0.00235672
1.52E+18,13.67,0.413043,-0.618905,0.0649641,3.27708,-70.852,65.0663,556.142,1.33945,3.27708,4.77596,1.7343,1.38933,13.7428,0.152762,-0.66252,0.0302045,3.16954,-70.5819,65.0587,556.097,1.30415,3.16954,4.457,1.809,1.686,0.000297885,0.00193549
1.52E+18,13.7743,0.31366,-0.587721,0.0147698,3.11651,-70.6915,65.2814,556.144,1.28985,3.11651,4.77649,1.7343,1.38941,13.6998,0.154898,-0.631727,0.0295111,3.11641,-70.5616,65.1626,556.103,1.30399,3.11641,4.457,1.809,1.686,0.000169466,0.00221044
1.52E+18,13.7863,0.380654,-0.551613,0.0396843,2.97962,-70.6813,65.5314,556.155,1.31444,2.97962,4.77693,1.7343,1.38958,13.6666,0.166945,-0.609017,0.03056,3.07038,-70.512,65.353,556.102,1.30466,3.07038,4.457,1.809,1.686,0.000146251,0.0020116
1.52E+18,13.7177,0.437225,-0.543955,0.0595894,2.78779,-70.6707,65.7374,556.16,1.3337,2.78779,4.77735,1.73429,1.38963,13.6429,0.179614,-0.607321,0.0311459,3.02295,-70.4463,65.5887,556.101,1.30459,3.02295,4.457,1.809,1.686,0.000105458,0.0026499
1.52E+18,13.6374,0.454379,-0.58302,0.0668593,2.64852,-70.633,65.9413,556.155,1.34151,2.64852,4.77759,1.73428,1.38969,13.6322,0.18078,-0.639907,0.0297441,2.97274,-70.3729,65.8549,556.1,1.30381,2.97274,4.457,1.809,1.686,0.000123271,0.00314193
1.52E+18,13.5913,0.44209,-0.606868,0.0678618,2.53043,-70.5794,66.1354,556.17,1.34355,2.53043,4.77745,1.73425,1.38988,13.6291,0.172823,-0.674135,0.0278556,2.918,-70.3106,66.0915,556.105,1.30305,2.918,4.457,1.809,1.686,0.000165922,0.00249767
1.52E+18,13.6072,0.42779,-0.556733,0.0630748,2.44719,-70.5112,66.3333,556.206,1.33943,2.44719,4.7774,1.73433,1.38994,13.6301,0.171009,-0.655333,0.0271129,2.86308,-70.2589,66.2781,556.108,1.30294,2.86308,4.457,1.809,1.686,0.000128982,0.00277935
1.52E+18,13.6185,0.421489,-0.49356,0.0694827,2.36911,-70.466,66.5303,556.243,1.34724,2.36911,4.77738,1.73437,1.39011,13.639,0.154847,-0.626908,0.0255484,2.80166,-70.2049,66.4691,556.111,1.30271,2.80166,4.457,1.809,1.686,0.000105873,0.00299973
1.52E+18,13.6179,0.43622,-0.51133,0.0947904,2.35114,-70.4439,66.7584,556.238,1.37465,2.35114,4.77726,1.73438,1.39008,13.6583,0.131119,-0.634739,0.0232664,2.7291,-70.1402,66.7062,556.115,1.30256,2.7291,4.457,1.809,1.686,0.000139285,0.00386602
1.52E+18,13.5949,0.419338,-0.528065,0.101849,2.31027,-70.3876,66.9621,556.23,1.38325,2.31027,4.77675,1.73437,1.39013,13.6849,0.116115,-0.636437,0.0216836,2.65887,-70.0715,66.9591,556.121,1.30255,2.65887,4.457,1.809,1.686,0.000152563,0.00362319
1.52E+18,13.6099,0.407831,-0.540559,0.107407,2.3231,-70.3233,67.1913,556.215,1.38983,2.3231,4.7768,1.73435,1.39015,13.7215,0.104317,-0.627148,0.0208895,2.59188,-70.0006,67.2095,556.127,1.30276,2.59188,4.457,1.809,1.686,0.000118619,0.00182587
1.52E+18,13.6223,0.410468,-0.53894,0.109803,2.28267,-70.275,67.395,556.221,1.39295,2.28267,4.77671,1.73435,1.39027,13.7704,0.0992363,-0.625754,0.0202129,2.52631,-69.9345,67.4465,556.132,1.30283,2.52631,4.457,1.809,1.686,0.000124463,0.00293233
1.52E+18,13.6329,0.384073,-0.55657,0.107672,2.20875,-70.2177,67.5761,556.208,1.39278,2.20875,4.77668,1.73434,1.3904,13.8306,0.0841381,-0.622538,0.0182669,2.45857,-69.8746,67.6795,556.137,1.30285,2.45857,4.457,1.809,1.686,0.000116459,0.00249055
1.52E+18,13.6766,0.398119,-0.592676,0.122139,2.13204,-70.1996,67.7564,556.23,1.409,2.13204,4.77664,1.73435,1.39061,13.9099,0.074947,-0.675193,0.0168032,2.389,-69.825,67.8883,556.141,1.30327,2.389,4.457,1.809,1.686,0.000170455,0.00218066
1.52E+18,13.7252,0.424176,-0.704526,0.13653,2.09847,-70.1666,67.948,556.233,1.42333,2.09847,4.77676,1.73436,1.39065,14.0001,0.0847025,-0.785456,0.0171335,2.32434,-69.7649,68.1159,556.145,1.30378,2.32434,4.457,1.809,1.686,0.000852167,0.00241095
1.52E+18,13.7769,0.506849,-0.756419,0.167481,2.07524,-70.18,68.1516,556.238,1.45344,2.07524,4.77657,1.73438,1.39071,14.0907,0.100404,-0.844208,0.0181516,2.24952,-69.7031,68.3381,556.143,1.30406,2.24952,4.457,1.809,1.686,0.00012715,0.00283533
1.52E+18,13.8337,0.514346,-0.73695,0.16626,2.02951,-70.1289,68.3309,556.253,1.4518,2.02951,4.77679,1.73435,1.39074,14.1844,0.105698,-0.840432,0.0182189,2.17558,-69.6394,68.5518,556.142,1.30369,2.17558,4.457,1.809,1.686,9.96E-05,0.00377451
1.52E+18,13.8946,0.486321,-0.740573,0.14704,2.00088,-70.0571,68.504,556.246,1.43315,2.00088,4.77697,1.73435,1.39074,14.2796,0.0988087,-0.835893,0.0179765,2.09469,-69.5782,68.764,556.143,1.30401,2.09469,4.457,1.809,1.686,0.000350726,0.00244375
1.52E+18,13.9943,0.490927,-0.770786,0.147273,2.02281,-70.012,68.7105,556.247,1.43409,2.02281,4.77693,1.73434,1.39071,14.3754,0.0956041,-0.863786,0.0178108,2.00553,-69.5267,68.9652,556.148,1.3046,2.00553,4.457,1.809,1.686,0.000120234,0.00195649
1.52E+18,14.1138,0.566538,-0.836016,0.166568,2.07057,-70.0037,68.9425,556.24,1.45203,2.07057,4.77669,1.73433,1.39033,14.4659,0.117238,-0.920667,0.0192015,1.90446,-69.4741,69.1538,556.151,1.30473,1.90446,4.457,1.809,1.686,0.000141044,0.0038938
1.52E+18,14.212,0.585314,-0.898379,0.155711,2.076,-69.9347,69.1431,556.241,1.43925,2.076,4.77674,1.7343,1.39031,14.5416,0.147045,-0.97862,0.0213427,1.79319,-69.4215,69.3352,556.158,1.30505,1.79319,4.457,1.809,1.686,0.000112962,0.00178395
1.52E+18,14.3102,0.621219,-0.950156,0.163239,2.08784,-69.9054,69.3556,556.237,1.44655,2.08784,4.77669,1.73431,1.3903,14.597,0.153222,-1.02587,0.0216401,1.67175,-69.3757,69.4983,556.159,1.30517,1.67175,4.457,1.809,1.686,0.000129099,0.00330893
1.52E+18,14.3869,0.542605,-0.986375,0.119078,2.06642,-69.7822,69.534,556.256,1.40315,2.06642,4.77693,1.73432,1.39028,14.6267,0.143578,-1.07942,0.0207838,1.54238,-69.332,69.6522,556.162,1.30515,1.54238,4.457,1.809,1.686,0.000110347,0.00345832
1.52E+18,14.4589,0.584879,-1.05756,0.121857,2.07787,-69.761,69.7482,556.253,1.40579,2.07787,4.77684,1.73432,1.39029,14.6262,0.151887,-1.1458,0.0212305,1.41268,-69.2987,69.7873,556.164,1.30554,1.41268,4.457,1.809,1.686,0.000142361,0.00289952
1.52E+18,14.5058,0.520686,-1.13131,0.074013,2.06177,-69.6175,69.9262,556.247,1.35634,2.06177,4.77706,1.73434,1.39033,14.593,0.176699,-1.21037,0.0230328,1.27985,-69.263,69.9133,556.167,1.30581,1.27985,4.457,1.809,1.686,0.000113186,0.0028167
1.52E+18,14.5066,0.526808,-1.17848,0.0646964,2.04081,-69.5469,70.112,556.246,1.3456,2.04081,4.77722,1.73435,1.39042,14.5299,0.199339,-1.24988,0.0246849,1.16682,-69.2264,70.0421,556.173,1.30608,1.16682,4.457,1.809,1.686,0.000114308,0.00270334
1.52E+18,14.4609,0.481783,-1.2109,0.0320125,2.00059,-69.4431,70.2803,556.234,1.31256,2.00059,4.77742,1.73435,1.39051,14.4427,0.206433,-1.25867,0.0251805,1.08815,-69.1845,70.1852,556.184,1.30624,1.08815,4.457,1.809,1.686,0.000134608,0.00290712
1.52E+18,14.3575,0.473013,-1.19641,0.0420384,1.91677,-69.399,70.4316,556.255,1.32326,1.91677,4.77788,1.73436,1.39058,14.3335,0.200664,-1.25382,0.0246558,1.00994,-69.1449,70.3321,556.195,1.30639,1.00994,4.457,1.809,1.686,0.000125525,0.0028908
1.52E+18,14.2269,0.479203,-1.18626,0.0364045,1.80504,-69.3714,70.5643,556.271,1.31798,1.80504,4.77828,1.73436,1.39063,14.1996,0.199402,-1.24707,0.0243078,0.92509,-69.1112,70.4598,556.207,1.30639,0.92509,4.457,1.809,1.686,0.000107983,0.00199502
1.52E+18,14.0999,0.490763,-1.16377,0.0467915,1.70817,-69.3484,70.6941,556.29,1.32863,1.70817,4.77855,1.73436,1.39066,14.0435,0.201827,-1.23121,0.0244589,0.831078,-69.0879,70.5592,556.218,1.30679,0.831078,4.457,1.809,1.686,9.44E-05,0.0028926
1.52E+18,13.953,0.503181,-1.11423,0.0504735,1.58854,-69.3454,70.8051,556.301,1.33351,1.58854,4.7785,1.73436,1.39067,13.8698,0.189265,-1.1813,0.023212,0.735514,-69.0687,70.6375,556.228,1.30669,0.735514,4.457,1.809,1.686,9.90E-05,0.00299667
1.52E+18,13.7663,0.473829,-1.00299,0.0207964,1.41737,-69.3092,70.8639,556.297,1.30481,1.41737,4.77865,1.73439,1.39238,13.682,0.184096,-1.06073,0.0227092,0.649041,-69.0562,70.7018,556.232,1.30703,0.649041,4.457,1.809,1.686,9.67E-05,0.00251975
1.52E+18,13.5567,0.469309,-0.859047,-0.0190862,1.24245,-69.2856,70.9045,556.284,1.26472,1.24245,4.77875,1.73439,1.39342,13.4612,0.192663,-0.890532,0.0233166,0.566901,-69.0482,70.7347,556.246,1.30721,0.566901,4.457,1.809,1.686,0.000127787,0.00359497
1.52E+18,13.4012,0.400324,-0.670749,-0.0563012,1.1603,-69.1915,70.9598,556.342,1.22714,1.1603,4.77832,1.7344,1.39363,13.2857,0.194043,-0.781845,0.0237412,0.510052,-69.0291,70.7894,556.228,1.30699,0.510052,4.457,1.809,1.686,0.000160369,0.00246399
1.52E+18,13.2863,0.343506,-0.601426,-0.0816552,1.07564,-69.1009,71.0075,556.373,1.2001,1.07564,4.77816,1.73443,1.39393,13.0836,0.208645,-0.74688,0.0255383,0.448322,-69.0315,70.7725,556.23,1.30698,0.448322,4.457,1.809,1.686,0.000116069,0.0027195
1.52E+18,13.1835,0.33573,-0.584517,-0.0951586,0.892233,-69.0802,71.0086,556.407,1.18546,0.892233,4.77818,1.73445,1.39428,12.9138,0.217921,-0.762217,0.0266455,0.391978,-69.0464,70.7137,556.233,1.30698,0.391978,4.457,1.809,1.686,0.000255351,0.00263152
1.52E+18,13.0695,0.349921,-0.602212,-0.090533,0.748457,-69.0912,71.0227,556.403,1.18995,0.748457,4.77836,1.73446,1.39452,12.7586,0.213759,-0.774045,0.0265119,0.33755,-69.0513,70.6833,556.236,1.30673,0.33755,4.457,1.809,1.686,0.000184715,0.00334693
1.52E+18,12.8985,0.348547,-0.608475,-0.0896678,0.556368,-69.1113,70.9959,556.389,1.19173,0.556368,4.77853,1.73452,1.39487,12.6128,0.201194,-0.76927,0.0256004,0.282153,-69.0532,70.6777,556.233,1.30671,0.282153,4.457,1.809,1.686,0.0015931,0.00389262
1.52E+18,12.7607,0.321912,-0.617365,-0.0953598,0.479361,-69.1064,71.0073,556.369,1.1879,0.479361,4.77885,1.73458,1.39494,12.4757,0.175381,-0.764587,0.0236846,0.230501,-69.0482,70.6901,556.226,1.30662,0.230501,4.457,1.809,1.686,0.000131442,0.00473496
1.52E+18,12.6033,0.315522,-0.626066,-0.0952426,0.374702,-69.1314,71.0037,556.365,1.19037,0.374702,4.77915,1.73459,1.39494,12.3492,0.147567,-0.773664,0.0215147,0.176525,-69.0436,70.7102,556.221,1.30681,0.176525,4.457,1.809,1.686,0.000118447,0.00262628
1.52E+18,12.4684,0.27687,-0.639031,-0.0955071,0.329887,-69.1216,71.0148,556.365,1.19263,0.329887,4.77943,1.73457,1.39489,12.2334,0.118925,-0.788739,0.0195289,0.129338,-69.0374,70.7428,556.219,1.30737,0.129338,4.457,1.809,1.686,0.000436798,0.00271854
1.52E+18,12.3409,0.246928,-0.657279,-0.0881248,0.256874,-69.1211,71.0086,556.356,1.20206,0.256874,4.7796,1.73462,1.39487,12.1269,0.0906335,-0.799898,0.0175216,0.0817259,-69.032,70.7576,556.216,1.30742,0.0817259,4.457,1.809,1.686,0.000105232,0.00278057
1.52E+18,12.2412,0.231369,-0.622395,-0.0863717,0.21645,-69.1282,71.0187,556.395,1.20569,0.21645,4.78008,1.73464,1.39465,12.0291,0.0629998,-0.807378,0.0155179,0.0385914,-69.0268,70.7658,556.212,1.3073,0.0385914,4.457,1.809,1.686,0.000147661,0.00232836
1.52E+18,12.1178,0.196127,-0.626051,-0.0871793,0.139618,-69.1294,70.9988,556.396,1.20735,0.139618,4.78044,1.73468,1.39463,11.9384,0.032618,-0.815213,0.0132139,0.00788923,-69.023,70.7788,556.209,1.30746,0.00788923,4.457,1.809,1.686,0.000151408,0.0028301
1.52E+18,12.0313,0.172224,-0.627832,-0.0857138,0.11787,-69.1344,71.0029,556.401,1.21128,0.11787,4.78042,1.73469,1.39464,11.855,0.000874364,-0.825005,0.0106908,0.0375856,-69.0192,70.784,556.206,1.30741,0.0375856,4.457,1.809,1.686,0.000129033,0.00366911
1.52E+18,11.934,0.144457,-0.633664,-0.0832993,0.0653126,-69.1396,70.9869,556.405,1.21596,0.0653126,4.78052,1.73471,1.39461,11.7804,-0.0271081,-0.836966,0.00843236,0.0170496,-69.0176,70.79,556.204,1.30744,0.0170496,4.457,1.809,1.686,0.000126653,0.00297029
1.52E+18,11.8403,0.10931,-0.631767,-0.087747,0.0111883,-69.1325,70.9622,556.416,1.21325,0.0111883,4.78067,1.73475,1.39456,11.7155,-0.048638,-0.846438,0.0067435,0.00990202,-69.0155,70.7969,556.203,1.3075,0.00990202,4.457,1.809,1.686,0.000116234,0.0020658
1.52E+18,11.7627,0.0862397,-0.629102,-0.0903204,0.0167354,-69.1266,70.946,556.427,1.21173,0.0167354,4.78077,1.73473,1.39449,11.6597,-0.0619799,-0.856738,0.00559402,0.0170532,-69.013,70.8044,556.2,1.30742,0.0170532,4.457,1.809,1.686,0.000146929,0.00340248
1.52E+18,11.7338,0.0565973,-0.650715,-0.0988786,0.0416958,-69.0977,70.966,556.411,1.20371,0.0416958,4.78076,1.73472,1.39429,11.6108,-0.0699003,-0.866568,0.00496403,0.0158518,-69.01,70.8112,556.197,1.30734,0.0158518,4.457,1.809,1.686,0.000132177,0.00332004
1.52E+18,11.6838,0.0449977,-0.65889,-0.0954963,0.0371875,-69.0921,70.964,556.407,1.20755,0.0371875,4.78081,1.7348,1.39416,11.5691,-0.0730796,-0.87193,0.00464634,0.0139607,-69.0102,70.8194,556.195,1.30748,0.0139607,4.457,1.809,1.686,0.000117462,0.00294281
1.52E+18,11.6285,0.0361911,-0.651681,-0.0948078,0.00574881,-69.0896,70.9491,556.419,1.20845,0.00574881,4.78084,1.73557,1.39416,11.5347,-0.0730857,-0.876892,0.0043966,0.0163686,-69.0108,70.827,556.195,1.30745,0.0163686,4.457,1.809,1.686,0.000130187,0.00291061
1.52E+18,11.5522,0.0291336,-0.683448,-0.0940949,0.0720588,-69.0934,70.9067,556.393,1.20909,0.0720588,4.78103,1.73596,1.39424,11.5077,-0.0688549,-0.880704,0.00465197,0.0154237,-69.0122,70.8355,556.196,1.30765,0.0154237,4.457,1.809,1.686,0.000117251,0.0055133
1.52E+18,11.4995,0.0244507,-0.690047,-0.098643,0.104772,-69.0929,70.8805,556.389,1.2043,0.104772,4.7812,1.73611,1.3943,11.4887,-0.0639709,-0.882029,0.00493642,0.0147557,-69.012,70.8445,556.197,1.30769,0.0147557,4.457,1.809,1.686,0.000149461,0.00222983
1.52E+18,11.4198,0.021097,-0.718967,-0.0985191,0.196312,-69.1053,70.8209,556.363,1.20435,0.196312,4.78143,1.73604,1.39441,11.4781,-0.0609095,-0.882473,0.00502567,0.0170182,-69.012,70.8536,556.198,1.30771,0.0170182,4.457,1.809,1.686,0.00013474,0.00311277
1.52E+18,11.3589,0.0295133,-0.739402,-0.0994183,0.25984,-69.1284,70.7747,556.343,1.20359,0.25984,4.78151,1.73636,1.39444,11.4767,-0.0606536,-0.8812,0.00494567,0.0181069,-69.0114,70.8628,556.2,1.30777,0.0181069,4.457,1.809,1.686,0.000141211,0.00366682
1.52E+18,11.3255,0.0254117,-0.747709,-0.0994978,0.265076,-69.1322,70.7432,556.342,1.20345,0.265076,4.7816,1.7363,1.39442,11.4822,-0.0575771,-0.886888,0.00508712,0.018597,-69.0118,70.8708,556.201,1.30787,0.018597,4.457,1.809,1.686,0.000127446,0.00301504
1.52E+18,11.2855,0.0229225,-0.764746,-0.106277,0.29094,-69.1396,70.7022,556.351,1.19655,0.29094,4.78175,1.73632,1.39442,11.4867,-0.0543551,-0.911349,0.00513431,0.016132,-69.0128,70.8745,556.202,1.30785,0.016132,4.457,1.809,1.686,0.000191771,0.00274663
1.52E+18,11.2607,0.0152205,-0.795823,-0.112258,0.282931,-69.1391,70.6749,556.343,1.19057,0.282931,4.78194,1.73624,1.39436,11.4862,-0.0540525,-0.935186,0.00502789,0.0179011,-69.0136,70.8731,556.201,1.3078,0.0179011,4.457,1.809,1.686,0.00158157,0.00223967
1.52E+18,11.2382,0.0113419,-0.783596,-0.119104,0.270688,-69.1412,70.6523,556.353,1.18373,0.270688,4.78209,1.73646,1.39436,11.4852,-0.0521755,-0.933579,0.00504132,0.0162188,-69.0156,70.8727,556.201,1.30781,0.0162188,4.457,1.809,1.686,0.000129192,0.00300999
1.52E+18,11.2235,0.0106645,-0.772631,-0.116245,0.244042,-69.1442,70.6387,556.352,1.18659,0.244042,4.78204,1.73636,1.39438,11.4854,-0.0488638,-0.918496,0.00516773,0.0192315,-69.0185,70.8743,556.203,1.30791,0.0192315,4.457,1.809,1.686,0.000112945,0.00587686
1.52E+18,11.2158,0.00706188,-0.789299,-0.118338,0.210857,-69.143,70.6303,556.335,1.18449,0.210857,4.78195,1.73628,1.39438,11.486,-0.0476059,-0.916642,0.0051185,0.0174591,-69.0196,70.8753,556.205,1.30786,0.0174591,4.457,1.809,1.686,0.000134062,0.00374301
1.52E+18,11.2016,0.00803241,-0.81281,-0.11948,0.200142,-69.1479,70.6164,556.316,1.18335,0.200142,4.78195,1.73631,1.39442,11.4861,-0.0469776,-0.919227,0.00510885,0.0188905,-69.0202,70.8754,556.207,1.30785,0.0188905,4.457,1.809,1.686,0.000109692,0.00281535
1.52E+18,11.1929,0.00639422,-0.820208,-0.119581,0.175943,-69.1486,70.6076,556.306,1.18325,0.175943,4.78189,1.73625,1.39446,11.4864,-0.0443927,-0.915243,0.00517872,0.0180094,-69.0226,70.8765,556.209,1.30792,0.0180094,4.457,1.809,1.686,0.000101452,0.00289253
1.52E+18,11.1772,0.00568254,-0.819671,-0.110389,0.168612,-69.152,70.5923,556.307,1.19245,0.168612,4.7819,1.73619,1.39451,11.486,-0.0426248,-0.91304,0.00525448,0.02064,-69.0243,70.8766,556.21,1.308,0.02064,4.457,1.809,1.686,0.000273037,0.00297093
1.52E+18,11.182,0.00748025,-0.835428,-0.103642,0.128265,-69.1526,70.5973,556.292,1.19919,0.128265,4.78122,1.73649,1.39485,11.4856,-0.0417855,-0.911794,0.00523362,0.0226738,-69.0252,70.8764,556.212,1.30798,0.0226738,4.457,1.809,1.686,0.000117484,0.00285811
1.52E+18,11.1765,0.00835499,-0.841598,-0.102298,0.114421,-69.155,70.5921,556.286,1.20053,0.114421,4.78113,1.73645,1.39445,11.4856,-0.0403891,-0.909896,0.00523309,0.0201259,-69.0266,70.8768,556.215,1.30798,0.0201259,4.457,1.809,1.686,0.000133871,0.00477744
1.52E+18,11.1673,0.00958787,-0.848517,-0.098836,0.110669,-69.1586,70.5837,556.278,1.204,0.110669,4.7813,1.73647,1.39444,11.4857,-0.0394252,-0.907925,0.00520004,0.0232108,-69.0275,70.8772,556.216,1.30794,0.0232108,4.457,1.809,1.686,0.000137415,0.00265971
1.52E+18,11.1595,0.00893988,-0.85272,-0.0980549,0.103694,-69.1601,70.5759,556.272,1.20478,0.103694,4.78128,1.73645,1.3944,11.4861,-0.0388041,-0.905328,0.00527706,0.0202684,-69.0279,70.8779,556.216,1.30802,0.0202684,4.457,1.809,1.686,0.000133241,0.0029598
1.52E+18,11.1468,0.00947446,-0.841177,-0.0979094,0.106362,-69.1638,70.5641,556.28,1.20493,0.106362,4.78119,1.73642,1.39445,11.4876,-0.0387207,-0.900257,0.00520657,0.0225078,-69.0275,70.8795,556.217,1.30794,0.0225078,4.457,1.809,1.686,0.000794462,0.00307636
1.52E+18,11.146,0.00704475,-0.849794,-0.096907,0.0834176,-69.1617,70.5627,556.272,1.20593,0.0834176,4.78114,1.73638,1.39442,11.4871,-0.037639,-0.900339,0.00528318,0.0202082,-69.0287,70.8793,556.218,1.30802,0.0202082,4.457,1.809,1.686,0.000153985,0.00460987
1.52E+18,11.1458,0.00243084,-0.853696,-0.0981886,0.0621005,-69.1574,70.5613,556.267,1.20465,0.0621005,4.7804,1.73674,1.39479,11.4864,-0.0376056,-0.898964,0.00525057,0.023403,-69.0289,70.8787,556.218,1.30798,0.023403,4.457,1.809,1.686,0.000132075,0.00307993
1.52E+18,11.1366,0.00256342,-0.853045,-0.0982497,0.0674099,-69.1599,70.5526,556.264,1.20458,0.0674099,4.78034,1.73671,1.39484,11.4867,-0.0375407,-0.894309,0.00524554,0.0206526,-69.0288,70.8792,556.219,1.30797,0.0206526,4.457,1.809,1.686,0.000142002,0.00369774
1.52E+18,11.1527,-0.00249533,-0.864581,-0.0969349,0.0217535,-69.1508,70.5667,556.253,1.2059,0.0217535,4.78032,1.73658,1.39469,11.4861,-0.0374364,-0.893623,0.00525464,0.0208923,-69.0291,70.8787,556.22,1.30798,0.0208923,4.457,1.809,1.686,0.000135505,0.0035693
1.52E+18,11.145,-0.00141559,-0.873619,-0.0904146,0.0330993,-69.154,70.5593,556.246,1.21242,0.0330993,4.78023,1.73656,1.39473,11.4858,-0.037485,-0.895443,0.00523556,0.0189283,-69.0292,70.8782,556.221,1.30796,0.0189283,4.457,1.809,1.686,0.000262105,0.00476641
1.52E+18,11.1072,0.00221066,-0.884001,-0.0846459,0.0929288,-69.1677,70.5237,556.239,1.21819,0.0929288,4.78012,1.73656,1.39486,11.4843,-0.0401433,-0.897424,0.00497843,0.0209201,-69.0271,70.8759,556.222,1.30771,0.0209201,4.457,1.809,1.686,0.000115835,0.00311844
1.52E+18,11.0703,0.00628681,-0.89122,-0.0805912,0.139029,-69.1814,70.489,556.233,1.22224,0.139029,4.77998,1.73653,1.39498,11.4801,-0.0397436,-0.897382,0.00498608,0.02022,-69.0286,70.872,556.223,1.30772,0.02022,4.457,1.809,1.686,0.00012927,0.0034795
1.52E+18,11.0288,0.0114984,-0.886943,-0.0737539,0.184303,-69.1974,70.4506,556.235,1.22907,0.184303,4.77979,1.73648,1.39513,11.4768,-0.0411349,-0.894091,0.00485646,0.0200352,-69.0281,70.8686,556.223,1.30758,0.0200352,4.457,1.809,1.686,0.000118431,0.00278022
1.52E+18,11,0.0130163,-0.844305,-0.0658529,0.201453,-69.2062,70.4239,556.271,1.23697,0.201453,4.7796,1.73645,1.39525,11.475,-0.0474607,-0.886979,0.00445337,0.0181516,-69.0224,70.8656,556.223,1.30715,0.0181516,4.457,1.809,1.686,0.000111854,0.0026203
1.52E+18,10.9776,0.016178,-0.817199,-0.0623937,0.208605,-69.215,70.4036,556.295,1.24043,0.208605,4.77935,1.7364,1.39534,11.4758,-0.0486548,-0.884531,0.00441664,0.021296,-69.0211,70.8662,556.222,1.30711,0.021296,4.457,1.809,1.686,0.000132632,0.00402894
1.52E+18,11.0179,0.00993091,-0.765261,-0.0664479,0.110243,-69.1981,70.4412,556.348,1.23637,0.110243,4.77888,1.73639,1.39528,11.4784,-0.0466315,-0.886779,0.00467308,0.0207002,-69.0224,70.8691,556.221,1.30737,0.0207002,4.457,1.809,1.686,0.000144146,0.00292669
1.52E+18,11.0585,0.00435858,-0.744954,-0.0693854,0.0227706,-69.1818,70.4789,556.37,1.23343,0.0227706,4.77868,1.73637,1.39535,11.4799,-0.0490628,-0.891404,0.00448475,0.0182661,-69.0197,70.8697,556.219,1.30718,0.0182661,4.457,1.809,1.686,0.00013371,0.00363465
1.52E+18,11.0991,-0.00203795,-0.750981,-0.0771081,0.052867,-69.1649,70.5162,556.366,1.22571,0.052867,4.77834,1.73632,1.39536,11.4805,-0.0509514,-0.893368,0.00428855,0.0172986,-69.0177,70.8698,556.219,1.30699,0.0172986,4.457,1.809,1.686,0.000114475,0.00187909
1.52E+18,11.1935,-0.0167199,-0.749523,-0.0865551,0.220252,-69.1258,70.6034,556.367,1.21627,0.220252,4.77795,1.73628,1.39546,11.4809,-0.0505616,-0.895136,0.00446385,0.0164685,-69.018,70.8702,556.218,1.30717,0.0164685,4.457,1.809,1.686,0.000134731,0.00307908
1.52E+18,11.2432,-0.0238784,-0.740777,-0.093391,0.273935,-69.1057,70.6496,556.373,1.20943,0.273935,4.7777,1.73625,1.39547,11.4802,-0.0500974,-0.894001,0.00462139,0.0168668,-69.0186,70.8698,556.217,1.30732,0.0168668,4.457,1.809,1.686,0.000128463,0.00298271
1.52E+18,11.2796,-0.0277003,-0.730797,-0.0906684,0.294146,-69.0923,70.6837,556.383,1.21215,0.294146,4.7776,1.73626,1.39546,11.4803,-0.0524222,-0.895049,0.00442235,0.0169169,-69.0164,70.8692,556.216,1.30712,0.0169169,4.457,1.809,1.686,0.00187361,0.00317132
1.52E+18,11.3183,-0.0323376,-0.746699,-0.0933711,0.314006,-69.0777,70.7196,556.367,1.20945,0.314006,4.77747,1.73621,1.3955,11.4808,-0.0523095,-0.896436,0.00444233,0.0156042,-69.0164,70.8697,556.216,1.30714,0.0156042,4.457,1.809,1.686,0.000173426,0.0029808
1.52E+18,11.35,-0.0336022,-0.76371,-0.0965425,0.312288,-69.0682,70.7497,556.35,1.20627,0.312288,4.77747,1.73623,1.39548,11.4817,-0.0520649,-0.897539,0.00459865,0.0155563,-69.0164,70.8706,556.215,1.3073,0.0155563,4.457,1.809,1.686,0.000111378,0.00287507
1.52E+18,11.4052,-0.0415775,-0.767915,-0.0986965,0.368358,-69.0459,70.8007,556.345,1.20412,0.368358,4.77732,1.73622,1.39554,11.4817,-0.0534816,-0.898478,0.00444444,0.0158912,-69.015,70.8702,556.214,1.30715,0.0158912,4.457,1.809,1.686,0.00014965,0.00312055
1.52E+18,11.4403,-0.042052,-0.734261,-0.0933025,0.363166,-69.036,70.8348,556.378,1.20951,0.363166,4.77741,1.73621,1.39586,11.4817,-0.053684,-0.898153,0.00453084,0.0159665,-69.0148,70.8702,556.213,1.30723,0.0159665,4.457,1.809,1.686,0.000102687,0.00305238
1.52E+18,11.484,-0.0452848,-0.724435,-0.0930804,0.378355,-69.0212,70.8762,556.387,1.20974,0.378355,4.7774,1.7362,1.39601,11.4825,-0.0540647,-0.898925,0.00455486,0.0141032,-69.0143,70.8708,556.213,1.30725,0.0141032,4.457,1.809,1.686,0.000202901,0.00327866
1.52E+18,11.4857,-0.0396211,-0.725311,-0.0886543,0.303444,-69.0262,70.8793,556.387,1.21416,0.303444,4.77757,1.73621,1.39583,11.4825,-0.0542938,-0.899525,0.00459286,0.0139169,-69.014,70.8708,556.212,1.30729,0.0139169,4.457,1.809,1.686,0.000223353,0.00285125
1.52E+18,11.4997,-0.0371649,-0.723003,-0.0777118,0.272679,-69.0249,70.8935,556.389,1.2251,0.272679,4.77768,1.7362,1.39575,11.4827,-0.0552665,-0.899864,0.00454767,0.0128098,-69.013,70.8708,556.212,1.30725,0.0128098,4.457,1.809,1.686,0.000113552,0.00418052
1.52E+18,11.4971,-0.034904,-0.703458,-0.0828352,0.215465,-69.0276,70.8918,556.408,1.21998,0.215465,4.77791,1.73623,1.39576,11.4834,-0.0552552,-0.900218,0.00459953,0.0131856,-69.0129,70.8714,556.212,1.3073,0.0131856,4.457,1.809,1.686,0.000145818,0.0025048
1.52E+18,11.4905,-0.0319505,-0.711888,-0.0876714,0.164824,-69.0323,70.8861,556.4,1.21514,0.164824,4.77804,1.73623,1.3957,11.4837,-0.0558452,-0.900319,0.00466511,0.0111288,-69.0122,70.8716,556.211,1.30736,0.0111288,4.457,1.809,1.686,0.000120673,0.00319972
1.52E+18,11.4656,-0.0250922,-0.713152,-0.0864816,0.0911903,-69.0455,70.8639,556.398,1.21634,0.0911903,4.77825,1.73625,1.39554,11.4841,-0.0564754,-0.900591,0.00460125,0.01136,-69.0115,70.8718,556.211,1.3073,0.01136,4.457,1.809,1.686,0.000116793,0.00297283
1.52E+18,11.4707,-0.0245035,-0.725812,-0.0804,0.0852876,-69.0448,70.8689,556.386,1.22241,0.0852876,4.77828,1.73624,1.39559,11.4849,-0.0567852,-0.900864,0.00462717,0.0110005,-69.011,70.8724,556.211,1.30732,0.0110005,4.457,1.809,1.686,0.000121883,0.00314183
1.52E+18,11.4678,-0.0207839,-0.732312,-0.0734918,0.0645947,-69.0492,70.867,556.379,1.22932,0.0645947,4.77829,1.73661,1.39494,11.4856,-0.0571452,-0.900927,0.00468861,0.0131095,-69.0105,70.8731,556.21,1.30739,0.0131095,4.457,1.809,1.686,0.000128868,0.00273671

